Temporal-Causal Inference for Reinforcement Learning via Automata Learning

We consider reinforcement learning in environments with dynamics that undergo an irreversible phase transition governed by a hidden temporal pattern. The agent observes the base state but cannot observe the phase directly. We formalize this problem as a two-phase non-Markovian decision process and introduce Temporal-Causal Inference for Reinforcement Learning (TCIRL), a framework that jointly learns a control policy and infers the hidden temporal cause of the phase transition. TCIRL maintains a hypothesis deterministic finite automaton (DFA) to track what phase is active and refines it via counterexample-driven SAT-based synthesis. We prove that the hypothesis converges almost surely to a DFA whose language induces the same dynamics as the cause language, yielding an optimal policy for the original non-Markovian decision process. Experiments on a genetic therapy gridworld and a traffic signal environment show that TCIRL recovers the correct cause DFA and matches the full-information baseline in both domains.

==> results/gene_editing/accept_state.csv <==
oracle,oracle_lo,oracle_hi,unknown,unknown_lo,unknown_hi,tcirl,tcirl_lo,tcirl_hi,dqn4,dqn4_lo,dqn4_hi,dqn1,dqn1_lo,dqn1_hi
100.0000,100.0000,100.0000,42.2000,34.1200,50.1209,99.9200,99.8000,100.0000,65.8800,56.8800,74.5600,1.3600,0.4000,2.6800


==> results/gene_editing/counterfactual_returns.csv <==
tcirl,tcirl_lo,tcirl_hi,counterfactual,counterfactual_lo,counterfactual_hi,oracle,oracle_lo,oracle_hi,oracle_counterfactual,oracle_counterfactual_lo,oracle_counterfactual_hi
83.6203,83.4795,83.7579,86.2031,86.0668,86.3240,83.7448,83.6250,83.8642,86.0788,85.9186,86.2170


==> results/gene_editing/dqn-cause_unknown_1/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,1.38164,1.23071,1.57231,1.11444
1000,1.39352,1.24288,1.57937,1.11672
2000,1.56997,1.3987,1.76331,1.30871
3000,1.97275,1.8141,2.14717,1.77585
4000,2.43852,2.28574,2.60255,2.33379
5000,3.03912,2.88461,3.20395,2.90838
6000,3.73955,3.56658,3.91758,3.75557
7000,4.55347,4.33228,4.77685,4.61174
8000,5.37433,5.12662,5.63265,5.32183
9000,6.07697,5.80408,6.35667,6.0413
10000,6.76137,6.47024,7.03882,6.69848
11000,7.37739,7.08773,7.6901,7.31709
12000,7.94924,7.61262,8.25558,7.95398
13000,8.41462,8.05581,8.77076,8.49357
14000,8.83908,8.47045,9.17566,9.09957
15000,9.28565,8.92805,9.64303,9.44382
16000,9.72344,9.36587,10.0821,9.54168
17000,9.99565,9.60897,10.3538,9.77071
18000,10.2928,9.97629,10.6415,10.2737
19000,10.622,10.263,10.9822,10.7919
20000,10.7418,10.3503,11.0944,10.9596
21000,10.8384,10.4073,11.2602,11.2307
22000,10.9432,10.4321,11.4023,11.2124
23000,11.0464,10.5443,11.5534,11.4391
24000,11.1528,10.5709,11.679,11.5309
25000,11.1669,10.5894,11.7489,11.8081
26000,11.2286,10.6324,11.7617,12.1124
27000,11.2007,10.5886,11.732,12.0133
28000,11.1246,10.5506,11.6614,11.7565
29000,11.0767,10.4825,11.6203,11.6284
30000,11.1076,10.5118,11.6868,11.3255
31000,11.0773,10.4672,11.6254,11.2612
32000,11.1078,10.52,11.6481,11.5279
33000,11.1369,10.5439,11.6802,11.5958
34000,11.175,10.5996,11.6919,11.2778
35000,11.0648,10.5098,11.632,11.3838
36000,11.0829,10.531,11.5999,11.3426
37000,11.089,10.5483,11.5766,11.2687
38000,11.0983,10.5614,11.5936,11.069
39000,11.1044,10.6235,11.5722,11.1551
40000,11.0543,10.5896,11.5553,11.2802
41000,11.0625,10.5764,11.5219,11.2121
42000,11.0079,10.4928,11.5033,11.0176
43000,10.9659,10.4658,11.4446,11.0764
44000,10.8378,10.3661,11.3269,11.2427
45000,10.8399,10.3213,11.3292,10.9603
46000,10.7446,10.2141,11.2372,11.0835
47000,10.5462,10.0352,11.0355,10.8448
48000,10.4124,9.86701,10.8941,10.4415
49000,10.3531,9.81436,10.8464,10.4929
50000,10.2249,9.68997,10.763,10.5312
51000,10.185,9.67532,10.6826,10.2047
52000,10.075,9.55917,10.5637,10.0145
53000,10.0179,9.4995,10.5124,9.91014
54000,9.99736,9.50887,10.4832,9.80025
55000,9.99632,9.49793,10.4786,10.1594
56000,10.0075,9.52051,10.4812,10.0427
57000,10.0021,9.50729,10.4773,10.1514
58000,9.92465,9.41012,10.4084,10.0615
59000,9.89811,9.39491,10.4026,9.99782
60000,9.75021,9.21805,10.2199,9.9035
61000,9.64862,9.17298,10.1101,9.7795
62000,9.65855,9.20019,10.1201,9.7837
63000,9.67272,9.16141,10.1458,9.75273
64000,9.58396,9.05701,10.074,9.44148
65000,9.5686,9.04574,10.0632,9.41872
66000,9.52168,9.01397,10.057,9.53825
67000,9.43958,8.91717,9.93454,9.31718
68000,9.28251,8.71953,9.81749,9.03168
69000,9.19674,8.69832,9.70856,9.01715
70000,9.08994,8.60116,9.55684,9.24948
71000,9.10645,8.63392,9.54908,9.30179
72000,9.04762,8.57711,9.52448,9.08405
73000,8.94892,8.46138,9.39591,8.99198
74000,8.86508,8.36755,9.33193,9.03388
75000,8.77624,8.24751,9.2689,8.76194
76000,8.68527,8.14257,9.1891,8.51787
77000,8.63352,8.14476,9.15184,8.39688
78000,8.62312,8.11113,9.13622,8.27362
79000,8.57201,8.05678,9.06798,8.66356
80000,8.52763,8.03624,9.02025,8.51287
81000,8.43788,7.96972,8.88139,8.40814
82000,8.38115,7.9664,8.82974,8.30643
83000,8.39646,7.95336,8.83904,8.33231
84000,8.35813,7.93292,8.78528,8.42784
85000,8.24618,7.86207,8.64572,8.33433
86000,8.27995,7.89333,8.6706,8.46453
87000,8.27529,7.901,8.64993,8.51632
88000,8.2335,7.87558,8.59806,8.45714
89000,8.28649,7.90653,8.66432,8.21472
90000,8.32615,7.92038,8.70782,8.07184
91000,8.28134,7.90104,8.65874,7.9695
92000,8.14386,7.79352,8.49515,7.95538
93000,8.06717,7.70514,8.44674,7.80078
94000,8.05665,7.71204,8.40482,8.07728
95000,8.04712,7.69525,8.39271,8.2466
96000,8.02181,7.69711,8.36886,8.01319
97000,8.0042,7.67753,8.35901,7.97678
98000,7.92961,7.61214,8.26101,7.87742
99000,7.90467,7.56781,8.2233,7.82753
100000,7.92884,7.57377,8.25371,8.02572
101000,7.91913,7.56721,8.27591,7.94679
102000,7.84077,7.46298,8.2001,7.85857
103000,7.78526,7.42964,8.15437,7.71327
104000,7.77022,7.39135,8.14407,7.56798
105000,7.77927,7.41484,8.17814,7.62058
106000,7.73914,7.41585,8.09131,7.51835
107000,7.69866,7.33175,8.07405,7.4995
108000,7.64611,7.28187,8.02607,7.70966
109000,7.65849,7.31076,8.01652,7.8085
110000,7.69611,7.33596,8.07409,7.8196
111000,7.76787,7.4051,8.17579,7.76833
112000,7.89668,7.51353,8.32754,7.73222
113000,7.90841,7.54799,8.33338,7.83165
114000,7.85622,7.48874,8.22099,7.77425
115000,7.87505,7.50079,8.29217,7.75007
116000,7.8615,7.51205,8.24834,7.74535
117000,7.87207,7.51601,8.26531,7.66362
118000,7.8335,7.51034,8.19073,7.68693
119000,7.75076,7.43346,8.10862,7.56224
120000,7.73604,7.40485,8.0782,7.67194
121000,7.66009,7.35929,7.97906,7.70067
122000,7.62534,7.35291,7.9143,7.58468
123000,7.64017,7.36464,7.94133,7.51531
124000,7.65627,7.36382,7.96893,7.43392
125000,7.74173,7.4502,8.03772,7.51802
126000,7.81374,7.5054,8.14169,7.6191
127000,7.8412,7.51124,8.17197,7.4928
128000,8.03184,7.72171,8.35209,8.05407
129000,8.20233,7.85325,8.53886,8.13906
130000,8.21116,7.87312,8.55469,8.32476
131000,8.1452,7.77868,8.49822,8.11456
132000,8.20723,7.85712,8.54024,8.0367
133000,8.16027,7.81272,8.501,7.98806
134000,8.11243,7.76904,8.43879,8.05755
135000,8.02025,7.70456,8.33288,7.91611
136000,8.03721,7.7083,8.36797,8.14212
137000,8.07001,7.72299,8.42886,7.96347
138000,8.03805,7.69558,8.40691,8.05749
139000,7.96045,7.6413,8.29314,7.99368
140000,7.94137,7.60396,8.28291,7.93609
141000,7.88688,7.553,8.21201,7.85492
142000,7.85254,7.53412,8.18247,7.83627
143000,7.88663,7.54833,8.23086,7.87585
144000,7.92125,7.55731,8.28393,7.98693
145000,7.98463,7.60499,8.35198,8.07661
146000,7.93639,7.55057,8.32332,8.01566
147000,7.91044,7.55843,8.27059,7.88827
148000,7.94077,7.63856,8.24217,7.9063
149000,7.9528,7.63598,8.25125,7.93998
150000,7.96146,7.62768,8.30522,7.95168
151000,7.93932,7.65117,8.22127,7.8187
152000,7.93672,7.63,8.26159,7.67352
153000,7.96268,7.65563,8.29273,7.73917
154000,8.00579,7.6925,8.32014,7.88002
155000,8.03118,7.74089,8.35098,7.8355
156000,8.07317,7.76713,8.38361,7.95233
157000,8.10423,7.78244,8.42526,7.91014
158000,8.17146,7.84624,8.51122,8.10601
159000,8.15014,7.82394,8.47361,8.07974
160000,8.19372,7.84585,8.53244,8.10993
161000,8.15914,7.79158,8.50073,8.13428
162000,8.1106,7.74833,8.46348,8.22068
163000,8.10693,7.7634,8.43918,8.18896
164000,8.2001,7.86032,8.55719,8.12001
165000,8.11299,7.7718,8.44548,8.25397
166000,8.06128,7.71206,8.40715,8.16727
167000,8.12131,7.78402,8.43994,8.09729
168000,8.22614,7.84818,8.63094,8.09852
169000,8.15229,7.80595,8.5964,7.86592
170000,8.09976,7.73554,8.46731,7.7682
171000,8.14728,7.7859,8.51514,8.07336
172000,8.22914,7.83276,8.60679,8.17879
173000,8.23188,7.86547,8.61907,8.38472
174000,8.13658,7.75365,8.49987,8.27632
175000,8.17038,7.76206,8.57482,8.16318
176000,8.19751,7.81192,8.62343,8.01053
177000,8.37059,7.92632,8.80439,8.382
178000,8.38386,7.92118,8.87051,8.32355
179000,8.29509,7.86346,8.75336,8.44192
180000,8.26036,7.85267,8.72288,8.27333
181000,8.30684,7.90102,8.75268,8.30673
182000,8.29889,7.90389,8.72173,8.11123
183000,8.32243,7.93515,8.73597,8.13788
184000,8.30474,7.95579,8.71029,8.33238
185000,8.23759,7.87366,8.61218,8.18782
186000,8.27914,7.90251,8.67814,8.16586
187000,8.15124,7.77255,8.53957,7.99074
188000,8.16985,7.8072,8.51794,8.32504
189000,8.11742,7.75365,8.47916,8.29803
190000,8.17375,7.79044,8.52376,8.30853
191000,8.13895,7.75336,8.50892,8.08118
192000,8.11493,7.75743,8.48289,7.96884
193000,8.0392,7.69522,8.3799,7.78952
194000,8.00918,7.67094,8.37856,7.62094
195000,8.02275,7.675,8.38164,7.71288
196000,7.87901,7.53519,8.25327,7.51292
197000,7.97263,7.6137,8.34494,7.93109
198000,8.04775,7.70743,8.41946,7.89772
199000,8.11366,7.78721,8.46277,8.21168
200000,8.19835,7.84621,8.55061,8.09621
201000,8.14664,7.82408,8.48361,7.92703
202000,8.2178,7.93556,8.50325,8.1075
203000,8.27264,7.997,8.58105,8.2688
204000,8.30906,7.99475,8.63163,8.2378
205000,8.26582,7.93415,8.64953,8.12024
206000,8.15203,7.82874,8.51504,8.05502
207000,8.17079,7.84188,8.52217,7.91654
208000,8.16118,7.83015,8.48229,8.00933
209000,8.15228,7.82363,8.49044,8.0765
210000,8.17169,7.82274,8.53684,8.07707
211000,8.36059,7.99227,8.71235,8.6104
212000,8.46569,8.07158,8.89319,8.39169
213000,8.65338,8.22177,9.07542,8.70583
214000,8.68809,8.24892,9.11076,8.60154
215000,8.71079,8.28153,9.13729,8.58942
216000,8.62343,8.18515,9.0249,8.83483
217000,8.49855,8.07349,8.91284,8.6824
218000,8.44279,8.04294,8.84809,8.65745
219000,8.41643,8.0194,8.80639,8.53559
220000,8.28375,7.89973,8.65293,8.48755
221000,8.25249,7.84097,8.62827,8.31979
222000,8.29831,7.88372,8.72251,8.27248
223000,8.30245,7.883,8.73414,8.2392
224000,8.45649,7.9975,8.9292,8.28024
225000,8.48881,7.99506,9.00396,8.19484
226000,8.52404,8.05091,9.02648,8.33751
227000,8.45642,7.98622,8.92986,8.47141
228000,8.5142,8.06117,8.9681,8.36982
229000,8.45573,8.03291,8.91385,8.20528
230000,8.48911,8.03685,8.95798,8.2109
231000,8.43789,7.99609,8.91074,8.47129
232000,8.34472,7.864,8.83845,8.37529
233000,8.33054,7.86897,8.82067,8.14418
234000,8.35249,7.86145,8.83813,8.06987
235000,8.36873,7.90742,8.84628,8.06386
236000,8.30634,7.85396,8.78255,8.05834
237000,8.37496,7.90335,8.83437,8.20087
238000,8.34338,7.87183,8.81196,8.18462
239000,8.43826,8.02538,8.87766,8.43447
240000,8.46144,7.99699,8.89445,8.51775
241000,8.51593,8.07686,8.96752,8.57271
242000,8.47507,8.03851,8.90275,8.44031
243000,8.4011,7.96315,8.82581,8.53266
244000,8.48498,8.07186,8.909,8.43256
245000,8.53891,8.08936,8.98656,8.54302
246000,8.58718,8.17018,9.00489,8.49989
247000,8.58431,8.16393,8.97323,8.64655
248000,8.65455,8.23172,9.07501,8.72067
249000,8.77321,8.36378,9.16844,8.82813
250000,8.83707,8.43777,9.23425,8.74749
251000,8.84271,8.47309,9.20956,8.79833
252000,8.91075,8.53093,9.28029,8.92393
253000,8.91713,8.53698,9.29814,8.8874
254000,8.95494,8.55983,9.37584,8.85583
255000,9.07943,8.7098,9.47966,9.28379
256000,9.041,8.65477,9.46246,9.29958
257000,9.10641,8.69123,9.50978,9.23643
258000,9.07118,8.65414,9.48568,9.0629
259000,9.02324,8.61061,9.43274,8.98273
260000,9.03145,8.60082,9.45839,9.14989
261000,9.01022,8.56062,9.44032,9.15482
262000,9.1326,8.63704,9.65117,9.07857
263000,9.17669,8.65482,9.68316,8.80744
264000,9.12902,8.61347,9.61901,9.1861
265000,8.99997,8.50157,9.46902,9.23402
266000,8.9447,8.43932,9.46651,9.18736
267000,8.88883,8.42601,9.34234,8.99261
268000,9.06125,8.58092,9.5109,9.13011
269000,9.27477,8.81532,9.69063,9.34583
270000,9.38958,8.97172,9.79415,9.30573
271000,9.41412,9.02322,9.80169,9.53377
272000,9.43728,9.03449,9.84582,9.523
273000,9.45738,9.07285,9.87265,9.50528
274000,9.55602,9.16739,9.93546,9.51392
275000,9.64083,9.26979,10.0259,9.37659
276000,9.72948,9.2945,10.1643,9.57189
277000,9.68813,9.29205,10.0889,9.79488
278000,9.73404,9.33804,10.1239,9.58625
279000,9.88664,9.50252,10.3119,9.80593
280000,9.89071,9.51251,10.3087,9.74501
281000,9.99048,9.54471,10.4151,10.2661
282000,10.1081,9.66228,10.5386,10.3477
283000,10.0277,9.61016,10.4314,10.1381
284000,9.96441,9.5739,10.3728,9.98074
285000,9.91698,9.50903,10.2985,9.87973
286000,10.0709,9.64342,10.5023,10.251
287000,10.0221,9.54384,10.5087,9.92737
288000,10.0764,9.61004,10.5662,9.89605
289000,10.0767,9.62824,10.5603,10.2276
290000,10.1029,9.58066,10.604,10.0663
291000,10.1853,9.69887,10.7019,10.2945
292000,10.2415,9.68893,10.77,10.2982
293000,10.2491,9.73274,10.7854,10.3947
294000,10.2299,9.74857,10.6835,10.1172
295000,10.2126,9.73982,10.694,9.99341
296000,10.2408,9.78373,10.7187,10.0953
297000,10.3229,9.8436,10.816,10.1227
298000,10.2414,9.75691,10.7179,10.0766
299000,10.251,9.7789,10.7552,10.1653
300000,10.3579,9.87714,10.8209,10.071
301000,10.4926,10.011,10.9921,10.2529
302000,10.7395,10.1604,11.2727,10.597
303000,10.708,10.1379,11.2433,10.4813
304000,10.7652,10.2585,11.2931,10.7135
305000,10.7482,10.2395,11.2395,10.6357
306000,10.7585,10.2437,11.2655,10.7407
307000,10.651,10.0961,11.1812,10.7156
308000,10.5261,9.98201,11.0951,10.5125
309000,10.3679,9.8293,10.9207,10.5197
310000,10.3908,9.83061,10.9239,10.2707
311000,10.3955,9.89953,10.9164,10.3758
312000,10.4697,9.95155,10.9953,10.4342
313000,10.4575,9.90917,10.971,10.2906
314000,10.5098,10.0608,10.975,10.7057
315000,10.6008,10.1321,11.0695,10.5355
316000,10.6906,10.243,11.1422,10.8243
317000,10.8107,10.3474,11.2589,11.0332
318000,10.8652,10.4053,11.3319,10.9709
319000,10.7845,10.295,11.2455,10.7474
320000,10.6413,10.2086,11.0454,10.7851
321000,10.6757,10.2818,11.1084,10.5375
322000,10.5455,10.1236,10.9815,10.3839
323000,10.6579,10.1916,11.1041,10.8346
324000,10.8351,10.3457,11.3002,11.2752
325000,10.7841,10.239,11.2806,11.0753
326000,10.805,10.2847,11.3337,10.7893
327000,10.8454,10.3214,11.3415,11.1331
328000,10.8741,10.3678,11.3472,11.1513
329000,11.061,10.5223,11.5869,11.2017
330000,11.0456,10.5024,11.5608,11.0689
331000,10.9537,10.4157,11.4598,11.0361
332000,10.8473,10.2978,11.3818,10.7396
333000,10.8299,10.2891,11.3519,10.7567
334000,10.8421,10.2928,11.3945,10.6755
335000,10.8221,10.2792,11.3684,10.6885
336000,10.8927,10.3557,11.4055,10.9687
337000,10.9137,10.4077,11.4186,10.9942
338000,11.1036,10.5306,11.7059,11.0673
339000,11.2203,10.6345,11.8361,11.5165
340000,11.4299,10.8364,12.0645,11.5494
341000,11.3868,10.8092,11.9815,11.5032
342000,11.3661,10.8526,11.9389,11.3292
343000,11.2426,10.6867,11.8144,11.2981
344000,11.1535,10.5265,11.7692,11.2138
345000,11.0833,10.506,11.6629,10.978
346000,11.0788,10.4944,11.686,10.9862
347000,11.1139,10.5283,11.7694,11.0693
348000,11.1953,10.5935,11.844,10.9535
349000,11.1695,10.5408,11.8781,11.1743
350000,11.1787,10.5286,11.8926,11.2313
351000,11.1951,10.5365,11.8715,11.0543
352000,11.2369,10.5851,11.9449,11.3382
353000,11.1543,10.5388,11.7856,11.2081
354000,11.0494,10.4513,11.6429,11.0871
355000,11.0331,10.4144,11.6641,10.9209
356000,11.135,10.5135,11.7644,11.3169
357000,11.0528,10.3066,11.7597,11.0143
358000,11.0788,10.3975,11.7576,11.3297
359000,11.1067,10.4438,11.7568,11.5978
360000,11.0529,10.379,11.7068,11.5795
361000,11.0923,10.4489,11.7482,11.4262
362000,11.1426,10.5623,11.747,11.205
363000,11.1851,10.5631,11.7614,11.4735
364000,11.1209,10.5138,11.7334,11.225
365000,11.2866,10.7077,11.9008,11.3024
366000,11.2229,10.6778,11.8171,11.3499
367000,11.2935,10.7082,11.8716,11.3984
368000,11.1743,10.5939,11.7572,11.2946
369000,11.1527,10.5664,11.7556,11.4345
370000,11.054,10.4933,11.6601,11.1613
371000,11.0159,10.4386,11.5987,11.2108
372000,11.0134,10.4319,11.5923,11.1761
373000,10.9936,10.4252,11.597,11.1553
374000,11.023,10.4527,11.6387,11.0743
375000,11.0753,10.5,11.6469,10.9625
376000,11.2329,10.68,11.8276,10.9375
377000,11.1449,10.6097,11.7356,10.848
378000,11.065,10.4959,11.6705,10.5722
379000,11.1789,10.604,11.8482,11.0794
380000,11.2511,10.7018,11.882,11.0403
381000,11.1849,10.6317,11.7772,10.8285
382000,11.0595,10.4797,11.68,11.0219
383000,11.182,10.61,11.7768,11.2905
384000,11.0993,10.5232,11.6525,10.9601
385000,11.1248,10.5524,11.7047,11.179
386000,11.1627,10.5557,11.759,11.093
387000,11.108,10.4631,11.7064,11.1289
388000,11.0832,10.4912,11.7025,10.9135
389000,11.1743,10.5926,11.771,11.2249
390000,11.0564,10.4608,11.6346,11.2503
391000,11.1271,10.5651,11.6949,11.0857
392000,11.1078,10.5276,11.6419,11.7543
393000,11.1739,10.6068,11.7123,11.5266
394000,11.0904,10.5126,11.6711,11.2049
395000,11.0339,10.4577,11.5714,11.1623
396000,11.0759,10.5625,11.5977,11.1645
397000,11.132,10.6426,11.7011,11.1549
398000,11.1422,10.532,11.6685,11.292
399000,11.1721,10.6372,11.6921,11.333
400000,11.112,10.5948,11.603,11.1443
401000,10.9898,10.4653,11.5251,10.9682
402000,11.004,10.4685,11.5387,11.2153
403000,11.0975,10.5475,11.6286,11.1567
404000,11.1458,10.6515,11.6297,11.0268
405000,11.1143,10.5638,11.6638,11.2017
406000,11.0774,10.5523,11.6193,11.3169
407000,11.0905,10.545,11.6871,11.0011
408000,11.1107,10.5355,11.715,10.8382
409000,11.1807,10.5636,11.8085,10.8691
410000,11.1985,10.4941,11.947,10.8746
411000,11.3133,10.629,12.0513,10.6555
412000,11.2613,10.5881,12.0516,10.895
413000,11.3079,10.5954,12.1341,10.7483
414000,11.491,10.7347,12.471,10.9629
415000,11.579,10.7731,12.4973,11.3104
416000,11.5954,10.7447,12.5797,10.9451
417000,11.5414,10.734,12.482,11.2637
418000,11.4911,10.7741,12.3105,11.0428
419000,11.6117,10.8491,12.5629,11.1327
420000,11.6919,10.9232,12.6317,11.2134
421000,11.6962,10.9261,12.6469,11.1203
422000,11.5872,10.7978,12.5581,10.8535
423000,11.627,10.857,12.6081,11.0371
424000,11.6072,10.7909,12.5557,11.1498
425000,11.5648,10.8004,12.5692,11.117
426000,11.4798,10.7207,12.431,10.9149
427000,11.4181,10.6639,12.3443,11.0073
428000,11.4955,10.7488,12.4028,11.0525
429000,11.6429,10.9816,12.3987,11.2955
430000,11.5525,10.9361,12.2699,11.4084
431000,11.6433,11.0604,12.306,11.2402
432000,11.7175,11.1124,12.3432,11.4617
433000,11.7888,11.196,12.3751,11.5759
434000,11.7653,11.2138,12.3405,11.5273
435000,11.6437,11.0522,12.2124,11.6122
436000,11.5357,10.9436,12.111,11.5123
437000,11.3914,10.7928,11.9596,11.0943
438000,11.3189,10.7406,11.9006,11.0055
439000,11.1496,10.5341,11.7735,10.9129
440000,10.9203,10.3105,11.4872,10.8893
441000,11.0545,10.4623,11.6199,11.2338
442000,11.0094,10.3905,11.5802,11.0986
443000,11.0537,10.4294,11.6041,11.2685
444000,11.0767,10.3857,11.6678,11.2937
445000,10.9882,10.3917,11.5566,11.258
446000,10.9698,10.3504,11.5755,11.1722
447000,10.8729,10.209,11.4989,11.0188
448000,10.7532,10.1348,11.369,10.7975
449000,10.872,10.2961,11.4152,10.93
450000,10.8702,10.2772,11.4386,11.3517
451000,10.9454,10.3464,11.5316,11.2971
452000,10.9866,10.3418,11.5666,11.5551
453000,10.9604,10.3823,11.5678,11.3197
454000,11.0224,10.3737,11.6005,11.5968
455000,11.0122,10.3909,11.628,11.4747
456000,10.8943,10.246,11.5331,11.4737
457000,10.9729,10.3317,11.597,11.3698
458000,10.889,10.2518,11.5181,11.4039
459000,10.8099,10.1198,11.4431,11.0183
460000,10.848,10.1375,11.548,10.7195
461000,10.921,10.1872,11.6616,10.7464
462000,11.0291,10.3416,11.7156,11.131
463000,11.0887,10.422,11.7568,10.8576
464000,11.085,10.3892,11.7362,11.0607
465000,11.0064,10.3087,11.7127,10.8655
466000,11.017,10.3106,11.7539,10.902
467000,11.0214,10.2976,11.7154,10.7286
468000,11.018,10.2996,11.7063,11.0578
469000,11.0499,10.3715,11.7064,10.7929
470000,11.0086,10.3721,11.6526,11.0093
471000,11.0619,10.4108,11.7144,10.9463
472000,11.052,10.4012,11.7299,11.1322
473000,11.1111,10.4189,11.8019,11.0628
474000,11.2374,10.6049,11.8885,11.2508
475000,11.2826,10.6716,11.9376,11.3336
476000,11.2333,10.6824,11.802,11.2959
477000,11.2519,10.6676,11.8131,11.2893
478000,11.2199,10.6945,11.7677,11.3571
479000,11.1187,10.5707,11.6249,11.2014
480000,11.0729,10.5225,11.6031,11.2802
481000,11.1034,10.5961,11.6164,10.9979
482000,11.0962,10.599,11.5461,11.3338
483000,11.0403,10.5405,11.5447,11.3566
484000,10.9166,10.3926,11.4053,11.2418
485000,10.8307,10.3162,11.3034,11.0542
486000,10.855,10.309,11.3602,11.1878
487000,10.9269,10.3548,11.4783,11.2483
488000,11.0391,10.4457,11.6042,11.5301
489000,11.22,10.6015,11.8025,11.4611
490000,11.1577,10.5727,11.7116,11.3842
491000,11.1989,10.6381,11.7575,11.3903
492000,11.1088,10.5078,11.6785,11.3577
493000,10.8932,10.2746,11.478,11.034
494000,10.9063,10.264,11.5074,11.2423
495000,10.7441,10.1091,11.3146,10.9191
496000,10.5728,9.98282,11.1116,10.7119
497000,10.5501,9.94218,11.1033,10.5881
498000,10.517,9.92209,11.1077,10.8079
499000,10.608,9.99261,11.1653,10.886
500000,10.5726,9.93166,11.1443,11.0066


==> results/gene_editing/dqn-cause_unknown_1/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0,0,0.0713476,0
16000,0,0,0.0713476,0
17000,0,0,0.0713476,0
18000,0,0,0.0713476,0
19000,0,0,0.0713476,0
20000,0,0,0.0713476,0
21000,0,0,0.0713476,0
22000,0,0,0.0713476,0
23000,0,0,0.0713476,0
24000,0,0,0.0713476,0
25000,0,0,0.0713476,0
26000,0,0,0.0713476,0
27000,0,0,0.0713476,0
28000,0,0,0.0713476,0
29000,0,0,0.0713476,0
30000,0,0,0.0713476,0
31000,0,0,0.0713476,0
32000,0,0,0.0713476,0
33000,0,0,0.0713476,0
34000,0,0,0.0713476,0
35000,0,0,0.0713476,0
36000,0,0,0.0713476,0
37000,0,0,0.0713476,0
38000,0,0,0.0713476,0
39000,0,0,0.0713476,0
40000,0,0,0.0713476,0
41000,0,0,0.0713476,0
42000,0,0,0.0713476,0
43000,0,0,0.0713476,0
44000,0,0,0.0713476,0
45000,0,0,0.0713476,0
46000,0,0,0.0713476,0
47000,0,0,0.0713476,0
48000,0,0,0.0713476,0
49000,0,0,0.0713476,0
50000,0,0,0.0713476,0
51000,0,0,0.0713476,0
52000,0,0,0.0713476,0
53000,0,0,0.0713476,0
54000,0,0,0.0713476,0
55000,0,0,0.0713476,0
56000,0,0,0.0713476,0
57000,0,0,0.0713476,0
58000,0,0,0.0713476,0
59000,0,0,0.0713476,0
60000,0,0,0.0713476,0
61000,0,0,0.0713476,0
62000,0,0,0.0713476,0
63000,0,0,0.0713476,0
64000,0,0,0.0713476,0
65000,0,0,0.0713476,0
66000,0,0,0.0713476,0
67000,0,0,0.0713476,0
68000,0,0,0.0713476,0
69000,0,0,0.0713476,0
70000,0,0,0.0713476,0
71000,0,0,0.0713476,0
72000,0,0,0.0713476,0
73000,0,0,0.0713476,0
74000,0,0,0.0713476,0
75000,0,0,0.0713476,0
76000,0,0,0.0713476,0
77000,0,0,0.0713476,0
78000,0,0,0.0713476,0
79000,0,0,0.0713476,0
80000,0,0,0.0713476,0
81000,0,0,0.0713476,0
82000,0,0,0.0713476,0
83000,0,0,0.0713476,0
84000,0,0,0.0713476,0
85000,0,0,0.0713476,0
86000,0,0,0.0713476,0
87000,0,0,0.0713476,0
88000,0,0,0.0713476,0
89000,0,0,0.0713476,0
90000,0,0,0.0713476,0
91000,0,0,0.0713476,0
92000,0,0,0.0713476,0
93000,0,0,0.0713476,0
94000,0,0,0.0713476,0
95000,0,0,0.0713476,0
96000,0,0,0.0713476,0
97000,0,0,0.0713476,0
98000,0,0,0.0713476,0
99000,0,0,0.0713476,0
100000,0,0,0.0713476,0
101000,0,0,0.0713476,0
102000,0,0,0.0713476,0
103000,0,0,0.0713476,0
104000,0,0,0.0713476,0
105000,0,0,0.0713476,0
106000,0,0,0.0713476,0
107000,0,0,0.0713476,0
108000,0,0,0.0713476,0
109000,0,0,0.0713476,0
110000,0,0,0.0713476,0
111000,0,0,0.0713476,0
112000,0,0,0.0713476,0
113000,0,0,0.0713476,0
114000,0,0,0.0713476,0
115000,0,0,0.0713476,0
116000,0,0,0.0713476,0
117000,0,0,0.0713476,0
118000,0,0,0.0713476,0
119000,0,0,0.0713476,0
120000,0,0,0.0713476,0
121000,0,0,0.0713476,0
122000,0,0,0.0713476,0
123000,0,0,0.0713476,0
124000,0,0,0.0713476,0
125000,0,0,0.0713476,0
126000,0,0,0.0713476,0
127000,0,0,0.0713476,0
128000,0,0,0.0713476,0
129000,0,0,0.0713476,0
130000,0,0,0.0713476,0
131000,0,0,0.0713476,0
132000,0,0,0.0713476,0
133000,0,0,0.0713476,0
134000,0,0,0.0713476,0
135000,0,0,0.0713476,0
136000,0,0,0.0713476,0
137000,0,0,0.0713476,0
138000,0,0,0.0713476,0
139000,0,0,0.0713476,0
140000,0,0,0.0713476,0
141000,0,0,0.0713476,0
142000,0,0,0.0713476,0
143000,0,0,0.0713476,0
144000,0,0,0.0713476,0
145000,0,0,0.0713476,0
146000,0,0,0.0713476,0
147000,0,0,0.0713476,0
148000,0,0,0.0713476,0
149000,0,0,0.0713476,0
150000,0,0,0.0713476,0
151000,0,0,0.0713476,0
152000,0,0,0.0713476,0
153000,0,0,0.0713476,0
154000,0,0,0.0713476,0
155000,0,0,0.0713476,0
156000,0,0,0.0713476,0
157000,0,0,0.0713476,0
158000,0,0,0.0713476,0
159000,0,0,0.0713476,0
160000,0,0,0.0713476,0
161000,0,0,0.0713476,0
162000,0,0,0.0713476,0
163000,0,0,0.0713476,0
164000,0,0,0.0713476,0
165000,0,0,0.0713476,0
166000,0,0,0.0713476,0
167000,0,0,0.0713476,0
168000,0,0,0.0713476,0
169000,0,0,0.0713476,0
170000,0,0,0.0713476,0
171000,0,0,0.0713476,0
172000,0,0,0.0713476,0
173000,0,0,0.0713476,0
174000,0,0,0.0713476,0
175000,0,0,0.0713476,0
176000,0,0,0.0713476,0
177000,0,0,0.0713476,0
178000,0,0,0.0713476,0
179000,0,0,0.0713476,0
180000,0,0,0.0713476,0
181000,0,0,0.0713476,0
182000,0,0,0.0713476,0
183000,0,0,0.0713476,0
184000,0,0,0.0713476,0
185000,0,0,0.0713476,0
186000,0,0,0.0713476,0
187000,0,0,0.0713476,0
188000,0,0,0.0713476,0
189000,0,0,0.0713476,0
190000,0,0,0.0713476,0
191000,0,0,0.0713476,0
192000,0,0,0.0713476,0
193000,0,0,0.0713476,0
194000,0,0,0.0713476,0
195000,0,0,0.0713476,0
196000,0,0,0.0713476,0
197000,0,0,0.0713476,0
198000,0,0,0.0713476,0
199000,0,0,0.0713476,0
200000,0,0,0.0713476,0
201000,0,0,0.0713476,0
202000,0,0,0.0713476,0
203000,0,0,0.0713476,0
204000,0,0,0.0713476,0
205000,0,0,0.0713476,0
206000,0,0,0.0713476,0
207000,0,0,0.0713476,0
208000,0,0,0.0713476,0
209000,0,0,0.0713476,0
210000,0,0,0.0713476,0
211000,0,0,0.0713476,0
212000,0,0,0.0713476,0
213000,0,0,0.0713476,0
214000,0,0,0.0713476,0
215000,0,0,0.0713476,0
216000,0,0,0.0713476,0
217000,0,0,0.0713476,0
218000,0,0,0.0713476,0
219000,0,0,0.0713476,0
220000,0,0,0.0713476,0
221000,0,0,0.0713476,0
222000,0,0,0.0713476,0
223000,0,0,0.0713476,0
224000,0,0,0.0713476,0
225000,0,0,0.0713476,0
226000,0,0,0.0713476,0
227000,0,0,0.0713476,0
228000,0,0,0.0713476,0
229000,0,0,0.0713476,0
230000,0,0,0.0713476,0
231000,0,0,0.0713476,0
232000,0,0,0.0713476,0
233000,0,0,0.0713476,0
234000,0,0,0.0713476,0
235000,0,0,0.0713476,0
236000,0,0,0.0713476,0
237000,0,0,0.0713476,0
238000,0,0,0.0713476,0
239000,0,0,0.0713476,0
240000,0,0,0.0713476,0
241000,0,0,0.0713476,0
242000,0,0,0.0713476,0
243000,0,0,0.0713476,0
244000,0,0,0.0713476,0
245000,0,0,0.0713476,0
246000,0,0,0.0713476,0
247000,0,0,0.0713476,0
248000,0,0,0.0713476,0
249000,0,0,0.0713476,0
250000,0,0,0.0713476,0
251000,0,0,0.0713476,0
252000,0,0,0.0713476,0
253000,0,0,0.0713476,0
254000,0,0,0.0713476,0
255000,0,0,0.0713476,0
256000,0,0,0.0713476,0
257000,0,0,0.0713476,0
258000,0,0,0.0713476,0
259000,0,0,0.0713476,0
260000,0,0,0.0713476,0
261000,0,0,0.0713476,0
262000,0,0,0.0713476,0
263000,0,0,0.0713476,0
264000,0,0,0.0713476,0
265000,0,0,0.0713476,0
266000,0,0,0.0713476,0
267000,0,0,0.0713476,0
268000,0,0,0.0713476,0
269000,0,0,0.0713476,0
270000,0,0,0.0713476,0
271000,0,0,0.0713476,0
272000,0,0,0.0713476,0
273000,0,0,0.0713476,0
274000,0,0,0.0713476,0
275000,0,0,0.0713476,0
276000,0,0,0.0713476,0
277000,0,0,0.0713476,0
278000,0,0,0.0713476,0
279000,0,0,0.0713476,0
280000,0,0,0.0713476,0
281000,0,0,0.0713476,0
282000,0,0,0.0713476,0
283000,0,0,0.0713476,0
284000,0,0,0.0713476,0
285000,0,0,0.0713476,0
286000,0,0,0.0713476,0
287000,0,0,0.0713476,0
288000,0,0,0.0713476,0
289000,0,0,0.0713476,0
290000,0,0,0.0713476,0
291000,0,0,0.0713476,0
292000,0,0,0.0713476,0
293000,0,0,0.0713476,0
294000,0,0,0.0713476,0
295000,0,0,0.0713476,0
296000,0,0,0.0713476,0
297000,0,0,0.0713476,0
298000,0,0,0.0713476,0
299000,0,0,0.0713476,0
300000,0,0,0.0713476,0
301000,0,0,0.0713476,0
302000,0,0,0.0713476,0
303000,0,0,0.0713476,0
304000,0,0,0.0713476,0
305000,0,0,0.0713476,0
306000,0,0,0.0713476,0
307000,0,0,0.0713476,0
308000,0,0,0.0713476,0
309000,0,0,0.0713476,0
310000,0,0,0.0713476,0
311000,0,0,0.0713476,0
312000,0,0,0.0713476,0
313000,0,0,0.0713476,0
314000,0,0,0.0713476,0
315000,0,0,0.0713476,0
316000,0,0,0.0713476,0
317000,0,0,0.0713476,0
318000,0,0,0.0713476,0
319000,0,0,0.0713476,0
320000,0,0,0.0713476,0
321000,0,0,0.0713476,0
322000,0,0,0.0713476,0
323000,0,0,0.0713476,0
324000,0,0,0.0713476,0
325000,0,0,0.0713476,0
326000,0,0,0.0713476,0
327000,0,0,0.0713476,0
328000,0,0,0.0713476,0
329000,0,0,0.0713476,0
330000,0,0,0.0713476,0
331000,0,0,0.0713476,0
332000,0,0,0.0713476,0
333000,0,0,0.0713476,0
334000,0,0,0.0713476,0
335000,0,0,0.0713476,0
336000,0,0,0.0713476,0
337000,0,0,0.0713476,0
338000,0,0,0.0713476,0
339000,0,0,0.0713476,0
340000,0,0,0.0713476,0
341000,0,0,0.0713476,0
342000,0,0,0.0713476,0
343000,0,0,0.0713476,0
344000,0,0,0.0713476,0
345000,0,0,0.0713476,0
346000,0,0,0.0713476,0
347000,0,0,0.0713476,0
348000,0,0,0.0713476,0
349000,0,0,0.0713476,0
350000,0,0,0.0713476,0
351000,0,0,0.0713476,0
352000,0,0,0.0713476,0
353000,0,0,0.0713476,0
354000,0,0,0.0713476,0
355000,0,0,0.0713476,0
356000,0,0,0.0713476,0
357000,0,0,0.0713476,0
358000,0,0,0.0713476,0
359000,0,0,0.0713476,0
360000,0,0,0.0713476,0
361000,0,0,0.0713476,0
362000,0,0,0.0713476,0
363000,0,0,0.0713476,0
364000,0,0,0.0713476,0
365000,0,0,0.0713476,0
366000,0,0,0.0713476,0
367000,0,0,0.0713476,0
368000,0,0,0.0713476,0
369000,0,0,0.0713476,0
370000,0,0,0.0713476,0
371000,0,0,0.0713476,0
372000,0,0,0.0713476,0
373000,0,0,0.0713476,0
374000,0,0,0.0713476,0
375000,0,0,0.0713476,0
376000,0,0,0.0713476,0
377000,0,0,0.0713476,0
378000,0,0,0.0713476,0
379000,0,0,0.0713476,0
380000,0,0,0.0713476,0
381000,0,0,0.0713476,0
382000,0,0,0.0713476,0
383000,0,0,0.0713476,0
384000,0,0,0.0713476,0
385000,0,0,0.0713476,0
386000,0,0,0.0713476,0
387000,0,0,0.0713476,0
388000,0,0,0.0713476,0
389000,0,0,0.0713476,0
390000,0,0,0.0713476,0
391000,0,0,0.0713476,0
392000,0,0,0.0713476,0
393000,0,0,0.0713476,0
394000,0,0,0.0713476,0
395000,0,0,0.0713476,0
396000,0,0,0.0713476,0
397000,0,0,0.0713476,0
398000,0,0,0.0713476,0
399000,0,0,0.0713476,0
400000,0,0,0.0713476,0
401000,0,0,0.0713476,0
402000,0,0,0.0713476,0
403000,0,0,0.0713476,0
404000,0,0,0.0713476,0
405000,0,0,0.0713476,0
406000,0,0,0.0713476,0
407000,0,0,0.0713476,0
408000,0,0,0.0713476,0
409000,0,0,0.0713476,0
410000,0,0,0.0713476,0
411000,0,0,0.0713476,0
412000,0,0,0.0713476,0
413000,0,0,0.0713476,0
414000,0,0,0.0713476,0
415000,0,0,0.0713476,0
416000,0,0,0.0713476,0
417000,0,0,0.0713476,0
418000,0,0,0.0713476,0
419000,0,0,0.0713476,0
420000,0,0,0.0713476,0
421000,0,0,0.0713476,0
422000,0,0,0.0713476,0
423000,0,0,0.0713476,0
424000,0,0,0.0713476,0
425000,0,0,0.0713476,0
426000,0,0,0.0713476,0
427000,0,0,0.0713476,0
428000,0,0,0.0713476,0
429000,0,0,0.0713476,0
430000,0,0,0.0713476,0
431000,0,0,0.0713476,0
432000,0,0,0.0713476,0
433000,0,0,0.0713476,0
434000,0,0,0.0713476,0
435000,0,0,0.0713476,0
436000,0,0,0.0713476,0
437000,0,0,0.0713476,0
438000,0,0,0.0713476,0
439000,0,0,0.0713476,0
440000,0,0,0.0713476,0
441000,0,0,0.0713476,0
442000,0,0,0.0713476,0
443000,0,0,0.0713476,0
444000,0,0,0.0713476,0
445000,0,0,0.0713476,0
446000,0,0,0.0713476,0
447000,0,0,0.0713476,0
448000,0,0,0.0713476,0
449000,0,0,0.0713476,0
450000,0,0,0.0713476,0
451000,0,0,0.0713476,0
452000,0,0,0.0713476,0
453000,0,0,0.0713476,0
454000,0,0,0.0713476,0
455000,0,0,0.0713476,0
456000,0,0,0.0713476,0
457000,0,0,0.0713476,0
458000,0,0,0.0713476,0
459000,0,0,0.0713476,0
460000,0,0,0.0713476,0
461000,0,0,0.0713476,0
462000,0,0,0.0713476,0
463000,0,0,0.0713476,0
464000,0,0,0.0713476,0
465000,0,0,0.0713476,0
466000,0,0,0.0713476,0
467000,0,0,0.0713476,0
468000,0,0,0.0713476,0
469000,0,0,0.0713476,0
470000,0,0,0.0713476,0
471000,0,0,0.0713476,0
472000,0,0,0.0713476,0
473000,0,0,0.0713476,0
474000,0,0,0.0713476,0
475000,0,0,0.0713476,0
476000,0,0,0.0713476,0
477000,0,0,0.0713476,0
478000,0,0,0.0713476,0
479000,0,0,0.0713476,0
480000,0,0,0.0713476,0
481000,0,0,0.0713476,0
482000,0,0,0.0713476,0
483000,0,0,0.0713476,0
484000,0,0,0.0713476,0
485000,0,0,0.0713476,0
486000,0,0,0.0713476,0
487000,0,0,0.0713476,0
488000,0,0,0.0713476,0
489000,0,0,0.0713476,0
490000,0,0,0.0713476,0
491000,0,0,0.0713476,0
492000,0,0,0.0713476,0
493000,0,0,0.0713476,0
494000,0,0,0.0713476,0
495000,0,0,0.0713476,0
496000,0,0,0.0713476,0
497000,0,0,0.0713476,0
498000,0,0,0.0713476,0
499000,0,0,0.0713476,0
500000,0,0,0.0713476,0


==> results/gene_editing/dqn-cause_unknown_1/trajectories_disease.csv <==
timestep,mean,ci_lo,ci_hi,median
0,5,5,5,5
1,5.72,5.72,5.72,5.72
2,2.75,2.27,3.326,1.72
3,3.51,2.96,4.086,2.48
4,4.02315,3.5379,4.53629,3.10204
5,4.68103,4.26957,5.15785,3.86
6,5.31473,4.94693,5.71292,4.65306
7,5.95567,5.65457,6.29484,5.40816
8,6.53781,6.32335,6.78844,6.16667
9,7.20582,7.04447,7.38847,6.95833
10,7.72462,7.6056,7.84656,7.6
11,8.14392,8.05936,8.22117,8.08082
12,7.55619,7.28673,7.80618,7.77
13,7.4706,7.17502,7.75088,7.48958
14,7.39115,7.08674,7.6743,7.20458
15,7.46878,7.18123,7.76458,7.39277
16,7.57416,7.30422,7.83885,7.42
17,7.86781,7.6326,8.10565,7.85667
18,8.10063,7.92418,8.27127,8.125
19,8.26357,8.11735,8.4025,8.31633
20,8.48726,8.37988,8.58635,8.5051
21,8.64745,8.56592,8.72429,8.69477
22,8.39243,8.2372,8.53573,8.50509
23,8.31074,8.12045,8.49223,8.54167
24,8.08251,7.82974,8.32764,8.39792
25,8.1034,7.85353,8.33911,8.44898
26,8.0842,7.85253,8.31402,8.47408
27,8.22236,8.00962,8.43015,8.57447
28,8.26153,8.07349,8.43005,8.52041
29,8.387,8.2248,8.53718,8.60571
30,8.48125,8.34441,8.60289,8.63522
31,8.61082,8.50684,8.70858,8.7
32,8.47217,8.32941,8.60237,8.60821
33,8.44596,8.27687,8.59717,8.68889
34,8.30166,8.09813,8.48425,8.60821
35,8.25415,8.03299,8.45602,8.64724
36,8.14457,7.91112,8.38104,8.54147
37,8.19518,7.97366,8.40202,8.58737
38,8.22518,8.02472,8.42358,8.52936
39,8.31648,8.13232,8.49225,8.5486
40,8.43989,8.27784,8.58286,8.62292
41,8.56997,8.45228,8.68955,8.77083
42,8.51413,8.37623,8.64355,8.76905
43,8.48754,8.32222,8.63276,8.74141
44,8.35792,8.16046,8.54692,8.68521
45,8.32116,8.10741,8.51276,8.63928
46,8.17129,7.92241,8.38799,8.55208
47,8.19522,7.96899,8.41845,8.64207
48,8.19446,7.96539,8.39718,8.60197
49,8.27296,8.05657,8.47847,8.60544
50,8.30092,8.10217,8.48987,8.64514
51,8.38418,8.21188,8.55207,8.68333
52,8.3828,8.21696,8.54725,8.59379
53,8.36826,8.17449,8.54131,8.63244
54,8.32301,8.11738,8.52062,8.61702
55,8.30145,8.0977,8.48647,8.67007
56,8.2,7.95498,8.42057,8.62766
57,8.2253,7.99093,8.43344,8.70106
58,8.25693,8.05496,8.45868,8.70523
59,8.31204,8.1111,8.50476,8.65957
60,8.38755,8.21494,8.55173,8.67682
61,8.4157,8.24501,8.57386,8.64167
62,8.37189,8.20148,8.54458,8.645
63,8.35999,8.16875,8.53375,8.6887
64,8.28547,8.07224,8.5064,8.65696
65,8.34002,8.12985,8.52906,8.75799
66,8.26058,8.02077,8.48287,8.68825
67,8.25195,8.0277,8.46432,8.75231
68,8.23597,8.00649,8.45829,8.68796
69,8.24769,8.01277,8.45872,8.69194
70,8.30872,8.11069,8.49753,8.57103
71,8.35972,8.18708,8.53677,8.55556
72,8.34409,8.16199,8.51845,8.64581
73,8.31147,8.12644,8.49489,8.63859
74,8.29656,8.09925,8.48649,8.64979
75,8.30174,8.10828,8.50123,8.67738
76,8.24058,8.00412,8.45853,8.7217
77,8.28965,8.07133,8.49307,8.73189
78,8.28216,8.07059,8.49531,8.7204
79,8.31514,8.09771,8.53036,8.68219
80,8.33565,8.13781,8.52729,8.70497
81,8.39951,8.21411,8.57344,8.65891
82,8.37896,8.19743,8.54688,8.61957
83,8.38575,8.21354,8.55475,8.62772
84,8.36753,8.17205,8.54615,8.66196
85,8.37013,8.18264,8.5588,8.72567
86,8.28453,8.06353,8.48909,8.75589
87,8.2767,8.04727,8.49228,8.77366
88,8.28547,8.05887,8.4909,8.72083
89,8.35536,8.15476,8.5518,8.7303
90,8.30489,8.09369,8.50685,8.67698
91,8.34085,8.1233,8.54396,8.67778
92,8.33559,8.11311,8.53907,8.75799
93,8.29256,8.0623,8.50142,8.69099
94,8.29487,8.0639,8.51539,8.70894
95,8.33443,8.13547,8.53438,8.70393
96,8.28551,8.0722,8.49287,8.70314
97,8.28007,8.05692,8.47306,8.63
98,8.26393,8.0435,8.45854,8.63952
99,8.3243,8.12168,8.51629,8.69792


==> results/gene_editing/dqn-cause_unknown_4/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,1.37973,1.22493,1.57975,1.12
1000,1.39078,1.23978,1.57761,1.12253
2000,1.58546,1.42288,1.77801,1.37402
3000,1.89873,1.74548,2.07709,1.77789
4000,2.25472,2.11264,2.4266,2.20574
5000,2.63376,2.50139,2.79817,2.57403
6000,3.07534,2.93675,3.23518,3.01836
7000,3.5837,3.42559,3.76478,3.537
8000,4.19587,4.02646,4.38739,4.08589
9000,4.80917,4.61638,5.01762,4.74804
10000,5.41809,5.21428,5.62422,5.28309
11000,6.10623,5.88951,6.3451,6.06348
12000,6.69339,6.4178,6.9729,6.67871
13000,7.22797,6.95363,7.51935,7.26727
14000,7.70271,7.40341,7.97529,7.77118
15000,7.99883,7.68605,8.31816,8.03864
16000,8.42264,8.03984,8.81865,8.41715
17000,8.76194,8.26562,9.26431,8.80407
18000,9.054,8.56273,9.60517,9.09604
19000,9.46605,8.84086,10.1363,9.12773
20000,9.65514,8.96819,10.4065,9.47924
21000,9.86834,9.20402,10.6258,9.77426
22000,9.9505,9.22725,10.734,9.59745
23000,9.95395,9.22174,10.8141,9.3682
24000,9.99428,9.15959,10.8217,9.27905
25000,10.0464,9.17962,10.9964,9.11794
26000,9.98796,9.1481,10.9103,9.16011
27000,9.98188,9.05993,10.9755,9.38334
28000,10.141,9.20322,11.1457,9.31574
29000,10.2303,9.22181,11.2633,9.33651
30000,10.4844,9.45204,11.6561,10.0355
31000,10.7499,9.67856,11.9033,10.2469
32000,11.3812,10.1126,12.761,11.066
33000,11.6517,10.2573,13.1404,10.8568
34000,11.8026,10.4022,13.3736,10.6945
35000,11.912,10.4823,13.5213,10.7497
36000,12.0527,10.5392,13.744,10.8787
37000,12.2928,10.7532,13.925,10.8987
38000,12.5209,11.0528,14.093,10.982
39000,12.481,11.1053,14.0488,10.7951
40000,12.6663,11.3777,14.1934,11.1731
41000,13.0041,11.6498,14.5539,11.1127
42000,13.0006,11.6452,14.5539,11.8894
43000,13.2868,11.8776,14.7922,12.0098
44000,13.3938,11.9892,15.0732,12.2803
45000,13.5447,12.0542,15.1312,12.8216
46000,13.7645,12.2262,15.4535,12.9822
47000,13.9733,12.3466,15.7043,12.7213
48000,13.9169,12.3594,15.6076,12.446
49000,14.1726,12.6145,15.7837,13.4784
50000,14.5061,12.9978,16.2591,14.0118
51000,14.4519,12.9715,16.0445,13.7315
52000,14.6105,13.0881,16.0908,13.6373
53000,14.5857,13.028,16.148,13.4814
54000,14.6494,13.1864,16.2995,13.4379
55000,14.862,13.4406,16.3977,13.3096
56000,15.008,13.5509,16.5279,13.5716
57000,14.9731,13.4923,16.4725,13.9394
58000,15.0395,13.5846,16.569,13.8737
59000,14.9879,13.5122,16.5893,13.455
60000,15.099,13.6206,16.6417,14.1588
61000,15.1832,13.6703,16.6342,14.3989
62000,15.0504,13.6472,16.5621,14.0195
63000,15.1576,13.6434,16.7151,14.2345
64000,15.2446,13.6325,16.8476,13.9042
65000,15.4826,13.9183,17.147,14.4649
66000,15.6819,14.0708,17.4637,14.9092
67000,15.7483,14.0258,17.521,14.9815
68000,15.5575,13.7441,17.3717,15.4115
69000,15.7039,14.0233,17.4801,15.2569
70000,15.6854,14.0285,17.4579,14.3762
71000,15.5454,14.006,17.0692,15.7046
72000,15.623,14.0211,17.3264,15.2334
73000,15.8935,14.2894,17.5196,15.5282
74000,15.9074,14.3279,17.5243,15.829
75000,15.8225,14.2581,17.3649,15.9478
76000,15.8011,14.3007,17.2317,16.0425
77000,15.5526,14.1471,17.0544,15.2606
78000,15.5827,14.1567,17.1197,15.488
79000,15.5228,14.1247,16.9486,15.4732
80000,15.5236,14.067,17.0629,14.8428
81000,15.6382,14.1979,17.103,15.4669
82000,15.6655,14.3979,17.1785,15.7499
83000,15.6214,14.3648,16.9762,15.2816
84000,15.7791,14.4979,17.1405,15.2466
85000,15.8214,14.5891,17.1683,16.0586
86000,15.7054,14.4794,17.0515,16.2538
87000,16.0789,14.6785,17.6072,16.4494
88000,16.2315,14.8264,17.676,16.9479
89000,15.8851,14.5105,17.2764,16.3526
90000,16.0299,14.6101,17.3878,16.0806
91000,16.1114,14.7399,17.555,15.755
92000,16.1183,14.7028,17.6054,15.4363
93000,16.1403,14.7605,17.6269,15.543
94000,16.0027,14.6511,17.4415,15.0838
95000,15.8219,14.4322,17.1704,14.8394
96000,15.7546,14.5212,17.1366,15.0383
97000,15.9402,14.6578,17.329,15.0976
98000,15.9971,14.7862,17.2396,15.334
99000,16.2049,14.99,17.462,15.6344
100000,16.0846,14.915,17.3531,15.6756
101000,16.2018,14.8899,17.644,15.4888
102000,16.0068,14.6342,17.558,15.0971
103000,16.0326,14.7282,17.5194,15.5854
104000,15.8995,14.607,17.2816,15.376
105000,15.9152,14.6451,17.3334,15.2404
106000,15.9258,14.6989,17.3289,15.0871
107000,15.9074,14.6341,17.3486,15.5648
108000,15.8328,14.5837,17.2075,15.4241
109000,15.6365,14.5171,16.8401,15.2432
110000,15.5296,14.467,16.6841,15.9515
111000,15.5197,14.4539,16.6785,15.8589
112000,15.5159,14.4848,16.6596,15.4473
113000,15.3642,14.3738,16.4236,15.672
114000,15.3946,14.4328,16.3232,15.375
115000,15.2074,14.3431,16.1132,15.2641
116000,15.1339,14.3506,15.9585,14.7886
117000,15.0178,14.194,15.9239,14.4215
118000,15.3363,14.4947,16.2422,14.6056
119000,15.597,14.666,16.6699,14.9874
120000,15.4579,14.5252,16.4435,14.7641
121000,15.3918,14.5347,16.3662,14.6616
122000,15.4633,14.5713,16.3991,15.0898
123000,15.3071,14.3721,16.3597,14.972
124000,15.2839,14.3049,16.3119,15.1226
125000,15.5952,14.618,16.5905,15.2944
126000,15.6598,14.7173,16.6751,15.5098
127000,15.5443,14.601,16.466,15.526
128000,15.4518,14.554,16.4041,15.0262
129000,15.3829,14.4271,16.342,14.5032
130000,15.4589,14.5479,16.4564,14.7241
131000,15.6172,14.6115,16.6166,15.1477
132000,15.511,14.557,16.4779,14.8926
133000,15.4698,14.4947,16.4229,15.0974
134000,15.6825,14.7488,16.6593,15.6515
135000,15.822,14.8052,16.9241,15.5021
136000,15.881,14.8324,17.0038,15.4813
137000,15.9406,14.925,16.9896,14.8894
138000,15.8899,14.8102,17.0245,14.9385
139000,15.9147,14.8655,16.9557,14.8348
140000,15.9898,14.9123,17.101,15.5228
141000,16.0078,14.9019,17.1016,15.6818
142000,16.0492,14.9637,17.2369,15.5041
143000,15.8468,14.8412,16.9625,15.287
144000,16.0028,14.912,17.0886,15.1774
145000,15.9186,14.911,16.9169,14.9499
146000,15.8103,14.7417,16.8874,14.6399
147000,15.8231,14.8048,16.939,14.9627
148000,15.7731,14.8583,16.7028,14.8391
149000,15.9612,15.05,16.9047,15.1433
150000,15.8817,14.9203,16.916,15.4045
151000,15.6549,14.7108,16.5787,14.6025
152000,15.7672,14.809,16.7914,15.0691
153000,15.6944,14.8408,16.6471,15.006
154000,16.014,15.0856,16.9829,15.2558
155000,16.0269,15.0965,17.0217,15.0722
156000,16.0063,14.9935,17.0462,14.6893
157000,15.9177,14.8885,16.9781,14.4053
158000,15.882,14.8753,16.9426,14.9318
159000,15.888,14.8749,16.8685,15.2091
160000,15.9583,14.9425,16.996,15.9141
161000,15.8257,14.7333,16.9153,15.7659
162000,15.6271,14.5757,16.6691,15.2601
163000,15.6097,14.6776,16.5972,15.4434
164000,15.8791,14.8534,16.9978,15.6462
165000,15.632,14.6024,16.6948,15.2647
166000,15.295,14.3102,16.398,14.8701
167000,15.206,14.256,16.1913,15.2447
168000,15.1523,14.2692,16.023,15.3705
169000,14.9805,14.1207,16.0109,14.7751
170000,14.9138,14.0164,15.8867,14.4852
171000,15.1925,14.3337,16.0853,14.8285
172000,15.0617,14.2568,15.8724,15.1254
173000,15.0404,14.2235,15.9121,14.8157
174000,14.851,14.0416,15.6835,14.4647
175000,14.9531,14.0721,15.8334,14.3505
176000,15.1558,14.3087,16.1211,14.574
177000,15.0807,14.1846,16.0266,14.6944
178000,15.2411,14.3646,16.1721,14.5006
179000,15.3035,14.4411,16.2003,15.2839
180000,15.2898,14.4706,16.1912,15.3258
181000,15.449,14.5571,16.3921,14.9787
182000,15.6984,14.7037,16.7073,15.7053
183000,15.6531,14.6682,16.7012,15.3221
184000,15.6755,14.7728,16.6767,15.6326
185000,15.6609,14.7126,16.6602,15.5903
186000,15.6835,14.7407,16.7176,15.2036
187000,15.6555,14.637,16.7429,15.2986
188000,15.8261,14.8234,16.9458,15.1979
189000,15.8968,14.8369,17.0765,14.7841
190000,16.0686,14.9494,17.2555,15.2286
191000,16.1509,14.9035,17.3997,15.2286
192000,16.0215,14.8754,17.2288,15.1451
193000,16.0017,14.8085,17.2127,14.7412
194000,15.8163,14.7439,16.9625,14.4067
195000,15.5808,14.4782,16.7332,14.9121
196000,15.4512,14.3911,16.5338,14.6176
197000,15.3901,14.3541,16.4162,15.0896
198000,15.9084,14.8681,17.0004,15.3579
199000,15.8858,14.7851,17.1047,15.2654
200000,15.6535,14.5414,16.8077,15.2996
201000,15.4813,14.4329,16.5923,15.0066
202000,15.2911,14.1595,16.4981,14.2585
203000,15.09,13.9014,16.4568,13.9925
204000,15.0472,13.8306,16.3357,14.1495
205000,14.7989,13.6935,16.0139,14.6206
206000,14.8603,13.7456,16.1055,14.6565
207000,15.08,13.8918,16.3579,15.2751
208000,15.134,13.8619,16.5385,14.7274
209000,15.4965,14.1287,17.2235,14.3022
210000,15.4076,14.0532,17.0393,13.9317
211000,15.4051,13.9937,17.1088,14.2024
212000,15.1613,13.8646,16.652,13.9774
213000,15.2529,14.0253,16.7019,14.1464
214000,15.2698,14.0628,16.7295,14.33
215000,15.0979,13.9339,16.4784,14.2118
216000,15.5526,14.2536,16.9367,14.1135
217000,15.8174,14.5691,17.2457,14.5456
218000,16.0862,14.7748,17.5969,14.7199
219000,16.1914,14.8017,17.8289,14.7381
220000,16.3135,14.8341,17.8797,14.905
221000,16.4201,14.9435,17.9286,14.7498
222000,16.4505,15.0304,18.1128,15.3133
223000,16.4965,15.0931,18.1918,15.1225
224000,16.4627,15.0997,18.1392,14.8605
225000,16.6272,15.0599,18.4083,15.4604
226000,16.9282,15.3009,18.8248,15.4776
227000,17.1608,15.4239,19.0833,14.8054
228000,17.6964,15.9374,19.6919,15.6674
229000,17.5221,15.7751,19.5183,15.6849
230000,17.683,15.9609,19.6918,15.5836
231000,17.5838,15.8509,19.4956,15.5583
232000,17.6178,15.8535,19.483,15.5338
233000,17.9112,16.093,19.9015,15.7799
234000,18.1928,16.3958,20.1475,16.6097
235000,17.9471,16.174,19.8216,16.0322
236000,18.177,16.4095,20.1156,16.1694
237000,18.1098,16.3567,20.0376,16.0422
238000,18.1011,16.379,20.0603,16.0906
239000,18.3431,16.5517,20.4207,16.1509
240000,18.5823,16.591,20.7579,16.0461
241000,18.9477,16.9414,21.3084,16.3448
242000,19.312,17.1425,21.7018,16.8686
243000,19.4992,17.4246,21.7961,17.6212
244000,19.7334,17.5771,22.2097,17.6675
245000,19.84,17.6127,22.38,17.2037
246000,19.7047,17.4983,22.2699,16.9501
247000,20.0907,17.7524,22.6253,17.3021
248000,20.3507,17.9888,23.0774,16.6611
249000,20.3683,18.0488,22.8809,16.3142
250000,20.6716,18.1249,23.4092,17.3595
251000,21.3581,18.8709,24.1245,19.0906
252000,21.4271,18.7127,24.445,18.7296
253000,21.922,18.9491,25.2383,18.6923
254000,21.9435,19.1234,25.3845,18.4231
255000,22.3494,19.5855,25.5312,18.8602
256000,22.4533,19.6178,25.859,18.3423
257000,22.6257,19.6217,25.918,17.8728
258000,22.679,19.835,25.9645,18.7459
259000,22.758,19.8146,25.9599,19.2917
260000,22.8335,19.9306,26.0228,20.5076
261000,23.0903,20.082,26.2642,20.2679
262000,23.3934,20.3789,26.845,20.9536
263000,23.516,20.387,26.9082,20.2238
264000,24.0005,20.838,27.2356,20.9585
265000,24.1696,21.1393,27.5943,21.1481
266000,23.9015,20.8814,27.3185,20.4961
267000,23.8376,20.9244,27.075,21.0868
268000,23.5754,20.6856,26.7941,20.4691
269000,23.4693,20.476,26.4429,20.9884
270000,23.1464,20.4225,26.0612,19.6742
271000,23.3936,20.5524,26.3798,21.5519
272000,23.6319,20.742,26.8151,20.3635
273000,23.7701,20.8575,27.0836,19.614
274000,23.668,20.5503,26.8541,19.0078
275000,23.802,20.728,27.2282,18.1953
276000,23.8781,20.647,27.1373,20.7885
277000,23.6984,20.7713,26.8848,20.7835
278000,23.8835,20.7346,27.0987,19.7892
279000,23.9021,21.0911,27.1329,20.0683
280000,24.0402,21.0548,27.4392,19.385
281000,24.3545,21.2137,27.835,20.0826
282000,24.2009,20.9363,27.5902,19.9819
283000,24.2905,21.0494,27.531,19.2324
284000,24.325,21.2323,27.6306,20.35
285000,24.5835,21.4637,27.856,19.8472
286000,24.9716,21.905,28.3054,20.4414
287000,24.9468,21.8984,28.2577,20.6916
288000,25.1674,22.1855,28.5444,21.0237
289000,25.5941,22.371,29.0797,21.4796
290000,26.0418,22.6078,29.5637,22.0921
291000,25.9785,22.8534,29.617,22.2594
292000,26.2355,22.5824,30.0833,22.0043
293000,26.4817,22.9161,30.4963,21.5585
294000,26.7137,22.8202,30.6445,21.7183
295000,26.9843,23.2421,31.0095,22.2225
296000,27.3211,23.487,31.4611,22.6715
297000,27.3412,23.483,31.5253,22.9346
298000,27.4308,23.4036,31.6345,22.812
299000,27.307,23.6539,31.534,21.9387
300000,28.0225,24.0186,32.3293,22.0472
301000,28.3453,24.378,32.5765,22.8565
302000,28.8889,24.8256,32.9329,23.1335
303000,29.2975,25.0977,33.5267,23.8373
304000,29.9009,25.9288,34.3131,24.4971
305000,29.7755,25.6176,33.8316,23.4816
306000,29.5268,25.4088,33.7547,23.4181
307000,29.6862,25.4469,33.7635,23.5182
308000,30.0147,25.8316,34.4598,24.8941
309000,30.0916,25.8832,34.4457,25.192
310000,30.1585,25.6352,34.856,24.4044
311000,29.7378,25.6158,34.4075,23.8197
312000,29.7737,25.3837,34.2292,23.5323
313000,30.1397,25.6601,34.458,23.8468
314000,31.2556,26.9186,35.803,25.5363
315000,31.1816,26.966,35.6592,27.5486
316000,31.4078,27.0718,35.8404,28.7449
317000,31.2666,27.0693,35.8574,29.7243
318000,31.3001,26.6698,35.9411,29.5562
319000,31.4189,26.8205,35.9905,27.9136
320000,31.8612,27.2361,36.3894,29.8819
321000,31.4802,27.3611,36.0947,29.1446
322000,31.4319,26.9779,36.5387,27.4734
323000,31.249,26.869,35.8622,25.9843
324000,31.2412,26.7228,35.9173,24.3372
325000,31.4027,27.0066,36.0807,27.6451
326000,31.6186,27.2921,36.0971,27.9885
327000,31.7351,27.3312,36.4858,27.6426
328000,32.0314,27.4987,36.6596,26.8292
329000,32.0912,27.3744,36.6096,28.8053
330000,32.5156,28.0625,37.0373,30.5326
331000,32.5064,27.9983,37.1244,29.6974
332000,32.6646,28.1725,37.4102,30.2684
333000,32.9392,28.2831,37.704,29.9427
334000,33.3505,28.6697,38.4327,30.3476
335000,33.5943,28.8764,38.4372,28.8689
336000,33.5813,29.2089,38.1026,29.4953
337000,33.8712,29.0897,38.7543,30.0906
338000,34.0113,29.0587,38.9119,32.2881
339000,33.6884,28.9582,38.6187,30.8883
340000,34.1577,29.4789,38.9708,33.145
341000,34.0317,29.5523,38.726,33.7068
342000,34.2528,30.1657,38.6348,35.3643
343000,33.8877,29.5084,38.6368,34.8715
344000,34.3641,29.4438,38.9208,35.4756
345000,34.7063,29.9909,39.3714,35.3761
346000,35.0902,30.2591,40.0035,33.715
347000,34.6528,29.7396,39.5063,33.3793
348000,34.6209,29.925,39.3283,33.2436
349000,34.3557,29.9788,38.7827,33.245
350000,34.2381,29.9402,38.8961,35.4104
351000,34.0842,29.6159,38.6008,34.1108
352000,34.4086,30.1724,38.8241,33.9054
353000,34.1753,29.9315,38.4468,33.3372
354000,34.2164,30.0834,38.3257,32.9552
355000,34.6515,30.4433,38.8617,34.059
356000,35.1626,31.1534,39.2206,35.3264
357000,35.4573,31.0318,39.9486,33.5313
358000,35.4834,31.2123,39.9993,33.091
359000,35.7216,31.5956,39.9305,34.9994
360000,36.1418,31.5806,40.6762,35.3874
361000,36.0977,31.937,40.4644,35.5913
362000,35.8605,31.78,40.1671,35.9019
363000,36.0559,31.7822,40.0821,35.2333
364000,36.0711,31.742,40.2955,34.3437
365000,36.2187,32.0384,40.9177,36.0048
366000,36.2365,32.1769,40.7593,35.1134
367000,36.4341,32.1154,40.7559,34.7279
368000,36.5194,31.9715,40.6795,35.2383
369000,36.2676,31.9909,40.888,33.2411
370000,35.9481,31.7216,40.3687,34.222
371000,35.3399,31.2511,39.397,33.2494
372000,35.3237,31.5137,39.329,32.8343
373000,35.3744,31.4839,39.448,32.8738
374000,35.3049,31.3493,39.428,32.9203
375000,35.3527,31.3273,39.322,32.442
376000,35.2863,31.3864,39.3281,33.9614
377000,35.5487,31.5224,39.6204,33.7725
378000,36.0422,32.0788,40.1424,35.6312
379000,36.2335,32.3341,40.5178,35.7565
380000,36.0004,32.2054,39.9096,34.789
381000,35.4817,31.7285,39.378,33.3363
382000,35.6322,31.6611,39.8158,33.278
383000,35.7506,31.6025,40.0552,33.1467
384000,35.4676,31.2203,39.5701,33.0183
385000,35.7508,31.679,40.054,34.4711
386000,35.5974,31.2327,40.0278,34.9339
387000,35.7602,31.2727,39.8877,35.7473
388000,35.7232,31.7379,40.0792,34.4756
389000,35.724,31.8628,39.6818,36.2271
390000,35.5158,31.4171,39.5002,34.8219
391000,35.3571,31.2565,39.4492,34.2106
392000,35.2908,31.2673,39.0796,35.2467
393000,35.5952,31.6109,39.6326,35.2339
394000,35.3168,31.2799,39.4364,33.5437
395000,35.537,31.4999,39.5736,33.7842
396000,35.8519,31.9265,39.9501,31.2929
397000,35.89,32.0352,40.4541,31.3247
398000,35.9744,31.3562,40.23,30.6059
399000,35.6385,31.47,39.8074,31.7682
400000,35.9902,31.8475,40.1405,32.587
401000,36.5241,32.3201,40.7782,33.0278
402000,36.418,32.2479,40.6869,33.5912
403000,36.6722,32.4177,40.8965,34.5205
404000,36.7711,32.5081,40.916,34.1027
405000,36.872,32.6698,41.238,34.627
406000,37.2617,33.4154,41.2538,35.6512
407000,37.0047,33.2581,41.0055,34.1769
408000,37.2738,33.2057,41.2877,35.7022
409000,37.2856,33.2744,41.2519,35.2147
410000,37.2908,32.9574,41.8334,36.4293
411000,37.3254,33.398,41.4173,35.0901
412000,37.3164,33.3786,41.3758,35.9239
413000,37.2012,33.247,41.2059,36.9144
414000,37.4963,33.7529,41.7268,36.7903
415000,37.5401,33.6901,41.5245,36.8384
416000,37.762,33.8078,41.675,37.2359
417000,38.0458,34.0431,41.8966,37.4977
418000,38.1559,34.4048,41.9874,36.8775
419000,38.1545,34.6165,42.2953,36.5223
420000,37.9373,34.0216,42.0971,35.3145
421000,37.8175,34.0892,41.7942,35.4807
422000,37.6119,33.8435,41.7253,36.154
423000,37.5336,33.7444,41.4342,35.6919
424000,37.2823,33.286,41.2732,34.6932
425000,37.4798,33.8416,41.4489,34.4235
426000,37.7463,34.0128,41.4879,36.0809
427000,37.228,33.5466,41.1349,35.6391
428000,37.1343,33.3387,41.0616,36.9738
429000,37.0932,33.3268,40.79,35.1079
430000,37.3885,33.6398,41.1017,36.5401
431000,37.7971,34.1513,41.6575,37.6596
432000,37.6273,33.9542,41.4114,37.4632
433000,38.1213,34.2725,41.8779,39.0252
434000,38.0864,34.3685,41.9836,37.4177
435000,38.3195,34.6093,42.1339,36.9224
436000,38.6342,35.106,42.2372,37.2203
437000,39.1824,35.4971,42.6201,37.8728
438000,39.5556,35.9074,43.2947,38.3035
439000,39.0248,35.3832,42.7856,36.6668
440000,39.1696,35.4408,42.7011,37.3106
441000,39.2775,35.6657,42.8923,38.2951
442000,39.1567,35.6378,42.6355,37.5302
443000,39.5278,35.8734,42.9449,39.3464
444000,39.2154,35.6423,42.6225,38.4073
445000,39.0254,35.7703,42.2854,37.8525
446000,38.6351,35.2083,42.044,37.2408
447000,38.5366,35.1216,41.8573,38.1878
448000,38.1853,34.9346,41.4818,35.8139
449000,37.9806,34.6603,41.2342,33.9427
450000,38.2659,34.8626,41.7388,36.0942
451000,38.7334,35.2595,42.2226,34.7846
452000,38.9333,35.2185,42.5768,38.1968
453000,39.077,35.6644,42.712,37.6602
454000,39.5103,35.9272,43.0651,39.3264
455000,39.7044,36.2322,43.0725,39.221
456000,39.6275,36.13,43.0968,38.4942
457000,39.667,36.2009,43.1383,40.9676
458000,39.3714,35.8914,42.9043,39.9514
459000,38.986,35.359,42.6197,37.9522
460000,38.8988,35.443,42.3704,38.3539
461000,39.3811,35.832,42.9816,40.085
462000,39.6638,36.379,42.9154,39.4691
463000,39.8184,36.6255,43.0395,40.45
464000,39.4797,36.235,42.7187,40.1827
465000,39.612,36.4079,42.9048,39.4825
466000,39.0339,35.9479,42.237,40.2006
467000,38.9064,35.6419,42.0472,38.8272
468000,38.3983,35.2738,41.6323,37.7467
469000,38.6077,35.3725,41.7104,38.6963
470000,37.9858,34.9708,40.8882,39.5816
471000,38.5473,35.6623,41.4662,40.3707
472000,37.9629,35.1151,40.8933,38.6345
473000,37.5899,34.704,40.3723,36.999
474000,37.4993,34.8111,40.3444,35.4698
475000,37.3375,34.7826,40.3684,35.3805
476000,37.3183,34.5414,40.2933,36.1897
477000,37.8392,35.0793,40.769,37.3831
478000,37.7524,35.0056,40.8065,38.2091
479000,38.234,35.5075,41.0236,37.8644
480000,38.5476,35.5867,41.5881,39.3678
481000,38.12,35.2877,41.1472,38.5852
482000,38.1038,35.0387,40.9727,39.4536
483000,38.4556,35.5254,41.7058,38.3706
484000,38.601,35.7293,41.4612,39.2624
485000,38.9102,36.0431,41.7675,39.033
486000,38.9609,35.9986,41.7617,41.407
487000,38.674,35.693,41.7278,40.0571
488000,38.6529,35.6447,41.6316,39.9876
489000,37.8866,34.9399,40.8221,39.7242
490000,37.5633,34.5019,40.5267,38.0286
491000,37.0142,34.1747,40.101,37.3425
492000,37.7598,34.7424,40.9572,39.9318
493000,37.9591,34.8317,41.2207,38.2419
494000,37.9051,34.6116,41.0171,39.6391
495000,37.8661,34.4398,41.0452,38.3831
496000,37.6543,34.2607,40.8739,37.8508
497000,37.8498,34.635,41.063,40.3505
498000,37.9508,34.9645,40.9984,39.4765
499000,37.7022,34.6736,40.5422,38.6971
500000,38.1168,35.1395,40.9272,38.8135


==> results/gene_editing/dqn-cause_unknown_4/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0,0,0.0713476,0
16000,0,0,0.0713476,0
17000,0,0,0.0713476,0
18000,0,0,0.0713476,0
19000,0,0,0.0713476,0
20000,0,0,0.0713476,0
21000,0,0,0.0713476,0
22000,0,0,0.0713476,0
23000,0,0,0.0713476,0
24000,0,0,0.0713476,0
25000,0,0,0.0713476,0
26000,0,0,0.0713476,0
27000,0,0,0.0713476,0
28000,0,0,0.0713476,0
29000,0,0,0.0713476,0
30000,0,0,0.0713476,0
31000,0,0,0.0713476,0
32000,0,0,0.0713476,0
33000,0,0,0.0713476,0
34000,0,0,0.0713476,0
35000,0,0,0.0713476,0
36000,0,0,0.0713476,0
37000,0.02,0.00353926,0.104954,0
38000,0,0,0.0713476,0
39000,0,0,0.0713476,0
40000,0,0,0.0713476,0
41000,0,0,0.0713476,0
42000,0,0,0.0713476,0
43000,0,0,0.0713476,0
44000,0.02,0.00353926,0.104954,0
45000,0.02,0.00353926,0.104954,0
46000,0.02,0.00353926,0.104954,0
47000,0.02,0.00353926,0.104954,0
48000,0,0,0.0713476,0
49000,0,0,0.0713476,0
50000,0,0,0.0713476,0
51000,0,0,0.0713476,0
52000,0,0,0.0713476,0
53000,0,0,0.0713476,0
54000,0,0,0.0713476,0
55000,0,0,0.0713476,0
56000,0,0,0.0713476,0
57000,0.02,0.00353926,0.104954,0
58000,0.02,0.00353926,0.104954,0
59000,0.02,0.00353926,0.104954,0
60000,0,0,0.0713476,0
61000,0.02,0.00353926,0.104954,0
62000,0,0,0.0713476,0
63000,0.02,0.00353926,0.104954,0
64000,0,0,0.0713476,0
65000,0.02,0.00353926,0.104954,0
66000,0.02,0.00353926,0.104954,0
67000,0.02,0.00353926,0.104954,0
68000,0.04,0.0110389,0.134601,0
69000,0.02,0.00353926,0.104954,0
70000,0.02,0.00353926,0.104954,0
71000,0.02,0.00353926,0.104954,0
72000,0.02,0.00353926,0.104954,0
73000,0.02,0.00353926,0.104954,0
74000,0.02,0.00353926,0.104954,0
75000,0.02,0.00353926,0.104954,0
76000,0.02,0.00353926,0.104954,0
77000,0.02,0.00353926,0.104954,0
78000,0.02,0.00353926,0.104954,0
79000,0,0,0.0713476,0
80000,0.02,0.00353926,0.104954,0
81000,0.04,0.0110389,0.134601,0
82000,0.02,0.00353926,0.104954,0
83000,0,0,0.0713476,0
84000,0,0,0.0713476,0
85000,0,0,0.0713476,0
86000,0,0,0.0713476,0
87000,0.02,0.00353926,0.104954,0
88000,0,0,0.0713476,0
89000,0,0,0.0713476,0
90000,0,0,0.0713476,0
91000,0,0,0.0713476,0
92000,0.02,0.00353926,0.104954,0
93000,0.02,0.00353926,0.104954,0
94000,0.02,0.00353926,0.104954,0
95000,0.02,0.00353926,0.104954,0
96000,0.02,0.00353926,0.104954,0
97000,0.02,0.00353926,0.104954,0
98000,0.02,0.00353926,0.104954,0
99000,0.02,0.00353926,0.104954,0
100000,0.02,0.00353926,0.104954,0
101000,0.02,0.00353926,0.104954,0
102000,0.02,0.00353926,0.104954,0
103000,0.02,0.00353926,0.104954,0
104000,0.02,0.00353926,0.104954,0
105000,0.02,0.00353926,0.104954,0
106000,0.02,0.00353926,0.104954,0
107000,0.02,0.00353926,0.104954,0
108000,0.02,0.00353926,0.104954,0
109000,0,0,0.0713476,0
110000,0,0,0.0713476,0
111000,0,0,0.0713476,0
112000,0,0,0.0713476,0
113000,0,0,0.0713476,0
114000,0,0,0.0713476,0
115000,0,0,0.0713476,0
116000,0,0,0.0713476,0
117000,0,0,0.0713476,0
118000,0,0,0.0713476,0
119000,0,0,0.0713476,0
120000,0,0,0.0713476,0
121000,0,0,0.0713476,0
122000,0,0,0.0713476,0
123000,0,0,0.0713476,0
124000,0,0,0.0713476,0
125000,0,0,0.0713476,0
126000,0,0,0.0713476,0
127000,0,0,0.0713476,0
128000,0,0,0.0713476,0
129000,0,0,0.0713476,0
130000,0,0,0.0713476,0
131000,0,0,0.0713476,0
132000,0,0,0.0713476,0
133000,0,0,0.0713476,0
134000,0,0,0.0713476,0
135000,0,0,0.0713476,0
136000,0,0,0.0713476,0
137000,0,0,0.0713476,0
138000,0,0,0.0713476,0
139000,0,0,0.0713476,0
140000,0,0,0.0713476,0
141000,0,0,0.0713476,0
142000,0,0,0.0713476,0
143000,0,0,0.0713476,0
144000,0,0,0.0713476,0
145000,0,0,0.0713476,0
146000,0,0,0.0713476,0
147000,0,0,0.0713476,0
148000,0,0,0.0713476,0
149000,0,0,0.0713476,0
150000,0,0,0.0713476,0
151000,0,0,0.0713476,0
152000,0,0,0.0713476,0
153000,0,0,0.0713476,0
154000,0,0,0.0713476,0
155000,0,0,0.0713476,0
156000,0,0,0.0713476,0
157000,0,0,0.0713476,0
158000,0,0,0.0713476,0
159000,0,0,0.0713476,0
160000,0,0,0.0713476,0
161000,0,0,0.0713476,0
162000,0,0,0.0713476,0
163000,0,0,0.0713476,0
164000,0,0,0.0713476,0
165000,0,0,0.0713476,0
166000,0,0,0.0713476,0
167000,0,0,0.0713476,0
168000,0,0,0.0713476,0
169000,0,0,0.0713476,0
170000,0,0,0.0713476,0
171000,0,0,0.0713476,0
172000,0,0,0.0713476,0
173000,0,0,0.0713476,0
174000,0,0,0.0713476,0
175000,0,0,0.0713476,0
176000,0,0,0.0713476,0
177000,0,0,0.0713476,0
178000,0,0,0.0713476,0
179000,0,0,0.0713476,0
180000,0,0,0.0713476,0
181000,0,0,0.0713476,0
182000,0,0,0.0713476,0
183000,0,0,0.0713476,0
184000,0,0,0.0713476,0
185000,0,0,0.0713476,0
186000,0,0,0.0713476,0
187000,0,0,0.0713476,0
188000,0,0,0.0713476,0
189000,0,0,0.0713476,0
190000,0,0,0.0713476,0
191000,0,0,0.0713476,0
192000,0,0,0.0713476,0
193000,0,0,0.0713476,0
194000,0,0,0.0713476,0
195000,0,0,0.0713476,0
196000,0,0,0.0713476,0
197000,0,0,0.0713476,0
198000,0,0,0.0713476,0
199000,0,0,0.0713476,0
200000,0,0,0.0713476,0
201000,0,0,0.0713476,0
202000,0,0,0.0713476,0
203000,0,0,0.0713476,0
204000,0,0,0.0713476,0
205000,0,0,0.0713476,0
206000,0.02,0.00353926,0.104954,0
207000,0.02,0.00353926,0.104954,0
208000,0.02,0.00353926,0.104954,0
209000,0.02,0.00353926,0.104954,0
210000,0.02,0.00353926,0.104954,0
211000,0.02,0.00353926,0.104954,0
212000,0.02,0.00353926,0.104954,0
213000,0.02,0.00353926,0.104954,0
214000,0.02,0.00353926,0.104954,0
215000,0.02,0.00353926,0.104954,0
216000,0.02,0.00353926,0.104954,0
217000,0.02,0.00353926,0.104954,0
218000,0.02,0.00353926,0.104954,0
219000,0.02,0.00353926,0.104954,0
220000,0.04,0.0110389,0.134601,0
221000,0.02,0.00353926,0.104954,0
222000,0.02,0.00353926,0.104954,0
223000,0.02,0.00353926,0.104954,0
224000,0.02,0.00353926,0.104954,0
225000,0.02,0.00353926,0.104954,0
226000,0.04,0.0110389,0.134601,0
227000,0.04,0.0110389,0.134601,0
228000,0.04,0.0110389,0.134601,0
229000,0.06,0.020615,0.162171,0
230000,0.1,0.0434758,0.213602,0
231000,0.08,0.0315495,0.188382,0
232000,0.12,0.056176,0.238048,0
233000,0.1,0.0434758,0.213602,0
234000,0.1,0.0434758,0.213602,0
235000,0.04,0.0110389,0.134601,0
236000,0.08,0.0315495,0.188382,0
237000,0.04,0.0110389,0.134601,0
238000,0.04,0.0110389,0.134601,0
239000,0.08,0.0315495,0.188382,0
240000,0.1,0.0434758,0.213602,0
241000,0.12,0.056176,0.238048,0
242000,0.16,0.0833742,0.285142,0
243000,0.12,0.056176,0.238048,0
244000,0.12,0.056176,0.238048,0
245000,0.1,0.0434758,0.213602,0
246000,0.1,0.0434758,0.213602,0
247000,0.12,0.056176,0.238048,0
248000,0.12,0.056176,0.238048,0
249000,0.12,0.056176,0.238048,0
250000,0.14,0.0695083,0.261862,0
251000,0.14,0.0695083,0.261862,0
252000,0.14,0.0695083,0.261862,0
253000,0.14,0.0695083,0.261862,0
254000,0.14,0.0695083,0.261862,0
255000,0.14,0.0695083,0.261862,0
256000,0.16,0.0833742,0.285142,0
257000,0.16,0.0833742,0.285142,0
258000,0.18,0.0977019,0.307961,0
259000,0.16,0.0833742,0.285142,0
260000,0.14,0.0695083,0.261862,0
261000,0.14,0.0695083,0.261862,0
262000,0.14,0.0695083,0.261862,0
263000,0.16,0.0833742,0.285142,0
264000,0.2,0.112438,0.330371,0
265000,0.22,0.127539,0.352415,0
266000,0.24,0.142974,0.374127,0
267000,0.2,0.112438,0.330371,0
268000,0.2,0.112438,0.330371,0
269000,0.2,0.112438,0.330371,0
270000,0.18,0.0977019,0.307961,0
271000,0.22,0.127539,0.352415,0
272000,0.24,0.142974,0.374127,0
273000,0.22,0.127539,0.352415,0
274000,0.2,0.112438,0.330371,0
275000,0.24,0.142974,0.374127,0
276000,0.24,0.142974,0.374127,0
277000,0.24,0.142974,0.374127,0
278000,0.22,0.127539,0.352415,0
279000,0.24,0.142974,0.374127,0
280000,0.24,0.142974,0.374127,0
281000,0.26,0.158715,0.395532,0
282000,0.22,0.127539,0.352415,0
283000,0.28,0.174742,0.416651,0
284000,0.24,0.142974,0.374127,0
285000,0.24,0.142974,0.374127,0
286000,0.26,0.158715,0.395532,0
287000,0.26,0.158715,0.395532,0
288000,0.26,0.158715,0.395532,0
289000,0.26,0.158715,0.395532,0
290000,0.26,0.158715,0.395532,0
291000,0.22,0.127539,0.352415,0
292000,0.26,0.158715,0.395532,0
293000,0.28,0.174742,0.416651,0
294000,0.3,0.191036,0.437504,0
295000,0.26,0.158715,0.395532,0
296000,0.34,0.224369,0.478462,0
297000,0.32,0.207582,0.458103,0
298000,0.34,0.224369,0.478462,0
299000,0.34,0.224369,0.478462,0
300000,0.34,0.224369,0.478462,0
301000,0.4,0.276084,0.538186,0
302000,0.4,0.276084,0.538186,0
303000,0.38,0.258628,0.518496,0
304000,0.44,0.311622,0.57694,0
305000,0.42,0.29375,0.557666,0
306000,0.38,0.258628,0.518496,0
307000,0.42,0.29375,0.557666,0
308000,0.38,0.258628,0.518496,0
309000,0.38,0.258628,0.518496,0
310000,0.42,0.29375,0.557666,0
311000,0.4,0.276084,0.538186,0
312000,0.4,0.276084,0.538186,0
313000,0.38,0.258628,0.518496,0
314000,0.44,0.311622,0.57694,0
315000,0.44,0.311622,0.57694,0
316000,0.46,0.329697,0.596011,0
317000,0.48,0.347971,0.614883,0
318000,0.44,0.311622,0.57694,0
319000,0.48,0.347971,0.614883,0
320000,0.48,0.347971,0.614883,0
321000,0.46,0.329697,0.596011,0
322000,0.44,0.311622,0.57694,0
323000,0.42,0.29375,0.557666,0
324000,0.44,0.311622,0.57694,0
325000,0.44,0.311622,0.57694,0
326000,0.42,0.29375,0.557666,0
327000,0.44,0.311622,0.57694,0
328000,0.44,0.311622,0.57694,0
329000,0.46,0.329697,0.596011,0
330000,0.52,0.385117,0.652029,1
331000,0.5,0.366445,0.633555,0.5
332000,0.48,0.347971,0.614883,0
333000,0.48,0.347971,0.614883,0
334000,0.48,0.347971,0.614883,0
335000,0.48,0.347971,0.614883,0
336000,0.5,0.366445,0.633555,0.5
337000,0.52,0.385117,0.652029,1
338000,0.52,0.385117,0.652029,1
339000,0.54,0.403989,0.670303,1
340000,0.56,0.42306,0.688378,1
341000,0.54,0.403989,0.670303,1
342000,0.54,0.403989,0.670303,1
343000,0.54,0.403989,0.670303,1
344000,0.54,0.403989,0.670303,1
345000,0.54,0.403989,0.670303,1
346000,0.56,0.42306,0.688378,1
347000,0.54,0.403989,0.670303,1
348000,0.56,0.42306,0.688378,1
349000,0.54,0.403989,0.670303,1
350000,0.54,0.403989,0.670303,1
351000,0.54,0.403989,0.670303,1
352000,0.54,0.403989,0.670303,1
353000,0.52,0.385117,0.652029,1
354000,0.58,0.442334,0.70625,1
355000,0.6,0.461814,0.723916,1
356000,0.6,0.461814,0.723916,1
357000,0.62,0.481504,0.741372,1
358000,0.64,0.50141,0.758613,1
359000,0.58,0.442334,0.70625,1
360000,0.6,0.461814,0.723916,1
361000,0.62,0.481504,0.741372,1
362000,0.64,0.50141,0.758613,1
363000,0.66,0.521538,0.775631,1
364000,0.64,0.50141,0.758613,1
365000,0.64,0.50141,0.758613,1
366000,0.66,0.521538,0.775631,1
367000,0.6,0.461814,0.723916,1
368000,0.62,0.481504,0.741372,1
369000,0.6,0.461814,0.723916,1
370000,0.62,0.481504,0.741372,1
371000,0.6,0.461814,0.723916,1
372000,0.58,0.442334,0.70625,1
373000,0.58,0.442334,0.70625,1
374000,0.6,0.461814,0.723916,1
375000,0.56,0.42306,0.688378,1
376000,0.58,0.442334,0.70625,1
377000,0.58,0.442334,0.70625,1
378000,0.66,0.521538,0.775631,1
379000,0.64,0.50141,0.758613,1
380000,0.64,0.50141,0.758613,1
381000,0.62,0.481504,0.741372,1
382000,0.62,0.481504,0.741372,1
383000,0.62,0.481504,0.741372,1
384000,0.6,0.461814,0.723916,1
385000,0.58,0.442334,0.70625,1
386000,0.58,0.442334,0.70625,1
387000,0.62,0.481504,0.741372,1
388000,0.6,0.461814,0.723916,1
389000,0.6,0.461814,0.723916,1
390000,0.6,0.461814,0.723916,1
391000,0.6,0.461814,0.723916,1
392000,0.6,0.461814,0.723916,1
393000,0.56,0.42306,0.688378,1
394000,0.56,0.42306,0.688378,1
395000,0.56,0.42306,0.688378,1
396000,0.52,0.385117,0.652029,1
397000,0.48,0.347971,0.614883,0
398000,0.48,0.347971,0.614883,0
399000,0.54,0.403989,0.670303,1
400000,0.54,0.403989,0.670303,1
401000,0.6,0.461814,0.723916,1
402000,0.6,0.461814,0.723916,1
403000,0.6,0.461814,0.723916,1
404000,0.6,0.461814,0.723916,1
405000,0.6,0.461814,0.723916,1
406000,0.64,0.50141,0.758613,1
407000,0.6,0.461814,0.723916,1
408000,0.62,0.481504,0.741372,1
409000,0.66,0.521538,0.775631,1
410000,0.64,0.50141,0.758613,1
411000,0.68,0.541897,0.792418,1
412000,0.66,0.521538,0.775631,1
413000,0.66,0.521538,0.775631,1
414000,0.66,0.521538,0.775631,1
415000,0.64,0.50141,0.758613,1
416000,0.66,0.521538,0.775631,1
417000,0.64,0.50141,0.758613,1
418000,0.58,0.442334,0.70625,1
419000,0.62,0.481504,0.741372,1
420000,0.6,0.461814,0.723916,1
421000,0.6,0.461814,0.723916,1
422000,0.6,0.461814,0.723916,1
423000,0.64,0.50141,0.758613,1
424000,0.62,0.481504,0.741372,1
425000,0.64,0.50141,0.758613,1
426000,0.66,0.521538,0.775631,1
427000,0.64,0.50141,0.758613,1
428000,0.66,0.521538,0.775631,1
429000,0.68,0.541897,0.792418,1
430000,0.66,0.521538,0.775631,1
431000,0.68,0.541897,0.792418,1
432000,0.6,0.461814,0.723916,1
433000,0.62,0.481504,0.741372,1
434000,0.6,0.461814,0.723916,1
435000,0.62,0.481504,0.741372,1
436000,0.7,0.562496,0.808964,1
437000,0.74,0.604468,0.841285,1
438000,0.76,0.625873,0.857026,1
439000,0.7,0.562496,0.808964,1
440000,0.72,0.583349,0.825258,1
441000,0.66,0.521538,0.775631,1
442000,0.68,0.541897,0.792418,1
443000,0.68,0.541897,0.792418,1
444000,0.72,0.583349,0.825258,1
445000,0.68,0.541897,0.792418,1
446000,0.7,0.562496,0.808964,1
447000,0.68,0.541897,0.792418,1
448000,0.66,0.521538,0.775631,1
449000,0.6,0.461814,0.723916,1
450000,0.6,0.461814,0.723916,1
451000,0.68,0.541897,0.792418,1
452000,0.72,0.583349,0.825258,1
453000,0.7,0.562496,0.808964,1
454000,0.68,0.541897,0.792418,1
455000,0.7,0.562496,0.808964,1
456000,0.7,0.562496,0.808964,1
457000,0.68,0.541897,0.792418,1
458000,0.68,0.541897,0.792418,1
459000,0.64,0.50141,0.758613,1
460000,0.74,0.604468,0.841285,1
461000,0.72,0.583349,0.825258,1
462000,0.74,0.604468,0.841285,1
463000,0.78,0.647585,0.872461,1
464000,0.76,0.625873,0.857026,1
465000,0.72,0.583349,0.825258,1
466000,0.74,0.604468,0.841285,1
467000,0.78,0.647585,0.872461,1
468000,0.72,0.583349,0.825258,1
469000,0.72,0.583349,0.825258,1
470000,0.66,0.521538,0.775631,1
471000,0.74,0.604468,0.841285,1
472000,0.7,0.562496,0.808964,1
473000,0.72,0.583349,0.825258,1
474000,0.68,0.541897,0.792418,1
475000,0.72,0.583349,0.825258,1
476000,0.7,0.562496,0.808964,1
477000,0.68,0.541897,0.792418,1
478000,0.7,0.562496,0.808964,1
479000,0.74,0.604468,0.841285,1
480000,0.72,0.583349,0.825258,1
481000,0.68,0.541897,0.792418,1
482000,0.68,0.541897,0.792418,1
483000,0.76,0.625873,0.857026,1
484000,0.76,0.625873,0.857026,1
485000,0.78,0.647585,0.872461,1
486000,0.76,0.625873,0.857026,1
487000,0.64,0.50141,0.758613,1
488000,0.74,0.604468,0.841285,1
489000,0.76,0.625873,0.857026,1
490000,0.72,0.583349,0.825258,1
491000,0.7,0.562496,0.808964,1
492000,0.7,0.562496,0.808964,1
493000,0.66,0.521538,0.775631,1
494000,0.68,0.541897,0.792418,1
495000,0.64,0.50141,0.758613,1
496000,0.66,0.521538,0.775631,1
497000,0.68,0.541897,0.792418,1
498000,0.68,0.541897,0.792418,1
499000,0.68,0.541897,0.792418,1
500000,0.68,0.541897,0.792418,1


==> results/gene_editing/dqn-cause_unknown_4/trajectories_disease.csv <==
timestep,mean,ci_lo,ci_hi,median
0,5,5,5,5
1,5.72,5.72,5.72,5.72
2,4.916,4.348,5.448,5.87
3,5.676,5.082,6.244,6.63
4,6.2101,5.63366,6.74708,6.81633
5,6.63428,6.10113,7.14909,7.15204
6,6.94712,6.49712,7.39678,7.38
7,7.33539,6.94538,7.72996,7.62
8,7.62703,7.30407,7.95597,7.82
9,7.96747,7.72804,8.21473,8
10,8.17861,8.01158,8.33811,8.1
11,8.41234,8.29357,8.52848,8.31304
12,8.34291,8.15345,8.50551,8.38
13,8.42862,8.25783,8.58428,8.58
14,8.40332,8.19066,8.59115,8.65292
15,8.46572,8.27392,8.6458,8.77542
16,8.41458,8.20267,8.6084,8.71428
17,8.43785,8.24988,8.60046,8.68375
18,8.26456,8.05588,8.45911,8.5151
19,8.2027,7.99504,8.38919,8.37367
20,7.99463,7.69288,8.27741,8.45875
21,7.96053,7.59193,8.27938,8.45
22,7.73329,7.28192,8.13498,8.41429
23,7.6275,7.10753,8.0884,8.4349
24,7.41174,6.82834,7.93097,8.33327
25,7.26347,6.6642,7.82416,8.06128
26,6.95854,6.30017,7.57003,7.82794
27,6.78409,6.0822,7.43464,7.75542
28,6.51518,5.81518,7.12825,7.51552
29,6.3677,5.6089,7.05667,7.59083
30,6.16983,5.40652,6.88149,7.34327
31,6.05131,5.28823,6.81505,7.35347
32,5.87366,5.03923,6.63894,7.03681
33,5.75201,4.85276,6.56646,6.80596
34,5.58511,4.68586,6.42902,6.82234
35,5.44868,4.57507,6.25737,6.81489
36,5.29397,4.39464,6.2107,6.68755
37,5.1683,4.27186,6.04215,6.47653
38,5.04698,4.14397,5.98001,6.14102
39,4.96861,4.05121,5.88656,6.08082
40,4.87261,3.93108,5.73702,5.97061
41,4.75464,3.86096,5.69681,5.83673
42,4.63234,3.70995,5.52551,5.85714
43,4.56283,3.64069,5.45282,5.81167
44,4.47168,3.51514,5.43186,5.722
45,4.40295,3.44767,5.35248,5.43492
46,4.29798,3.30517,5.23076,5.33492
47,4.24805,3.33543,5.18004,5.28027
48,4.17571,3.22997,5.0565,5.11667
49,4.11677,3.17955,5.0847,5.06576
50,4.03539,3.12476,4.97475,4.84117
51,3.99949,3.09515,4.96187,4.89238
52,3.92209,3.04335,4.89285,4.77292
53,3.87853,2.91699,4.82588,4.63064
54,3.82761,2.9082,4.77321,4.48425
55,3.78773,2.85426,4.72097,4.4875
56,3.74802,2.84959,4.62993,4.39458
57,3.71156,2.82616,4.59991,4.36375
58,3.64249,2.74839,4.54049,4.33333
59,3.62228,2.70667,4.57075,4.25
60,3.57043,2.71346,4.46835,4.02
61,3.54785,2.62209,4.47089,3.9
62,3.52455,2.67732,4.46364,3.84
63,3.49664,2.61425,4.36262,3.81
64,3.47468,2.61746,4.40328,3.73
65,3.45769,2.5751,4.33659,3.66
66,3.40481,2.53374,4.2942,3.59
67,3.38431,2.48209,4.25652,3.57
68,3.38635,2.51149,4.29192,3.55
69,3.38421,2.45283,4.28063,3.56
70,3.36321,2.49148,4.2341,3.54
71,3.35791,2.49476,4.22994,3.47
72,3.34266,2.4594,4.24247,3.47
73,3.32566,2.44592,4.23986,3.46
74,3.31563,2.47167,4.20488,3.45
75,3.29117,2.42984,4.21998,3.4
76,3.2656,2.34099,4.14314,3.37
77,3.25447,2.36241,4.1298,3.24
78,3.21954,2.38824,4.07775,3.08
79,3.20775,2.31857,4.13899,3.11116
80,3.18774,2.38803,4.04242,3.08953
81,3.16879,2.30772,4.06984,2.95397
82,3.15113,2.28242,4.02233,2.95518
83,3.14167,2.32135,4.03405,2.9111
84,3.11888,2.2588,3.97787,2.85901
85,3.10241,2.24237,3.99343,2.82655
86,3.08659,2.26072,3.97707,2.65262
87,3.05757,2.24513,3.9164,2.56202
88,3.0338,2.21863,3.84921,2.60341
89,3.03081,2.17901,3.88564,2.55789
90,3.0209,2.1807,3.85649,2.55987
91,3.01011,2.16974,3.86168,2.54156
92,2.99781,2.18499,3.91635,2.54255
93,2.99083,2.14145,3.84224,2.50866
94,2.96842,2.16247,3.81708,2.36221
95,2.95371,2.16283,3.82342,2.38728
96,2.93579,2.14492,3.84501,2.29331
97,2.92011,2.09548,3.74889,2.24617
98,2.90232,2.10556,3.67668,2.27739
99,2.88829,2.08228,3.71648,2.27739


==> results/gene_editing/q_learning-cause_known-counterfactual/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81423,4.77853,4.85463,4.80967
2000,4.97122,4.90769,5.03692,4.96563
3000,5.1675,5.08717,5.24974,5.12908
4000,5.4035,5.30442,5.50398,5.3579
5000,5.70218,5.56953,5.86125,5.58323
6000,6.01338,5.8472,6.19559,5.92969
7000,6.33507,6.11663,6.57569,6.14296
8000,6.61939,6.40572,6.87583,6.44202
9000,6.96337,6.71964,7.2335,6.81536
10000,7.271,7.0054,7.54638,7.01896
11000,7.7249,7.43125,8.06154,7.55257
12000,8.15125,7.78406,8.55327,7.76285
13000,8.74639,8.27906,9.28636,8.21364
14000,9.5001,8.82006,10.1612,8.73936
15000,10.1916,9.402,11.082,9.29005
16000,10.9978,10.098,12.0742,9.93631
17000,11.878,10.8193,13.0183,10.4728
18000,12.9517,11.7527,14.271,10.7516
19000,14.3625,12.8221,15.9983,11.8663
20000,16.0101,14.1175,17.9559,13.0405
21000,17.4008,15.3966,19.5801,13.7909
22000,19.1592,16.7506,21.5928,15.6875
23000,21.1183,18.4907,23.9484,17.4898
24000,23.1061,19.9425,26.0057,19.0333
25000,24.956,21.7205,28.3381,22.9103
26000,27.2523,23.7486,30.6428,26.253
27000,30.1364,26.2985,33.8204,30.015
28000,32.9292,28.9093,36.7471,34.5165
29000,35.3685,31.3913,39.3187,36.9578
30000,38.2289,34.0049,42.4433,41.2577
31000,40.6036,36.1565,44.6869,43.2837
32000,43.1281,38.7265,47.279,46.8406
33000,45.858,41.2087,50.0242,50.0497
34000,48.5719,44.279,52.6156,53.0975
35000,51.1401,46.7031,55.1303,55.8471
36000,53.4564,48.8937,57.3643,58.1941
37000,55.7264,51.6086,59.4957,60.4901
38000,57.6388,53.5025,61.182,61.9676
39000,59.7984,56.0129,63.312,64.0745
40000,61.6106,57.9648,65.1712,66.0135
41000,63.4083,59.6315,66.5792,67.7442
42000,65.0578,61.5042,68.1848,69.2624
43000,66.6341,63.2448,69.6233,70.6911
44000,68.0749,64.921,70.7856,71.8385
45000,69.3927,66.3791,72.0111,72.8244
46000,70.6566,67.7586,73.0761,73.7982
47000,71.7094,69.0461,73.936,74.7573
48000,72.778,69.9354,74.878,75.5362
49000,73.6956,71.3258,75.5492,76.1949
50000,74.6367,72.3116,76.4824,76.8615
51000,75.489,73.2933,77.1113,77.6122
52000,76.2315,74.2884,77.6842,78.146
53000,76.951,75.1878,78.4151,78.7275
54000,77.6424,76.0622,78.8851,79.3137
55000,78.2832,76.8737,79.4511,80.0234
56000,78.8832,77.6087,79.9656,80.3954
57000,79.412,78.1716,80.4445,80.8223
58000,79.8819,78.681,80.7648,81.1395
59000,80.3745,79.3199,81.2749,81.3313
60000,80.8296,79.8137,81.6982,81.7528
61000,81.2578,80.3585,82.01,82.2044
62000,81.6399,80.8449,82.3805,82.481
63000,81.9905,81.1502,82.6747,82.7157
64000,82.3354,81.5302,83.0304,83.0992
65000,82.5863,81.8187,83.2261,83.1206
66000,82.8795,82.2002,83.5059,83.4314
67000,83.0547,82.3531,83.669,83.6656
68000,83.2578,82.5922,83.8609,83.7668
69000,83.4207,82.7641,84.022,83.8098
70000,83.6471,83.0299,84.2104,84.2444
71000,83.7826,83.1883,84.2957,84.0966
72000,83.9033,83.3272,84.4611,84.1581
73000,84.0378,83.4562,84.5423,84.0783
74000,84.2058,83.6433,84.701,84.333
75000,84.3275,83.7755,84.8255,84.5945
76000,84.4507,83.9136,84.9501,84.6134
77000,84.5524,84.0387,85.0588,84.8367
78000,84.5317,83.8935,85.0989,84.921
79000,84.6953,84.0748,85.2638,85.1476
80000,84.8558,84.2706,85.4213,85.2701
81000,84.9779,84.4107,85.4955,85.4509
82000,85.0799,84.5456,85.612,85.6011
83000,85.2046,84.6991,85.6936,85.6478
84000,85.2513,84.7439,85.7249,85.5937
85000,85.3639,84.9068,85.8188,85.7582
86000,85.4786,85.0272,85.9233,85.8263
87000,85.5312,85.0613,85.9983,85.9988
88000,85.5995,85.1623,86.0462,86.0495
89000,85.668,85.1992,86.1173,86.0721
90000,85.7111,85.257,86.1163,86.036
91000,85.7393,85.3021,86.1597,86.1722
92000,85.7965,85.3834,86.2038,86.1341
93000,85.8635,85.4503,86.2657,86.1534
94000,85.9318,85.5266,86.3147,86.0731
95000,85.977,85.5816,86.3489,86.2162
96000,86.0244,85.6461,86.397,86.3391
97000,86.0404,85.6511,86.4205,86.3771
98000,86.0373,85.6653,86.3934,86.4076
99000,86.0784,85.7043,86.4161,86.4626
100000,86.1095,85.736,86.4352,86.4005
101000,86.1185,85.7786,86.4532,86.3741
102000,86.1288,85.795,86.4476,86.4285
103000,86.1459,85.829,86.4432,86.4108
104000,86.1667,85.844,86.4621,86.4027
105000,86.2155,85.9263,86.5093,86.3792
106000,86.21,85.9493,86.4828,86.3548
107000,86.2209,85.9382,86.5031,86.3077
108000,86.2111,85.9339,86.485,86.2851
109000,86.2122,85.9467,86.4792,86.234
110000,86.2201,85.9604,86.4861,86.1507
111000,86.2035,85.9555,86.4722,86.1558
112000,86.1995,85.9455,86.4603,86.182
113000,86.1499,85.9125,86.3958,86.1226
114000,85.9904,85.5966,86.2986,86.0575
115000,85.9954,85.6165,86.3072,86.0154
116000,86.0033,85.6477,86.3095,86.0312
117000,86.0287,85.6912,86.3189,86.0933
118000,85.9505,85.5,86.2996,86.0417
119000,85.9527,85.5387,86.2839,86.0304
120000,85.9842,85.601,86.3113,86.0684
121000,85.9333,85.5512,86.2849,86.0992
122000,85.9045,85.4143,86.2803,86.1595
123000,85.9295,85.4778,86.2834,86.1337
124000,85.8117,85.2684,86.2486,86.1218
125000,85.8236,85.3633,86.23,86.0905
126000,85.8262,85.3505,86.2114,86.0976
127000,85.8287,85.3984,86.2059,86.0998
128000,85.8318,85.3881,86.215,86.0845
129000,85.8436,85.406,86.2039,86.0937
130000,85.7167,85.241,86.1204,86.0901
131000,85.6902,85.2069,86.1122,86.0755
132000,85.6095,85.0612,86.0508,86.0617
133000,85.61,85.0545,86.0423,86.0463
134000,85.6152,85.1197,86.0209,86.0713
135000,85.5894,85.1255,85.9784,86.0632
136000,85.5965,85.1512,85.9883,86.0435
137000,85.6118,85.1711,85.9932,86.0204
138000,85.6171,85.2452,85.9553,86.0114
139000,85.5212,85.1432,85.8673,85.943
140000,85.3514,84.8643,85.7625,85.8009
141000,85.3094,84.8241,85.7231,85.8069
142000,85.3028,84.861,85.7041,85.7387
143000,85.2912,84.8747,85.6716,85.6366
144000,85.2937,84.909,85.6621,85.6577
145000,85.3331,84.9536,85.6611,85.7046
146000,85.3498,84.9984,85.6698,85.7352
147000,85.3744,85.0528,85.6861,85.7079
148000,85.4024,85.0972,85.6937,85.7501
149000,85.31,84.9302,85.6286,85.6856
150000,85.1442,84.6871,85.556,85.617
151000,85.1838,84.7255,85.5768,85.604
152000,85.1825,84.7577,85.5683,85.6243
153000,85.2091,84.7847,85.5881,85.6554
154000,85.243,84.85,85.5929,85.6172
155000,85.22,84.7973,85.5931,85.5943
156000,85.2134,84.8412,85.5537,85.5432
157000,85.0658,84.5653,85.4744,85.5374
158000,85.0983,84.6011,85.4854,85.5439
159000,85.05,84.5002,85.4709,85.4343
160000,85.0589,84.5565,85.4516,85.3821
161000,85.0942,84.6105,85.4619,85.4399
162000,85.119,84.6925,85.4699,85.517
163000,85.1221,84.7042,85.4434,85.561
164000,85.0872,84.6973,85.4362,85.4762
165000,85.1193,84.7309,85.431,85.4291
166000,85.1277,84.7598,85.4349,85.3849
167000,85.1374,84.7979,85.4272,85.2963
168000,85.1553,84.8336,85.4278,85.2753
169000,85.1706,84.8817,85.4538,85.3303
170000,85.1282,84.8362,85.3914,85.2506
171000,85.0827,84.7577,85.3714,85.2517
172000,85.0082,84.6133,85.3538,85.2185
173000,85.0467,84.6444,85.3893,85.3063
174000,85.0649,84.6942,85.3908,85.327
175000,85.0964,84.7492,85.3957,85.3289
176000,85.111,84.7915,85.4178,85.3837
177000,85.0288,84.6876,85.3452,85.4244
178000,85.0441,84.6854,85.342,85.4873
179000,85.0678,84.7363,85.3528,85.2946
180000,85.1129,84.8027,85.4042,85.3346
181000,85.0733,84.7566,85.3497,85.3589
182000,85.1336,84.8525,85.3992,85.4195
183000,85.1682,84.8911,85.4188,85.4351
184000,85.1981,84.9643,85.4416,85.4175
185000,85.241,85.0077,85.4723,85.4564
186000,85.2299,84.965,85.4812,85.5134
187000,85.2461,84.9752,85.4908,85.5118
188000,85.2827,85.0402,85.5124,85.6306
189000,85.2549,84.9672,85.518,85.6305
190000,85.3011,85.0322,85.5364,85.6012
191000,85.2605,84.9774,85.5346,85.6015
192000,85.3016,85.0331,85.5443,85.5896
193000,85.3333,85.0882,85.5599,85.6108
194000,85.3565,85.1223,85.5798,85.6162
195000,85.3859,85.1625,85.5977,85.6176
196000,85.3814,85.1535,85.5932,85.5489
197000,85.3954,85.1775,85.5983,85.531
198000,85.412,85.2024,85.6135,85.5205
199000,85.4349,85.2241,85.6374,85.4926
200000,85.392,85.1385,85.6158,85.4725
201000,85.321,84.9714,85.6001,85.5103
202000,85.3524,85.0261,85.6172,85.5694
203000,85.3857,85.0935,85.6528,85.6106
204000,85.3997,85.0993,85.6691,85.6443
205000,85.4209,85.12,85.68,85.6726
206000,85.4507,85.1763,85.6997,85.7068
207000,85.4849,85.2132,85.7297,85.7403
208000,85.5154,85.2508,85.7401,85.782
209000,85.5355,85.3004,85.7704,85.7964
210000,85.5445,85.2954,85.7731,85.7886
211000,85.5617,85.3099,85.79,85.7698
212000,85.59,85.3626,85.8145,85.7485
213000,85.6199,85.3885,85.8265,85.7766
214000,85.6404,85.4271,85.8346,85.7699
215000,85.637,85.4317,85.8369,85.7673
216000,85.6343,85.4212,85.8303,85.8088
217000,85.6348,85.4287,85.8331,85.8063
218000,85.5889,85.3618,85.8034,85.7841
219000,85.605,85.3895,85.8108,85.7102
220000,85.6049,85.3986,85.8034,85.7529
221000,85.6203,85.4115,85.8005,85.7535
222000,85.6159,85.4209,85.8066,85.7248
223000,85.6158,85.428,85.796,85.7224
224000,85.6326,85.4482,85.8119,85.7409
225000,85.654,85.4571,85.8239,85.7709
226000,85.6656,85.4829,85.8422,85.7919
227000,85.6814,85.471,85.8592,85.7825
228000,85.6872,85.4914,85.8612,85.7644
229000,85.6971,85.5065,85.8743,85.7807
230000,85.6756,85.4633,85.863,85.793
231000,85.6608,85.4473,85.8488,85.7971
232000,85.6381,85.4088,85.8418,85.8211
233000,85.6295,85.3927,85.849,85.8112
234000,85.6146,85.3666,85.8249,85.7835
235000,85.6184,85.3959,85.8369,85.7994
236000,85.6267,85.3915,85.8317,85.8327
237000,85.631,85.3941,85.8383,85.8552
238000,85.6372,85.3818,85.8556,85.8659
239000,85.6446,85.413,85.8638,85.8448
240000,85.6422,85.399,85.846,85.7484
241000,85.6493,85.4186,85.8605,85.7729
242000,85.6483,85.4171,85.8584,85.7643
243000,85.6539,85.4216,85.8634,85.7616
244000,85.6482,85.4191,85.8728,85.7696
245000,85.6534,85.4108,85.8746,85.7767
246000,85.6601,85.4295,85.8843,85.8264
247000,85.6726,85.4257,85.8965,85.8318
248000,85.6771,85.4502,85.8802,85.8307
249000,85.687,85.4535,85.8963,85.8478
250000,85.6886,85.4644,85.8984,85.8455
251000,85.6939,85.4846,85.8962,85.8993
252000,85.7096,85.4978,85.9064,85.8999
253000,85.7182,85.4992,85.9165,85.9004
254000,85.7464,85.5367,85.9557,85.9009
255000,85.7592,85.5608,85.9527,85.8998
256000,85.7679,85.5722,85.9817,85.9037
257000,85.7829,85.574,85.9636,85.9086
258000,85.7784,85.5783,85.9651,85.9041
259000,85.7871,85.588,85.9718,85.9137
260000,85.7857,85.5871,85.9673,85.9022
261000,85.7896,85.5865,85.9663,85.9122
262000,85.8126,85.6222,85.9894,85.9087
263000,85.8325,85.6371,85.9983,85.9272
264000,85.8459,85.6651,86.0038,85.942
265000,85.8564,85.6789,86.0094,85.9539
266000,85.8669,85.7006,86.0264,85.9836
267000,85.8702,85.7058,86.0175,85.9488
268000,85.882,85.7058,86.0327,85.9707
269000,85.8983,85.7322,86.0349,85.9882
270000,85.9112,85.7584,86.0439,86.0108
271000,85.9206,85.7639,86.0493,86.0046
272000,85.9259,85.7743,86.0574,86.0249
273000,85.919,85.7762,86.0508,85.9855
274000,85.9175,85.7633,86.0504,85.9226
275000,85.9172,85.7568,86.059,85.9439
276000,85.9112,85.7467,86.0564,85.9626
277000,85.9062,85.7472,86.0547,85.9345
278000,85.8944,85.7263,86.0427,85.9274
279000,85.8791,85.7162,86.0258,85.9394
280000,85.8764,85.7152,86.0288,85.9274
281000,85.871,85.6926,86.0192,85.9176
282000,85.8757,85.7075,86.0178,85.9247
283000,85.8799,85.7199,86.0172,85.921
284000,85.8911,85.7354,86.0301,85.9295
285000,85.8946,85.7451,86.0284,85.965
286000,85.8928,85.7554,86.0336,85.9702
287000,85.891,85.7361,86.0299,85.9376
288000,85.8793,85.7352,86.0154,85.944
289000,85.8818,85.7425,86.0144,85.9523
290000,85.8814,85.7331,86.0068,85.9564
291000,85.8738,85.7353,86.0043,85.9438
292000,85.8603,85.7086,85.9939,85.9284
293000,85.8552,85.7125,85.9937,85.9413
294000,85.8604,85.7129,85.9927,85.9482
295000,85.8699,85.7231,86.0004,85.9542
296000,85.8655,85.7293,85.9964,85.9596
297000,85.8623,85.7176,85.9979,85.9529
298000,85.8535,85.6967,85.9851,85.9349
299000,85.8578,85.7109,85.9968,85.9525
300000,85.8646,85.7115,85.9982,85.9694
301000,85.8684,85.7145,86.0118,85.9755
302000,85.8593,85.6832,86.012,85.9555
303000,85.8549,85.6772,86.0165,85.9654
304000,85.8512,85.6685,86.0241,85.9765
305000,85.8433,85.6564,86.0179,85.974
306000,85.8512,85.6581,86.023,85.9831
307000,85.8499,85.6621,86.0233,85.9759
308000,85.8443,85.6429,86.0253,85.966
309000,85.846,85.6555,86.0183,85.9694
310000,85.8461,85.6511,86.0194,85.9707
311000,85.8428,85.6608,86.0222,85.9627
312000,85.8366,85.6485,86.0079,85.9639
313000,85.8305,85.6366,86.0058,85.9735
314000,85.8335,85.6548,85.999,85.9838
315000,85.8351,85.6518,86.0009,85.9962
316000,85.8426,85.6597,86.0012,85.9803
317000,85.8591,85.6812,86.0148,85.9806
318000,85.8656,85.6808,86.0227,85.9809
319000,85.8655,85.686,86.0289,86.0146
320000,85.866,85.6806,86.0277,86.0183
321000,85.8662,85.6889,86.032,86.0202
322000,85.8713,85.6826,86.0402,86.0267
323000,85.881,85.6967,86.0429,86.0375
324000,85.8823,85.7031,86.0418,86.0427
325000,85.886,85.7034,86.0418,86.0475
326000,85.8827,85.7056,86.0476,86.055
327000,85.8835,85.7055,86.0379,86.0497
328000,85.8853,85.7159,86.0386,86.0462
329000,85.8818,85.7117,86.0371,86.0244
330000,85.8878,85.7147,86.034,86.0007
331000,85.905,85.7431,86.0508,86.0116
332000,85.915,85.7589,86.0523,86.0379
333000,85.9137,85.7556,86.0558,86.0221
334000,85.9164,85.7582,86.0571,86.0138
335000,85.9202,85.7651,86.0636,86.0096
336000,85.9236,85.7599,86.0637,86.0084
337000,85.9263,85.7677,86.0744,86.0173
338000,85.9331,85.7698,86.0874,86.0704
339000,85.9219,85.7542,86.0773,86.0802
340000,85.92,85.7614,86.0669,86.0347
341000,85.9253,85.7527,86.0788,86.0421
342000,85.9236,85.764,86.0864,86.0208
343000,85.9171,85.7448,86.0875,86.0314
344000,85.9167,85.7359,86.0774,86.0512
345000,85.92,85.7488,86.0839,86.069
346000,85.9186,85.7455,86.081,86.0812
347000,85.9261,85.7527,86.0856,86.0922
348000,85.9345,85.7666,86.0884,86.0625
349000,85.934,85.7705,86.0875,86.0203
350000,85.9358,85.7688,86.0901,86.0695
351000,85.9358,85.7675,86.0973,86.0877
352000,85.9385,85.7649,86.0904,86.0912
353000,85.9361,85.7648,86.0919,86.0964
354000,85.928,85.7653,86.08,86.1011
355000,85.927,85.7623,86.0866,86.1019
356000,85.8701,85.675,86.0412,86.0328
357000,85.8756,85.6567,86.0537,86.0354
358000,85.8718,85.6688,86.0496,86.0562
359000,85.8693,85.6705,86.0477,86.0753
360000,85.8734,85.6751,86.0542,86.0932
361000,85.88,85.6923,86.0588,86.0576
362000,85.8838,85.7065,86.0484,86.0396
363000,85.8901,85.7009,86.0479,86.0338
364000,85.8977,85.7064,86.0632,86.0405
365000,85.9119,85.7329,86.0846,86.0504
366000,85.928,85.759,86.0963,86.0541
367000,85.9406,85.7631,86.1044,86.0649
368000,85.9516,85.7793,86.1027,86.0659
369000,85.9598,85.7827,86.1201,86.0735
370000,85.9676,85.7989,86.133,86.0676
371000,85.9724,85.804,86.1212,86.0624
372000,85.9844,85.8183,86.1364,86.0549
373000,85.9897,85.8303,86.1359,86.0607
374000,85.9915,85.8422,86.1262,86.0659
375000,85.9967,85.8498,86.129,86.0682
376000,85.9957,85.8512,86.1304,86.0703
377000,85.9944,85.8501,86.1282,86.0461
378000,85.994,85.8551,86.1238,86.0401
379000,85.9908,85.8547,86.1172,85.9919
380000,85.9944,85.8665,86.1155,85.9891
381000,85.9987,85.8779,86.1155,86.0176
382000,86.0029,85.8801,86.1181,86.0309
383000,86.0008,85.8738,86.1225,86.0195
384000,85.9988,85.8663,86.1148,86.0164
385000,85.9976,85.8652,86.1169,86.0076
386000,85.9979,85.8662,86.1174,86.0175
387000,85.9889,85.8522,86.1089,86.0186
388000,85.9847,85.855,86.1108,86.0343
389000,85.9869,85.8607,86.108,86.0355
390000,85.9864,85.85,86.1093,86.0224
391000,85.9889,85.8669,86.1066,86.0107
392000,85.995,85.8671,86.113,86.0089
393000,86.0009,85.8699,86.1152,86.0063
394000,86.0039,85.8767,86.1256,86.0075
395000,86.0082,85.884,86.1267,86.0164
396000,85.9963,85.872,86.1088,86.0082
397000,85.9987,85.8781,86.1212,86.0107
398000,86.007,85.8665,86.1222,86.0164
399000,86.0119,85.8829,86.1265,86.0247
400000,86.0208,85.8964,86.1357,86.0407
401000,86.0171,85.8932,86.1346,86.0535
402000,86.0165,85.8953,86.1327,86.0445
403000,86.0113,85.8774,86.1293,86.0451
404000,86.0114,85.8768,86.1327,86.0453
405000,86.0175,85.8841,86.1358,86.0477
406000,86.0245,85.8987,86.143,86.0555
407000,86.0291,85.9032,86.147,86.0626
408000,86.029,85.9031,86.14,86.0722
409000,86.0344,85.906,86.1476,86.082
410000,86.0392,85.9081,86.1614,86.0913
411000,86.0409,85.9096,86.1513,86.0986
412000,86.0415,85.9155,86.1567,86.0883
413000,86.0467,85.9239,86.1587,86.1019
414000,86.0504,85.933,86.1641,86.1082
415000,86.0512,85.9302,86.1643,86.1093
416000,86.045,85.9225,86.1551,86.1087
417000,86.048,85.9268,86.1569,86.1022
418000,86.0458,85.9237,86.157,86.0911
419000,86.0504,85.9332,86.1655,86.0849
420000,86.054,85.9322,86.1693,86.0838
421000,86.0543,85.9342,86.1664,86.072
422000,86.056,85.9423,86.1667,86.076
423000,86.0618,85.9455,86.1682,86.0825
424000,86.0672,85.9531,86.1721,86.0884
425000,86.0685,85.957,86.1806,86.0908
426000,86.0708,85.9608,86.1769,86.0929
427000,86.0744,85.9629,86.1868,86.0948
428000,86.0718,85.9415,86.1846,86.0966
429000,86.0695,85.9405,86.1821,86.0982
430000,86.0659,85.9384,86.1847,86.0996
431000,86.0624,85.938,86.1842,86.0958
432000,86.0583,85.9304,86.1827,86.1046
433000,86.0549,85.9146,86.1802,86.1079
434000,86.0516,85.919,86.1888,86.1108
435000,86.0445,85.9032,86.1756,86.0729
436000,86.0245,85.8763,86.1607,86.061
437000,86.0168,85.8748,86.1535,86.0467
438000,86.0135,85.8703,86.1544,86.0452
439000,86.0162,85.8787,86.147,86.0537
440000,86.0186,85.8847,86.145,86.0576
441000,86.018,85.8885,86.1469,86.0477
442000,86.0186,85.8809,86.1365,86.0434
443000,86.0156,85.8828,86.1333,86.0425
444000,86.0098,85.8738,86.1298,86.0418
445000,86.0016,85.8743,86.1176,86.0315
446000,85.9955,85.8647,86.1167,86.032
447000,85.9933,85.8556,86.1158,86.0325
448000,85.992,85.8659,86.1115,86.0338
449000,85.9909,85.8611,86.1081,86.0355
450000,85.9873,85.8626,86.1092,86.0369
451000,85.9831,85.843,86.1113,86.0383
452000,85.978,85.8318,86.1046,86.0395
453000,85.9716,85.8386,86.101,86.0284
454000,85.9707,85.8221,86.0939,86.0379
455000,85.9794,85.8453,86.1044,86.035
456000,85.986,85.8547,86.1085,86.0387
457000,85.9899,85.8594,86.1111,86.0443
458000,85.9906,85.8607,86.1095,86.0454
459000,85.9903,85.86,86.1087,86.0467
460000,85.9907,85.8553,86.1125,86.0548
461000,85.9879,85.8479,86.1165,86.0658
462000,85.9823,85.8483,86.1055,86.0699
463000,85.9765,85.8445,86.0971,86.0729
464000,85.9738,85.8398,86.0943,86.0743
465000,85.9673,85.8215,86.101,86.0715
466000,85.9644,85.8185,86.1044,86.0605
467000,85.9655,85.8125,86.1017,86.0662
468000,85.9767,85.8273,86.1148,86.0498
469000,85.9741,85.8244,86.1075,86.0607
470000,85.9851,85.8503,86.112,86.0495
471000,85.992,85.8559,86.1217,86.0486
472000,85.9965,85.8631,86.1255,86.0649
473000,85.9974,85.8558,86.1234,86.0725
474000,85.999,85.8582,86.1315,86.0739
475000,85.998,85.8531,86.137,86.0802
476000,85.9975,85.8567,86.1368,86.0842
477000,85.9953,85.8381,86.1328,86.0821
478000,85.9903,85.8423,86.1318,86.0842
479000,85.9934,85.8372,86.1308,86.0836
480000,85.9908,85.833,86.135,86.0898
481000,85.9865,85.8286,86.1315,86.0984
482000,85.9895,85.8185,86.1249,86.0907
483000,85.9879,85.8232,86.1384,86.0644
484000,85.9857,85.8114,86.1333,86.0397
485000,85.9833,85.8169,86.125,86.0363
486000,85.9798,85.811,86.1206,86.032
487000,85.9807,85.8134,86.1288,86.0359
488000,85.9782,85.8044,86.126,86.039
489000,85.99,85.8282,86.1397,86.0531
490000,86.0015,85.842,86.1495,86.0651
491000,86.0095,85.8541,86.1571,86.051
492000,86.0234,85.8612,86.1637,86.0639
493000,86.0296,85.8681,86.1682,86.0681
494000,86.0342,85.8703,86.1744,86.0832
495000,86.0262,85.8692,86.1659,86.0529
496000,86.0374,85.8807,86.1717,86.0511
497000,86.051,85.8874,86.189,86.0494
498000,86.0647,85.9063,86.199,86.0478
499000,86.073,85.9138,86.2155,86.0776
500000,86.0788,85.92,86.2107,86.1067


==> results/gene_editing/q_learning-cause_known/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.69827,4.65989,4.73702,4.69664
2000,4.77327,4.71814,4.83194,4.7863
3000,4.92326,4.85118,4.99368,4.92099
4000,5.07129,4.98383,5.15776,5.05769
5000,5.25632,5.16493,5.34808,5.24211
6000,5.48627,5.37461,5.59653,5.4996
7000,5.70342,5.5871,5.82029,5.72899
8000,5.90832,5.79328,6.03302,5.91475
9000,6.17134,6.03588,6.31938,6.1362
10000,6.44278,6.29597,6.593,6.34574
11000,6.69681,6.54376,6.86957,6.57984
12000,6.91603,6.75282,7.07726,6.79486
13000,7.30097,7.0705,7.57489,7.04505
14000,7.68368,7.38992,8.0062,7.44691
15000,8.19147,7.77369,8.70754,7.75716
16000,8.64799,8.06645,9.40572,7.93791
17000,9.27371,8.45529,10.2793,8.26856
18000,9.96675,9.01097,11.1743,8.57018
19000,10.6772,9.54231,12.0794,8.93165
20000,11.6544,10.3305,13.1575,9.51319
21000,12.6776,11.1878,14.3448,9.96235
22000,14.0023,12.2875,15.9576,11.3033
23000,15.7338,13.7423,18.083,13.6788
24000,17.8905,15.4086,20.3429,15.6507
25000,19.6751,16.9519,22.5691,16.8371
26000,21.7332,18.8406,24.685,17.6641
27000,23.662,20.3388,26.9993,17.9924
28000,26.2085,22.77,29.7374,22.7243
29000,28.9533,25.2998,32.6618,27.5874
30000,31.3229,27.475,35.2835,29.8904
31000,33.7967,29.7115,37.6693,34.8818
32000,36.3215,32.0748,40.4399,37.3759
33000,38.9861,34.5236,43.1766,41.6628
34000,41.4566,37.1442,45.4952,44.5986
35000,44.1796,39.8066,48.3528,47.1246
36000,46.4802,41.9036,50.641,50.266
37000,48.8589,44.312,52.8769,51.4163
38000,51.161,46.7341,55.0922,54.255
39000,53.6976,49.7267,57.4888,56.9712
40000,55.9149,52.1908,59.8181,59.4034
41000,58.1296,54.0572,61.6129,61.5672
42000,60.2397,56.5371,63.5812,63.5114
43000,61.9616,58.2925,65.2674,65.2264
44000,63.6192,60.1008,66.8279,66.8535
45000,65.1749,61.6828,68.1899,68.285
46000,66.6373,63.1693,69.4742,69.5834
47000,68.0379,64.9497,70.653,70.8914
48000,69.2676,65.9219,71.808,72.0483
49000,70.476,67.7082,72.6464,72.8101
50000,71.595,68.88,73.7818,73.8632
51000,72.6254,70.0987,74.5411,74.6706
52000,73.5209,71.257,75.2203,75.5527
53000,74.3505,72.2857,76.0603,76.0845
54000,75.0901,73.2122,76.5449,76.5754
55000,75.8017,74.2022,77.161,77.1567
56000,76.4346,75.0306,77.6488,77.4947
57000,77.0188,75.662,78.1334,78.0753
58000,77.4999,76.2265,78.4324,78.5379
59000,77.9465,76.8363,78.8496,78.8782
60000,78.4019,77.3119,79.262,79.1776
61000,78.8218,77.868,79.5474,79.5564
62000,79.1852,78.4034,79.9004,80.0066
63000,79.5004,78.7128,80.132,80.1458
64000,79.7972,79.058,80.3918,80.2548
65000,80.0763,79.3941,80.6406,80.5684
66000,80.2707,79.6577,80.8164,80.817
67000,80.4303,79.8066,80.9509,80.9069
68000,80.6059,80.0268,81.1115,80.8591
69000,80.7294,80.2064,81.2047,81.0636
70000,80.8593,80.3633,81.3126,81.2421
71000,81.0184,80.562,81.4208,81.2686
72000,81.1737,80.7434,81.5825,81.2692
73000,81.1863,80.7536,81.5874,81.2463
74000,81.2797,80.8423,81.6885,81.4322
75000,81.3719,80.9108,81.77,81.4896
76000,81.4683,81.0287,81.873,81.6743
77000,81.4975,81.1037,81.8968,81.7667
78000,81.544,81.095,81.9651,81.7589
79000,81.6031,81.1449,82.0298,81.8634
80000,81.6612,81.1986,82.1197,81.8941
81000,81.7434,81.2954,82.158,81.8974
82000,81.8608,81.4333,82.3052,82.1396
83000,81.8592,81.4171,82.2862,82.1446
84000,81.917,81.4827,82.328,82.207
85000,82.0077,81.6141,82.4064,82.3298
86000,82.0626,81.672,82.458,82.4654
87000,82.1425,81.7581,82.5292,82.2506
88000,82.1727,81.799,82.5473,82.3065
89000,82.2388,81.8677,82.6157,82.2688
90000,82.321,81.9557,82.6546,82.4
91000,82.4214,82.0663,82.7692,82.5018
92000,82.5018,82.1468,82.8483,82.6495
93000,82.5991,82.2635,82.9444,82.8228
94000,82.6687,82.3406,82.9981,82.7594
95000,82.7117,82.3575,83.0381,82.7297
96000,82.7384,82.4003,83.0818,82.8163
97000,82.7727,82.4218,83.1117,82.8714
98000,82.7931,82.461,83.1051,82.9963
99000,82.8015,82.4636,83.1104,83.0588
100000,82.8116,82.4793,83.1166,82.907
101000,82.8554,82.5404,83.1667,82.9514
102000,82.8677,82.5583,83.1644,82.9438
103000,82.8882,82.601,83.1693,82.9281
104000,82.927,82.6366,83.202,82.9914
105000,82.9498,82.6765,83.2373,83.117
106000,82.9785,82.7341,83.2405,83.1067
107000,82.992,82.7283,83.2691,83.1226
108000,83.0309,82.7606,83.3126,83.0925
109000,83.035,82.7679,83.3077,83.029
110000,83.0645,82.8131,83.3324,83.0472
111000,83.0816,82.8389,83.3441,83.0698
112000,83.0986,82.8639,83.3483,83.0942
113000,83.0622,82.836,83.3026,83.1168
114000,83.0768,82.8543,83.2895,83.1032
115000,82.986,82.7191,83.2421,83.0402
116000,82.98,82.72,83.2222,83.0833
117000,82.9539,82.6788,83.2072,83.1168
118000,82.9487,82.712,83.1888,83.1103
119000,82.9564,82.7204,83.1924,83.0879
120000,82.7804,82.3927,83.1285,83.109
121000,82.7563,82.3866,83.0932,83.0476
122000,82.7743,82.3829,83.1067,83.0507
123000,82.6529,82.2102,83.0185,83.0577
124000,82.6821,82.2628,83.0476,83.0761
125000,82.7174,82.3482,83.0544,83.1075
126000,82.6749,82.2131,83.05,83.0917
127000,82.6639,82.2324,83.0292,83.0436
128000,82.4716,81.9781,82.9024,83.0016
129000,82.4596,81.9602,82.8645,82.9821
130000,82.4663,82.0153,82.8552,82.9306
131000,82.4724,82.0287,82.8569,82.8921
132000,82.371,81.9329,82.7604,82.857
133000,82.1994,81.707,82.6107,82.5751
134000,82.1403,81.7048,82.5347,82.5447
135000,82.1254,81.7248,82.5043,82.3916
136000,82.121,81.6893,82.521,82.3329
137000,82.1695,81.7352,82.5575,82.3007
138000,82.1212,81.7367,82.4731,82.2786
139000,82.1559,81.7656,82.505,82.2722
140000,82.1649,81.8034,82.4954,82.3244
141000,82.1627,81.8128,82.4721,82.362
142000,82.0743,81.7337,82.393,82.3461
143000,81.9523,81.5655,82.2975,82.3027
144000,81.9708,81.6276,82.3053,82.323
145000,81.9244,81.5552,82.2418,82.3657
146000,81.9614,81.6062,82.2822,82.3816
147000,81.8792,81.46,82.2724,82.3792
148000,81.9426,81.5416,82.3076,82.3581
149000,81.941,81.5449,82.3016,82.4193
150000,81.9571,81.5669,82.3367,82.3443
151000,82.0171,81.6419,82.3671,82.2452
152000,81.9615,81.5963,82.3265,82.3161
153000,82.0012,81.6222,82.3699,82.3271
154000,81.9678,81.4944,82.3892,82.3122
155000,81.9193,81.4564,82.3494,82.2785
156000,81.9713,81.5422,82.3669,82.2124
157000,82.0183,81.5988,82.3878,82.241
158000,81.9579,81.3892,82.3868,82.325
159000,81.9758,81.467,82.4174,82.2555
160000,81.9969,81.4828,82.4175,82.2951
161000,82.0657,81.5669,82.4749,82.4177
162000,82.1263,81.6819,82.5224,82.4075
163000,82.1782,81.7265,82.5477,82.3882
164000,82.2186,81.8044,82.5962,82.384
165000,82.105,81.634,82.5119,82.178
166000,82.1405,81.6935,82.5401,82.2169
167000,82.1628,81.7299,82.5215,82.3078
168000,82.0845,81.5612,82.5227,82.404
169000,82.0556,81.5378,82.5136,82.5081
170000,82.0952,81.5871,82.5207,82.5666
171000,82.1531,81.657,82.5495,82.5436
172000,82.2081,81.7713,82.5765,82.5438
173000,82.2414,81.7977,82.6106,82.5382
174000,82.2919,81.8784,82.6525,82.6071
175000,82.3136,81.918,82.6575,82.4877
176000,82.3492,81.976,82.7111,82.5301
177000,82.2922,81.8261,82.6979,82.599
178000,82.2892,81.818,82.695,82.5138
179000,82.3528,81.9139,82.7175,82.5499
180000,82.4197,81.9885,82.7921,82.6418
181000,82.4895,82.0945,82.822,82.7324
182000,82.535,82.1936,82.863,82.7636
183000,82.5665,82.2154,82.8962,82.637
184000,82.5996,82.2537,82.9187,82.6103
185000,82.6049,82.3031,82.9256,82.5173
186000,82.6446,82.3328,82.946,82.6422
187000,82.6464,82.3431,82.9507,82.5817
188000,82.6881,82.4084,82.9658,82.5694
189000,82.7097,82.4067,82.9989,82.6997
190000,82.711,82.3909,82.9994,82.8076
191000,82.7538,82.4448,83.0427,82.8563
192000,82.7487,82.464,83.0322,82.8927
193000,82.7787,82.4922,83.0596,82.8793
194000,82.7802,82.4875,83.0787,82.9286
195000,82.7978,82.4976,83.0855,82.9762
196000,82.7909,82.488,83.0782,82.9844
197000,82.746,82.4357,83.0338,82.9231
198000,82.7267,82.3971,83.0298,82.8797
199000,82.7189,82.3885,83.017,82.8547
200000,82.7107,82.3974,82.9849,82.9264
201000,82.7078,82.4074,82.9957,82.9082
202000,82.7234,82.4419,82.9929,82.8905
203000,82.7486,82.482,83.0325,82.9286
204000,82.7486,82.4632,83.0319,82.9937
205000,82.7723,82.493,83.0454,83.0228
206000,82.8026,82.5353,83.0688,83.0595
207000,82.8409,82.5675,83.1043,83.0854
208000,82.8759,82.6033,83.1262,83.1007
209000,82.91,82.6482,83.1755,83.1415
210000,82.9465,82.6865,83.2079,83.1067
211000,82.8979,82.5791,83.1885,83.1257
212000,82.9232,82.6394,83.2071,83.1058
213000,82.9501,82.6502,83.2238,83.1937
214000,82.967,82.6898,83.2371,83.1887
215000,82.9763,82.7005,83.2461,83.0952
216000,82.9918,82.705,83.2516,83.1305
217000,83.0137,82.7419,83.2926,83.188
218000,83.0244,82.7677,83.2864,83.2201
219000,83.0108,82.7435,83.2774,83.2079
220000,83.0115,82.7498,83.2631,83.2087
221000,83.0262,82.7525,83.2735,83.2223
222000,83.0503,82.7783,83.3068,83.1859
223000,83.0923,82.8353,83.3411,83.2248
224000,83.119,82.8691,83.3653,83.2912
225000,83.1547,82.9019,83.3779,83.3047
226000,83.1922,82.9741,83.4103,83.3177
227000,83.2289,82.9967,83.4378,83.3356
228000,83.2535,83.0406,83.4522,83.3522
229000,83.2403,83.019,83.4598,83.354
230000,83.2614,83.0417,83.4666,83.382
231000,83.2854,83.0822,83.4791,83.4335
232000,83.2978,83.094,83.4852,83.4047
233000,83.3087,83.1136,83.5057,83.3916
234000,83.3093,83.108,83.5046,83.4073
235000,83.315,83.1248,83.5149,83.3963
236000,83.308,83.1052,83.4997,83.4453
237000,83.3035,83.082,83.5077,83.4859
238000,83.2993,83.0604,83.5203,83.5238
239000,83.3139,83.1014,83.5341,83.5245
240000,83.2962,83.0331,83.5228,83.5053
241000,83.3005,83.053,83.5462,83.542
242000,83.3075,83.0603,83.5515,83.5431
243000,83.3144,83.0659,83.5428,83.5701
244000,83.3263,83.0766,83.5616,83.6049
245000,83.3321,83.0772,83.5515,83.6209
246000,83.3243,83.067,83.5538,83.6045
247000,83.3191,83.043,83.5455,83.5748
248000,83.3332,83.069,83.5515,83.6023
249000,83.3464,83.0529,83.575,83.5813
250000,83.3621,83.0768,83.592,83.6065
251000,83.3777,83.1197,83.5937,83.5956
252000,83.4062,83.1509,83.6001,83.6033
253000,83.4181,83.1805,83.6168,83.5788
254000,83.428,83.2013,83.6338,83.5911
255000,83.4432,83.2331,83.6322,83.6072
256000,83.4544,83.2494,83.6492,83.6202
257000,83.4604,83.2451,83.6349,83.6247
258000,83.4611,83.2621,83.6406,83.5925
259000,83.4562,83.2504,83.6307,83.5967
260000,83.4551,83.2661,83.6323,83.6152
261000,83.4478,83.2379,83.6305,83.6275
262000,83.4612,83.2612,83.6475,83.6369
263000,83.4712,83.2693,83.6426,83.6717
264000,83.4948,83.295,83.6685,83.659
265000,83.5086,83.3219,83.6724,83.6415
266000,83.5229,83.348,83.7007,83.6462
267000,83.5319,83.3601,83.694,83.6505
268000,83.5441,83.3618,83.7081,83.6433
269000,83.546,83.3708,83.7013,83.6388
270000,83.5351,83.3592,83.6877,83.6444
271000,83.5214,83.3397,83.686,83.6539
272000,83.5007,83.3221,83.659,83.6199
273000,83.4952,83.3247,83.659,83.5943
274000,83.487,83.2987,83.6508,83.5818
275000,83.4823,83.2994,83.6529,83.6192
276000,83.4737,83.2868,83.6405,83.6627
277000,83.4674,83.2882,83.6419,83.6501
278000,83.4647,83.2737,83.6329,83.6621
279000,83.4603,83.2805,83.6277,83.6685
280000,83.4554,83.2734,83.6277,83.6657
281000,83.4575,83.2591,83.6332,83.6644
282000,83.4436,83.2418,83.6184,83.6605
283000,83.4364,83.2392,83.6152,83.6583
284000,83.4264,83.2333,83.6069,83.6515
285000,83.4328,83.2388,83.611,83.6685
286000,83.4422,83.263,83.6173,83.6423
287000,83.4479,83.261,83.6249,83.6589
288000,83.4575,83.2864,83.6308,83.6775
289000,83.466,83.3057,83.6308,83.6927
290000,83.4783,83.3097,83.6349,83.7165
291000,83.4833,83.3344,83.6342,83.7048
292000,83.5012,83.3428,83.6453,83.7056
293000,83.5154,83.3731,83.6583,83.7071
294000,83.5285,83.3853,83.6612,83.7084
295000,83.5397,83.3976,83.6715,83.7078
296000,83.5527,83.4211,83.6892,83.7115
297000,83.5599,83.4208,83.6937,83.711
298000,83.5676,83.4202,83.7045,83.7082
299000,83.5608,83.4104,83.7098,83.6732
300000,83.5597,83.4061,83.7045,83.6765
301000,83.5635,83.4131,83.7089,83.6826
302000,83.5735,83.417,83.7172,83.6961
303000,83.5834,83.4236,83.736,83.7336
304000,83.5849,83.4236,83.743,83.7029
305000,83.5852,83.4177,83.7434,83.7169
306000,83.568,83.3864,83.7297,83.7282
307000,83.5607,83.3749,83.7293,83.7091
308000,83.585,83.4099,83.7504,83.7168
309000,83.5976,83.4341,83.7518,83.7363
310000,83.6191,83.4566,83.7706,83.7475
311000,83.6354,83.4844,83.783,83.7567
312000,83.6554,83.5108,83.7918,83.7601
313000,83.6575,83.5133,83.7928,83.7387
314000,83.6586,83.5268,83.785,83.7398
315000,83.6568,83.5256,83.7757,83.7301
316000,83.6564,83.5284,83.778,83.7292
317000,83.6564,83.5302,83.7775,83.7382
318000,83.6567,83.5275,83.7777,83.7552
319000,83.6547,83.5308,83.7753,83.7544
320000,83.639,83.5132,83.7605,83.7037
321000,83.6373,83.5243,83.7645,83.7091
322000,83.6311,83.5105,83.762,83.7302
323000,83.6256,83.5,83.7535,83.7357
324000,83.6207,83.492,83.7472,83.7406
325000,83.6171,83.4809,83.7527,83.7431
326000,83.6206,83.4879,83.7599,83.7409
327000,83.6171,83.4796,83.7566,83.7246
328000,83.6155,83.4682,83.7527,83.7268
329000,83.6154,83.4715,83.7529,83.7304
330000,83.6191,83.4707,83.7572,83.7341
331000,83.6297,83.4907,83.7668,83.7406
332000,83.6467,83.5072,83.7777,83.7485
333000,83.6582,83.5233,83.7843,83.7558
334000,83.6673,83.5363,83.7974,83.7623
335000,83.671,83.5411,83.799,83.7625
336000,83.6751,83.5497,83.792,83.7473
337000,83.6773,83.5597,83.7942,83.7589
338000,83.6808,83.5619,83.7985,83.7684
339000,83.687,83.5707,83.8019,83.7758
340000,83.6884,83.5756,83.792,83.7747
341000,83.6875,83.5714,83.7969,83.7827
342000,83.6879,83.5795,83.8,83.7864
343000,83.6873,83.5707,83.8035,83.7896
344000,83.6884,83.5672,83.7991,83.7887
345000,83.6863,83.5716,83.7982,83.7809
346000,83.6811,83.5569,83.7965,83.7848
347000,83.6767,83.5492,83.796,83.7852
348000,83.6776,83.5519,83.7918,83.7834
349000,83.6762,83.5495,83.7942,83.774
350000,83.6762,83.5527,83.7925,83.7784
351000,83.6751,83.5471,83.7918,83.7802
352000,83.6771,83.5475,83.7961,83.7646
353000,83.68,83.5527,83.7903,83.7703
354000,83.6692,83.5427,83.7894,83.771
355000,83.6639,83.5298,83.7851,83.773
356000,83.6648,83.5351,83.7832,83.7576
357000,83.6648,83.5119,83.7906,83.7573
358000,83.6712,83.5308,83.7994,83.7706
359000,83.6723,83.5325,83.7977,83.7706
360000,83.6632,83.5123,83.8012,83.7565
361000,83.6671,83.5211,83.8053,83.7598
362000,83.6714,83.5276,83.8091,83.7558
363000,83.6766,83.5267,83.8032,83.7648
364000,83.681,83.5343,83.8139,83.7517
365000,83.6823,83.5469,83.814,83.7485
366000,83.6812,83.5554,83.8088,83.7556
367000,83.6873,83.5531,83.8118,83.7631
368000,83.6945,83.5631,83.8137,83.7699
369000,83.7001,83.5635,83.8239,83.768
370000,83.7062,83.5764,83.8327,83.7663
371000,83.7149,83.5951,83.8248,83.7646
372000,83.7228,83.6069,83.8335,83.7632
373000,83.6941,83.5551,83.8204,83.767
374000,83.7067,83.5689,83.8258,83.7839
375000,83.7166,83.5807,83.8341,83.7834
376000,83.7308,83.6005,83.8494,83.769
377000,83.74,83.6121,83.8665,83.7679
378000,83.7455,83.6196,83.8703,83.7686
379000,83.746,83.6265,83.8705,83.758
380000,83.7497,83.6358,83.8648,83.7578
381000,83.7533,83.6432,83.8663,83.7592
382000,83.7584,83.647,83.8761,83.7709
383000,83.7629,83.6488,83.8802,83.7798
384000,83.768,83.6475,83.8778,83.7891
385000,83.7681,83.6461,83.8842,83.7851
386000,83.77,83.6497,83.8926,83.7848
387000,83.764,83.6378,83.8823,83.8049
388000,83.7611,83.6396,83.8868,83.801
389000,83.7586,83.6364,83.8779,83.8037
390000,83.7556,83.6242,83.8782,83.8
391000,83.7528,83.6334,83.8708,83.8081
392000,83.746,83.6232,83.8643,83.8081
393000,83.7397,83.6107,83.8584,83.7883
394000,83.7418,83.6189,83.8662,83.7727
395000,83.7445,83.6226,83.8653,83.766
396000,83.7435,83.6298,83.8565,83.7569
397000,83.74,83.6348,83.8571,83.7572
398000,83.721,83.5938,83.8305,83.761
399000,83.7158,83.6007,83.8297,83.7668
400000,83.7106,83.5899,83.8245,83.7593
401000,83.7072,83.58,83.8309,83.7695
402000,83.7013,83.5806,83.8188,83.7764
403000,83.6969,83.5598,83.8174,83.7838
404000,83.6981,83.5613,83.8211,83.8085
405000,83.7012,83.5669,83.8221,83.8107
406000,83.7042,83.5786,83.8204,83.8127
407000,83.7066,83.5832,83.8157,83.7899
408000,83.7096,83.5914,83.8151,83.7681
409000,83.7122,83.6007,83.8143,83.7612
410000,83.7153,83.6026,83.8231,83.7652
411000,83.7188,83.6113,83.8189,83.7693
412000,83.7185,83.617,83.8215,83.7697
413000,83.7178,83.6208,83.8154,83.7757
414000,83.7207,83.6244,83.8247,83.7802
415000,83.7251,83.6279,83.8254,83.7791
416000,83.7316,83.6317,83.8303,83.7778
417000,83.7301,83.6282,83.8312,83.7767
418000,83.7355,83.636,83.8334,83.7707
419000,83.7389,83.6434,83.841,83.7634
420000,83.7319,83.6305,83.8366,83.7634
421000,83.7188,83.6147,83.8194,83.7631
422000,83.7114,83.6087,83.8149,83.7522
423000,83.7071,83.5978,83.8075,83.7584
424000,83.7033,83.5888,83.8102,83.7668
425000,83.7029,83.5904,83.8117,83.759
426000,83.6985,83.5913,83.8022,83.7417
427000,83.6973,83.5852,83.801,83.7527
428000,83.6945,83.578,83.7981,83.7534
429000,83.6957,83.5841,83.7971,83.7455
430000,83.6957,83.5833,83.7989,83.7499
431000,83.6979,83.5926,83.8013,83.7538
432000,83.7028,83.598,83.8077,83.7539
433000,83.7085,83.6001,83.8083,83.756
434000,83.713,83.6148,83.8169,83.7482
435000,83.7149,83.6117,83.8151,83.7483
436000,83.7165,83.6131,83.814,83.7686
437000,83.713,83.6115,83.8099,83.7813
438000,83.7132,83.6114,83.8202,83.7894
439000,83.7154,83.6067,83.8208,83.7894
440000,83.7101,83.6058,83.8119,83.7895
441000,83.7061,83.6,83.81,83.774
442000,83.6993,83.5856,83.8,83.7711
443000,83.6944,83.5766,83.8005,83.7635
444000,83.6826,83.56,83.7899,83.7629
445000,83.6614,83.5526,83.7684,83.7623
446000,83.6391,83.5174,83.7536,83.7496
447000,83.6208,83.4845,83.7412,83.7497
448000,83.6132,83.4759,83.7413,83.7497
449000,83.601,83.4536,83.7325,83.7439
450000,83.5862,83.4314,83.7293,83.7213
451000,83.5788,83.4238,83.7228,83.7153
452000,83.5798,83.4205,83.7197,83.7196
453000,83.5894,83.4457,83.7312,83.708
454000,83.5997,83.4465,83.7343,83.722
455000,83.6089,83.4698,83.7429,83.7231
456000,83.6128,83.4746,83.7482,83.7214
457000,83.6108,83.4722,83.7441,83.7119
458000,83.615,83.4809,83.7477,83.7141
459000,83.618,83.4796,83.7438,83.7161
460000,83.6171,83.4829,83.7481,83.6976
461000,83.6107,83.4695,83.7474,83.7117
462000,83.6081,83.4627,83.7462,83.7199
463000,83.6057,83.4623,83.7462,83.7225
464000,83.6043,83.4527,83.7364,83.7119
465000,83.6091,83.4524,83.7543,83.7148
466000,83.6147,83.4713,83.7597,83.7212
467000,83.6166,83.472,83.7546,83.6887
468000,83.6178,83.4744,83.7534,83.6868
469000,83.6272,83.4893,83.7542,83.6804
470000,83.6398,83.5154,83.7643,83.7036
471000,83.6445,83.5194,83.7734,83.7062
472000,83.6551,83.5329,83.782,83.6989
473000,83.6662,83.5419,83.7856,83.7036
474000,83.6774,83.5607,83.7947,83.713
475000,83.6872,83.5755,83.8115,83.724
476000,83.6887,83.5756,83.8072,83.7234
477000,83.6898,83.5769,83.8047,83.7235
478000,83.6879,83.5793,83.8028,83.7227
479000,83.6851,83.5724,83.8007,83.7209
480000,83.6833,83.5688,83.798,83.7238
481000,83.6823,83.5734,83.8041,83.7203
482000,83.6763,83.5598,83.7876,83.7096
483000,83.6813,83.5694,83.8033,83.7144
484000,83.6892,83.572,83.8077,83.7106
485000,83.6954,83.5813,83.8068,83.7199
486000,83.6998,83.5877,83.8059,83.7161
487000,83.7135,83.5967,83.8345,83.7061
488000,83.7228,83.5972,83.8489,83.7021
489000,83.7304,83.6014,83.8614,83.7082
490000,83.739,83.6115,83.8693,83.714
491000,83.7429,83.6191,83.8776,83.7254
492000,83.7409,83.6111,83.8772,83.7251
493000,83.7391,83.6113,83.8775,83.7296
494000,83.7422,83.6062,83.8777,83.736
495000,83.7455,83.6107,83.8769,83.7411
496000,83.7447,83.6155,83.8684,83.7306
497000,83.7423,83.6181,83.8646,83.729
498000,83.7481,83.6292,83.8643,83.7284
499000,83.7521,83.6296,83.8717,83.7361
500000,83.7448,83.6274,83.8597,83.7433


==> results/gene_editing/q_learning-cause_known/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0,0,0.0713476,0
16000,0,0,0.0713476,0
17000,0,0,0.0713476,0
18000,0,0,0.0713476,0
19000,0,0,0.0713476,0
20000,0,0,0.0713476,0
21000,0,0,0.0713476,0
22000,0,0,0.0713476,0
23000,0.02,0.00353926,0.104954,0
24000,0.02,0.00353926,0.104954,0
25000,0.06,0.020615,0.162171,0
26000,0.1,0.0434758,0.213602,0
27000,0.14,0.0695083,0.261862,0
28000,0.16,0.0833742,0.285142,0
29000,0.3,0.191036,0.437504,0
30000,0.34,0.224369,0.478462,0
31000,0.42,0.29375,0.557666,0
32000,0.46,0.329697,0.596011,0
33000,0.52,0.385117,0.652029,1
34000,0.62,0.481504,0.741372,1
35000,0.66,0.521538,0.775631,1
36000,0.72,0.583349,0.825258,1
37000,0.74,0.604468,0.841285,1
38000,0.78,0.647585,0.872461,1
39000,0.84,0.714858,0.916626,1
40000,0.88,0.761952,0.943824,1
41000,0.88,0.761952,0.943824,1
42000,0.92,0.811618,0.96845,1
43000,0.94,0.837829,0.979385,1
44000,0.96,0.865399,0.988961,1
45000,0.96,0.865399,0.988961,1
46000,0.96,0.865399,0.988961,1
47000,0.96,0.865399,0.988961,1
48000,0.96,0.865399,0.988961,1
49000,0.96,0.865399,0.988961,1
50000,0.98,0.895046,0.996461,1
51000,0.98,0.895046,0.996461,1
52000,0.98,0.895046,0.996461,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,1,0.928652,1,1
72000,1,0.928652,1,1
73000,1,0.928652,1,1
74000,1,0.928652,1,1
75000,1,0.928652,1,1
76000,1,0.928652,1,1
77000,1,0.928652,1,1
78000,1,0.928652,1,1
79000,1,0.928652,1,1
80000,1,0.928652,1,1
81000,1,0.928652,1,1
82000,1,0.928652,1,1
83000,1,0.928652,1,1
84000,1,0.928652,1,1
85000,1,0.928652,1,1
86000,1,0.928652,1,1
87000,1,0.928652,1,1
88000,1,0.928652,1,1
89000,1,0.928652,1,1
90000,1,0.928652,1,1
91000,1,0.928652,1,1
92000,1,0.928652,1,1
93000,1,0.928652,1,1
94000,1,0.928652,1,1
95000,1,0.928652,1,1
96000,1,0.928652,1,1
97000,1,0.928652,1,1
98000,1,0.928652,1,1
99000,1,0.928652,1,1
100000,1,0.928652,1,1
101000,1,0.928652,1,1
102000,1,0.928652,1,1
103000,1,0.928652,1,1
104000,1,0.928652,1,1
105000,1,0.928652,1,1
106000,1,0.928652,1,1
107000,1,0.928652,1,1
108000,1,0.928652,1,1
109000,1,0.928652,1,1
110000,1,0.928652,1,1
111000,1,0.928652,1,1
112000,1,0.928652,1,1
113000,1,0.928652,1,1
114000,1,0.928652,1,1
115000,1,0.928652,1,1
116000,1,0.928652,1,1
117000,1,0.928652,1,1
118000,1,0.928652,1,1
119000,1,0.928652,1,1
120000,1,0.928652,1,1
121000,1,0.928652,1,1
122000,1,0.928652,1,1
123000,1,0.928652,1,1
124000,1,0.928652,1,1
125000,1,0.928652,1,1
126000,1,0.928652,1,1
127000,1,0.928652,1,1
128000,1,0.928652,1,1
129000,1,0.928652,1,1
130000,1,0.928652,1,1
131000,1,0.928652,1,1
132000,1,0.928652,1,1
133000,1,0.928652,1,1
134000,1,0.928652,1,1
135000,1,0.928652,1,1
136000,1,0.928652,1,1
137000,1,0.928652,1,1
138000,1,0.928652,1,1
139000,1,0.928652,1,1
140000,1,0.928652,1,1
141000,1,0.928652,1,1
142000,1,0.928652,1,1
143000,1,0.928652,1,1
144000,1,0.928652,1,1
145000,1,0.928652,1,1
146000,1,0.928652,1,1
147000,1,0.928652,1,1
148000,1,0.928652,1,1
149000,1,0.928652,1,1
150000,1,0.928652,1,1
151000,1,0.928652,1,1
152000,1,0.928652,1,1
153000,1,0.928652,1,1
154000,1,0.928652,1,1
155000,1,0.928652,1,1
156000,1,0.928652,1,1
157000,1,0.928652,1,1
158000,1,0.928652,1,1
159000,1,0.928652,1,1
160000,1,0.928652,1,1
161000,1,0.928652,1,1
162000,1,0.928652,1,1
163000,1,0.928652,1,1
164000,1,0.928652,1,1
165000,1,0.928652,1,1
166000,1,0.928652,1,1
167000,1,0.928652,1,1
168000,1,0.928652,1,1
169000,1,0.928652,1,1
170000,1,0.928652,1,1
171000,1,0.928652,1,1
172000,1,0.928652,1,1
173000,1,0.928652,1,1
174000,1,0.928652,1,1
175000,1,0.928652,1,1
176000,1,0.928652,1,1
177000,1,0.928652,1,1
178000,1,0.928652,1,1
179000,1,0.928652,1,1
180000,1,0.928652,1,1
181000,1,0.928652,1,1
182000,1,0.928652,1,1
183000,1,0.928652,1,1
184000,1,0.928652,1,1
185000,1,0.928652,1,1
186000,1,0.928652,1,1
187000,1,0.928652,1,1
188000,1,0.928652,1,1
189000,1,0.928652,1,1
190000,1,0.928652,1,1
191000,1,0.928652,1,1
192000,1,0.928652,1,1
193000,1,0.928652,1,1
194000,1,0.928652,1,1
195000,1,0.928652,1,1
196000,1,0.928652,1,1
197000,1,0.928652,1,1
198000,1,0.928652,1,1
199000,1,0.928652,1,1
200000,1,0.928652,1,1
201000,1,0.928652,1,1
202000,1,0.928652,1,1
203000,1,0.928652,1,1
204000,1,0.928652,1,1
205000,1,0.928652,1,1
206000,1,0.928652,1,1
207000,1,0.928652,1,1
208000,1,0.928652,1,1
209000,1,0.928652,1,1
210000,1,0.928652,1,1
211000,1,0.928652,1,1
212000,1,0.928652,1,1
213000,1,0.928652,1,1
214000,1,0.928652,1,1
215000,1,0.928652,1,1
216000,1,0.928652,1,1
217000,1,0.928652,1,1
218000,1,0.928652,1,1
219000,1,0.928652,1,1
220000,1,0.928652,1,1
221000,1,0.928652,1,1
222000,1,0.928652,1,1
223000,1,0.928652,1,1
224000,1,0.928652,1,1
225000,1,0.928652,1,1
226000,1,0.928652,1,1
227000,1,0.928652,1,1
228000,1,0.928652,1,1
229000,1,0.928652,1,1
230000,1,0.928652,1,1
231000,1,0.928652,1,1
232000,1,0.928652,1,1
233000,1,0.928652,1,1
234000,1,0.928652,1,1
235000,1,0.928652,1,1
236000,1,0.928652,1,1
237000,1,0.928652,1,1
238000,1,0.928652,1,1
239000,1,0.928652,1,1
240000,1,0.928652,1,1
241000,1,0.928652,1,1
242000,1,0.928652,1,1
243000,1,0.928652,1,1
244000,1,0.928652,1,1
245000,1,0.928652,1,1
246000,1,0.928652,1,1
247000,1,0.928652,1,1
248000,1,0.928652,1,1
249000,1,0.928652,1,1
250000,1,0.928652,1,1
251000,1,0.928652,1,1
252000,1,0.928652,1,1
253000,1,0.928652,1,1
254000,1,0.928652,1,1
255000,1,0.928652,1,1
256000,1,0.928652,1,1
257000,1,0.928652,1,1
258000,1,0.928652,1,1
259000,1,0.928652,1,1
260000,1,0.928652,1,1
261000,1,0.928652,1,1
262000,1,0.928652,1,1
263000,1,0.928652,1,1
264000,1,0.928652,1,1
265000,1,0.928652,1,1
266000,1,0.928652,1,1
267000,1,0.928652,1,1
268000,1,0.928652,1,1
269000,1,0.928652,1,1
270000,1,0.928652,1,1
271000,1,0.928652,1,1
272000,1,0.928652,1,1
273000,1,0.928652,1,1
274000,1,0.928652,1,1
275000,1,0.928652,1,1
276000,1,0.928652,1,1
277000,1,0.928652,1,1
278000,1,0.928652,1,1
279000,1,0.928652,1,1
280000,1,0.928652,1,1
281000,1,0.928652,1,1
282000,1,0.928652,1,1
283000,1,0.928652,1,1
284000,1,0.928652,1,1
285000,1,0.928652,1,1
286000,1,0.928652,1,1
287000,1,0.928652,1,1
288000,1,0.928652,1,1
289000,1,0.928652,1,1
290000,1,0.928652,1,1
291000,1,0.928652,1,1
292000,1,0.928652,1,1
293000,1,0.928652,1,1
294000,1,0.928652,1,1
295000,1,0.928652,1,1
296000,1,0.928652,1,1
297000,1,0.928652,1,1
298000,1,0.928652,1,1
299000,1,0.928652,1,1
300000,1,0.928652,1,1
301000,1,0.928652,1,1
302000,1,0.928652,1,1
303000,1,0.928652,1,1
304000,1,0.928652,1,1
305000,1,0.928652,1,1
306000,1,0.928652,1,1
307000,1,0.928652,1,1
308000,1,0.928652,1,1
309000,1,0.928652,1,1
310000,1,0.928652,1,1
311000,1,0.928652,1,1
312000,1,0.928652,1,1
313000,1,0.928652,1,1
314000,1,0.928652,1,1
315000,1,0.928652,1,1
316000,1,0.928652,1,1
317000,1,0.928652,1,1
318000,1,0.928652,1,1
319000,1,0.928652,1,1
320000,1,0.928652,1,1
321000,1,0.928652,1,1
322000,1,0.928652,1,1
323000,1,0.928652,1,1
324000,1,0.928652,1,1
325000,1,0.928652,1,1
326000,1,0.928652,1,1
327000,1,0.928652,1,1
328000,1,0.928652,1,1
329000,1,0.928652,1,1
330000,1,0.928652,1,1
331000,1,0.928652,1,1
332000,1,0.928652,1,1
333000,1,0.928652,1,1
334000,1,0.928652,1,1
335000,1,0.928652,1,1
336000,1,0.928652,1,1
337000,1,0.928652,1,1
338000,1,0.928652,1,1
339000,1,0.928652,1,1
340000,1,0.928652,1,1
341000,1,0.928652,1,1
342000,1,0.928652,1,1
343000,1,0.928652,1,1
344000,1,0.928652,1,1
345000,1,0.928652,1,1
346000,1,0.928652,1,1
347000,1,0.928652,1,1
348000,1,0.928652,1,1
349000,1,0.928652,1,1
350000,1,0.928652,1,1
351000,1,0.928652,1,1
352000,1,0.928652,1,1
353000,1,0.928652,1,1
354000,1,0.928652,1,1
355000,1,0.928652,1,1
356000,1,0.928652,1,1
357000,1,0.928652,1,1
358000,1,0.928652,1,1
359000,1,0.928652,1,1
360000,1,0.928652,1,1
361000,1,0.928652,1,1
362000,1,0.928652,1,1
363000,1,0.928652,1,1
364000,1,0.928652,1,1
365000,1,0.928652,1,1
366000,1,0.928652,1,1
367000,1,0.928652,1,1
368000,1,0.928652,1,1
369000,1,0.928652,1,1
370000,1,0.928652,1,1
371000,1,0.928652,1,1
372000,1,0.928652,1,1
373000,1,0.928652,1,1
374000,1,0.928652,1,1
375000,1,0.928652,1,1
376000,1,0.928652,1,1
377000,1,0.928652,1,1
378000,1,0.928652,1,1
379000,1,0.928652,1,1
380000,1,0.928652,1,1
381000,1,0.928652,1,1
382000,1,0.928652,1,1
383000,1,0.928652,1,1
384000,1,0.928652,1,1
385000,1,0.928652,1,1
386000,1,0.928652,1,1
387000,1,0.928652,1,1
388000,1,0.928652,1,1
389000,1,0.928652,1,1
390000,1,0.928652,1,1
391000,1,0.928652,1,1
392000,1,0.928652,1,1
393000,1,0.928652,1,1
394000,1,0.928652,1,1
395000,1,0.928652,1,1
396000,1,0.928652,1,1
397000,1,0.928652,1,1
398000,1,0.928652,1,1
399000,1,0.928652,1,1
400000,1,0.928652,1,1
401000,1,0.928652,1,1
402000,1,0.928652,1,1
403000,1,0.928652,1,1
404000,1,0.928652,1,1
405000,1,0.928652,1,1
406000,1,0.928652,1,1
407000,1,0.928652,1,1
408000,1,0.928652,1,1
409000,1,0.928652,1,1
410000,1,0.928652,1,1
411000,1,0.928652,1,1
412000,1,0.928652,1,1
413000,1,0.928652,1,1
414000,1,0.928652,1,1
415000,1,0.928652,1,1
416000,1,0.928652,1,1
417000,1,0.928652,1,1
418000,1,0.928652,1,1
419000,1,0.928652,1,1
420000,1,0.928652,1,1
421000,1,0.928652,1,1
422000,1,0.928652,1,1
423000,1,0.928652,1,1
424000,1,0.928652,1,1
425000,1,0.928652,1,1
426000,1,0.928652,1,1
427000,1,0.928652,1,1
428000,1,0.928652,1,1
429000,1,0.928652,1,1
430000,1,0.928652,1,1
431000,1,0.928652,1,1
432000,1,0.928652,1,1
433000,1,0.928652,1,1
434000,1,0.928652,1,1
435000,1,0.928652,1,1
436000,1,0.928652,1,1
437000,1,0.928652,1,1
438000,1,0.928652,1,1
439000,1,0.928652,1,1
440000,1,0.928652,1,1
441000,1,0.928652,1,1
442000,1,0.928652,1,1
443000,1,0.928652,1,1
444000,1,0.928652,1,1
445000,1,0.928652,1,1
446000,1,0.928652,1,1
447000,1,0.928652,1,1
448000,1,0.928652,1,1
449000,1,0.928652,1,1
450000,1,0.928652,1,1
451000,1,0.928652,1,1
452000,1,0.928652,1,1
453000,1,0.928652,1,1
454000,1,0.928652,1,1
455000,1,0.928652,1,1
456000,1,0.928652,1,1
457000,1,0.928652,1,1
458000,1,0.928652,1,1
459000,1,0.928652,1,1
460000,1,0.928652,1,1
461000,1,0.928652,1,1
462000,1,0.928652,1,1
463000,1,0.928652,1,1
464000,1,0.928652,1,1
465000,1,0.928652,1,1
466000,1,0.928652,1,1
467000,1,0.928652,1,1
468000,1,0.928652,1,1
469000,1,0.928652,1,1
470000,1,0.928652,1,1
471000,1,0.928652,1,1
472000,1,0.928652,1,1
473000,1,0.928652,1,1
474000,1,0.928652,1,1
475000,1,0.928652,1,1
476000,1,0.928652,1,1
477000,1,0.928652,1,1
478000,1,0.928652,1,1
479000,1,0.928652,1,1
480000,1,0.928652,1,1
481000,1,0.928652,1,1
482000,1,0.928652,1,1
483000,1,0.928652,1,1
484000,1,0.928652,1,1
485000,1,0.928652,1,1
486000,1,0.928652,1,1
487000,1,0.928652,1,1
488000,1,0.928652,1,1
489000,1,0.928652,1,1
490000,1,0.928652,1,1
491000,1,0.928652,1,1
492000,1,0.928652,1,1
493000,1,0.928652,1,1
494000,1,0.928652,1,1
495000,1,0.928652,1,1
496000,1,0.928652,1,1
497000,1,0.928652,1,1
498000,1,0.928652,1,1
499000,1,0.928652,1,1
500000,1,0.928652,1,1


==> results/gene_editing/q_learning-cause_known/trajectories_disease.csv <==
timestep,mean,ci_lo,ci_hi,median
0,5,5,5,5
1,5.72,5.72,5.72,5.72
2,6.52,6.52,6.52,6.52
3,7.28,7.28,7.28,7.28
4,8,8,8,8
5,8.4,8.4,8.4,8.4
6,8.66,8.66,8.66,8.66
7,8.84,8.84,8.84,8.84
8,8.94,8.94,8.94,8.94
9,8.9628,8.94,8.98,8.98
10,8.9468,8.91198,8.98,8.98
11,8.5368,8.4852,8.576,8.56
12,8.1208,8.06438,8.16801,8.16
13,7.5436,7.4788,7.59721,7.56
14,6.9588,6.89237,7.02043,6.98
15,6.4216,6.3528,6.4868,6.44
16,5.7472,5.6664,5.82281,5.8
17,4.96979,4.88678,5.04819,4.99
18,4.26294,4.1717,4.3452,4.3
19,3.61113,3.52864,3.6888,3.63
20,2.79153,2.70904,2.8672,2.81
21,2.17296,2.10606,2.2384,2.17
22,1.52279,1.46759,1.57842,1.5
23,1.02709,0.981483,1.0764,1
24,0.684333,0.64533,0.726745,0.64
25,0.439906,0.410398,0.47281,0.41
26,0.243379,0.217379,0.2724,0.22
27,0.141677,0.118477,0.166402,0.12
28,0.121251,0.101651,0.142001,0.1
29,0.0784255,0.0636255,0.0948,0.06
30,0.0728255,0.0588249,0.0884,0.06
31,0.0316,0.0204,0.0452,0.02
32,0.0136,0.004,0.0264,0
33,0.0128,0.0032,0.0248,0
34,0.01,0.0012,0.0216,0
35,0.0084,0.0004,0.0196,0
36,0.0076,0,0.0184,0
37,0.0072,0,0.018,0
38,0.0072,0,0.018,0
39,0.0072,0,0.018,0
40,0.0072,0,0.018,0
41,0.0072,0,0.018,0
42,0.0072,0,0.018,0
43,0.0072,0,0.018,0
44,0.0072,0,0.018,0
45,0.0068,0,0.0168,0
46,0.0064,0,0.0164,0
47,0.006,0,0.0156,0
48,0.0056,0,0.0148,0
49,0.0056,0,0.0148,0
50,0.0056,0,0.0148,0
51,0.0052,0,0.0144,0
52,0.0048,0,0.0132,0
53,0.0048,0,0.0132,0
54,0.0044,0,0.0124,0
55,0.004,0,0.0112,0
56,0.0036,0,0.0108,0
57,0.0036,0,0.0108,0
58,0.0036,0,0.0108,0
59,0.0036,0,0.0108,0
60,0.0036,0,0.0108,0
61,0.0036,0,0.0108,0
62,0.0036,0,0.0108,0
63,0.0036,0,0.0108,0
64,0.0036,0,0.0108,0
65,0.0036,0,0.0108,0
66,0.0036,0,0.0108,0
67,0.0036,0,0.0108,0
68,0.0036,0,0.0108,0
69,0.0036,0,0.0108,0
70,0.0036,0,0.0108,0
71,0.0036,0,0.0108,0
72,0.0036,0,0.0108,0
73,0.0036,0,0.0108,0
74,0.0036,0,0.0108,0
75,0.0036,0,0.0108,0
76,0.0036,0,0.0108,0
77,0.0036,0,0.0108,0
78,0.0036,0,0.0108,0
79,0.0036,0,0.0108,0
80,0.0036,0,0.0108,0
81,0.0036,0,0.0108,0
82,0.0036,0,0.0108,0
83,0.0036,0,0.0108,0
84,0.0036,0,0.0108,0
85,0.0036,0,0.0108,0
86,0.0036,0,0.0108,0
87,0.0036,0,0.0108,0
88,0.0036,0,0.0108,0
89,0.0032,0,0.0096,0
90,0.0032,0,0.0096,0
91,0.0028,0,0.0084,0
92,0.0024,0,0.0072,0
93,0.002,0,0.006,0
94,0.002,0,0.006,0
95,0.0016,0,0.0048,0
96,0.0012,0,0.0036,0
97,0.0008,0,0.0024,0
98,0.0004,0,0.0012,0
99,0,0,0,0


==> results/gene_editing/q_learning-cause_unknown/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81545,4.77386,4.86021,4.78059
2000,4.99859,4.93041,5.06872,4.94704
3000,5.19557,5.10791,5.28292,5.14091
4000,5.42041,5.3095,5.52925,5.3717
5000,5.65366,5.54373,5.77162,5.65236
6000,5.90903,5.77945,6.046,5.90716
7000,6.15473,5.99441,6.31933,6.16039
8000,6.397,6.23908,6.57149,6.44995
9000,6.65315,6.47683,6.83985,6.59943
10000,6.88501,6.70098,7.06567,6.79226
11000,7.11487,6.91926,7.33872,6.9485
12000,7.33956,7.11144,7.57205,7.16339
13000,7.58765,7.3544,7.84658,7.44713
14000,7.85119,7.61066,8.07961,7.7537
15000,8.17372,7.93065,8.4367,8.025
16000,8.4546,8.1992,8.73285,8.28115
17000,8.75315,8.48897,9.03094,8.65717
18000,9.1174,8.86091,9.4028,9.01447
19000,9.41731,9.15308,9.70072,9.32998
20000,9.70642,9.44539,9.96633,9.66362
21000,9.98074,9.72555,10.2454,9.98626
22000,10.2229,9.96211,10.4897,10.1998
23000,10.4792,10.2296,10.7538,10.486
24000,10.7253,10.448,10.9925,10.618
25000,11.0084,10.7345,11.2925,10.96
26000,11.285,11.0305,11.5407,11.2523
27000,11.5925,11.2971,11.8852,11.4602
28000,11.8937,11.6157,12.1693,11.8274
29000,12.2394,11.9549,12.5245,12.0663
30000,12.4785,12.1944,12.7777,12.4399
31000,12.7169,12.4256,13.0001,12.7227
32000,12.9251,12.6307,13.2057,12.9004
33000,13.1611,12.8769,13.4504,13.0408
34000,13.3139,13.0425,13.5738,13.1392
35000,13.4641,13.2189,13.7321,13.3332
36000,13.657,13.405,13.8892,13.5468
37000,13.8565,13.6088,14.0855,13.7164
38000,13.9836,13.7426,14.2105,13.9041
39000,14.1349,13.9037,14.3574,14.1955
40000,14.3326,14.1302,14.5481,14.3388
41000,14.5022,14.3039,14.6954,14.5235
42000,14.6717,14.4629,14.8844,14.7487
43000,14.8283,14.6136,15.0404,14.8426
44000,15.0199,14.8087,15.2475,14.9515
45000,15.1384,14.8958,15.3765,15.0457
46000,15.2755,15.0538,15.4995,15.2573
47000,15.3896,15.1788,15.5989,15.392
48000,15.5429,15.3118,15.7562,15.6327
49000,15.6364,15.4082,15.8498,15.7249
50000,15.7516,15.5313,15.9649,15.8809
51000,15.8869,15.6703,16.0795,15.9704
52000,16.0122,15.7933,16.2079,16.138
53000,16.0684,15.8638,16.2605,16.0936
54000,16.0838,15.885,16.2748,16.1461
55000,16.162,15.9705,16.3364,16.2631
56000,16.2553,16.0678,16.4409,16.2754
57000,16.2547,16.0366,16.4597,16.2448
58000,16.3113,16.0933,16.5193,16.3828
59000,16.3687,16.1628,16.579,16.3059
60000,16.3721,16.1546,16.5787,16.4116
61000,16.4497,16.2339,16.6508,16.4693
62000,16.4906,16.3046,16.6807,16.5439
63000,16.4743,16.2799,16.6563,16.4383
64000,16.5256,16.3336,16.7109,16.4845
65000,16.5566,16.374,16.7374,16.4903
66000,16.7026,16.5103,16.918,16.7534
67000,16.7493,16.5379,16.9493,16.8051
68000,16.8189,16.5923,17.0397,16.7437
69000,16.8046,16.5941,17.0273,16.7062
70000,16.8055,16.596,17.0219,16.821
71000,16.8051,16.5694,17.0299,16.8408
72000,16.8103,16.5589,17.0562,16.7923
73000,16.7969,16.564,17.0147,16.9123
74000,16.7796,16.5522,16.9887,16.961
75000,16.7997,16.5396,17.0316,16.8736
76000,16.8346,16.5728,17.0797,16.9193
77000,16.7845,16.5304,17.062,16.7831
78000,16.6661,16.409,16.9259,16.7077
79000,16.6213,16.3808,16.8616,16.7361
80000,16.5999,16.3482,16.8594,16.5731
81000,16.5123,16.2549,16.7498,16.5243
82000,16.5331,16.2864,16.8008,16.4781
83000,16.5129,16.2738,16.7441,16.5309
84000,16.5257,16.2944,16.7554,16.5283
85000,16.5646,16.3617,16.7774,16.4838
86000,16.523,16.317,16.723,16.4812
87000,16.3959,16.1777,16.6227,16.4237
88000,16.3279,16.0588,16.6059,16.2806
89000,16.2189,15.9381,16.4899,16.3199
90000,16.0624,15.7922,16.3075,16.0396
91000,16.0917,15.8497,16.3314,16.1502
92000,16.1372,15.8961,16.3772,16.1414
93000,15.9307,15.6899,16.1835,15.731
94000,15.7558,15.5392,15.9834,15.6294
95000,15.6916,15.4715,15.9062,15.7166
96000,15.5689,15.3309,15.824,15.5844
97000,15.4744,15.1826,15.7883,15.3819
98000,15.5743,15.2507,15.9037,15.4341
99000,15.6316,15.2793,15.9745,15.6855
100000,15.541,15.2223,15.8349,15.5119
101000,15.3148,15.0208,15.6141,15.3447
102000,15.1373,14.8429,15.4135,15.1575
103000,15.1043,14.8194,15.4083,15.0296
104000,14.9192,14.6101,15.2322,14.9456
105000,14.8028,14.5044,15.1359,14.7167
106000,14.8114,14.5164,15.128,14.6269
107000,14.6391,14.2947,14.9861,14.5424
108000,14.4817,14.1512,14.8238,14.463
109000,14.5034,14.1947,14.8205,14.2519
110000,14.5294,14.2468,14.8315,14.521
111000,14.5242,14.2474,14.8348,14.518
112000,14.4146,14.1465,14.6957,14.3728
113000,14.4328,14.154,14.7395,14.3571
114000,14.3615,14.0505,14.6688,14.3044
115000,14.3027,13.9718,14.6599,14.1355
116000,14.3019,13.9845,14.6378,14.1469
117000,14.2709,13.9432,14.609,14.1694
118000,14.3952,14.1136,14.6792,14.3309
119000,14.4117,14.1353,14.7002,14.4203
120000,14.4357,14.1371,14.7537,14.4486
121000,14.5504,14.2472,14.8561,14.619
122000,14.6189,14.3009,14.9254,14.5437
123000,14.6686,14.3644,15.0024,14.5977
124000,14.4789,14.1212,14.844,14.552
125000,14.398,14.0289,14.7723,14.2429
126000,14.3507,13.9293,14.7827,14.1601
127000,14.335,13.9266,14.746,14.1975
128000,14.3228,13.9075,14.7813,14.0498
129000,14.333,13.9027,14.762,14.1793
130000,14.3451,13.9763,14.7389,14.3166
131000,14.4477,14.0557,14.8419,14.4848
132000,14.4692,14.1293,14.8278,14.3233
133000,14.4099,14.0796,14.7447,14.2901
134000,14.4822,14.1601,14.8027,14.3808
135000,14.4788,14.1416,14.8252,14.5671
136000,14.551,14.1849,14.9228,14.5121
137000,14.5682,14.1953,14.9267,14.3823
138000,14.6253,14.2421,15.0176,14.4089
139000,14.6453,14.2355,15.0509,14.3539
140000,14.624,14.2089,15.0442,14.4264
141000,14.6773,14.2653,15.0762,14.507
142000,14.7919,14.344,15.3011,14.4425
143000,14.8561,14.3866,15.4855,14.7038
144000,14.9486,14.4122,15.6457,14.7063
145000,15.0243,14.4447,15.8103,14.5484
146000,15.1765,14.5581,16.1133,14.7189
147000,15.2769,14.6065,16.2795,14.619
148000,15.3974,14.6804,16.46,14.7482
149000,15.5427,14.7672,16.6876,14.8882
150000,15.6058,14.7889,16.8982,14.8029
151000,15.627,14.7374,16.9487,14.8095
152000,15.688,14.7686,17.1889,14.837
153000,15.8469,14.8998,17.26,15.2553
154000,15.8593,14.8673,17.3382,15.2928
155000,15.72,14.7147,17.3179,15.1173
156000,15.647,14.6251,17.2066,14.8001
157000,15.5706,14.5226,17.2418,14.7539
158000,15.6017,14.5361,17.2882,14.8952
159000,15.551,14.4841,17.2718,14.851
160000,15.5232,14.4381,17.3235,14.963
161000,15.5646,14.4277,17.4408,15.0262
162000,15.5899,14.4598,17.3582,14.6591
163000,15.6545,14.572,17.5497,14.7538
164000,15.7531,14.6372,17.5966,14.7254
165000,15.7577,14.6435,17.6303,14.8531
166000,15.8077,14.6944,17.7769,14.932
167000,15.8908,14.769,17.7146,15.0886
168000,15.8473,14.715,17.6818,15.04
169000,15.8867,14.7723,17.8311,14.9057
170000,16.0174,14.8274,17.896,15.0971
171000,15.9812,14.7758,17.9807,15.0073
172000,16.012,14.7988,17.954,14.9438
173000,16.0178,14.8348,17.8705,15.1226
174000,15.9936,14.73,18.1638,15.101
175000,15.9697,14.6679,18.0068,15.0812
176000,16.0065,14.708,18.0618,15.0768
177000,16.0633,14.7315,18.1709,15.0245
178000,16.1119,14.7817,18.4432,15.1725
179000,16.176,14.8261,18.3692,15.1184
180000,16.3732,15.007,18.5933,15.153
181000,16.4033,15.0493,18.564,15.2222
182000,16.5333,15.1727,18.7283,15.363
183000,16.5948,15.1602,18.8747,15.4128
184000,16.6533,15.2971,19.1593,15.3651
185000,16.7276,15.2797,19.033,15.4262
186000,16.816,15.3876,19.0997,15.2725
187000,17.0027,15.5442,19.1026,15.5061
188000,17.0234,15.5553,19.1947,15.5864
189000,17.0969,15.5715,19.5647,15.5205
190000,17.2681,15.75,19.4063,15.665
191000,17.2382,15.6741,19.5333,15.9148
192000,17.2981,15.7407,19.6417,15.5878
193000,17.4185,15.7853,19.7807,15.6137
194000,17.4711,15.8431,19.7787,15.7747
195000,17.5034,15.8141,20.031,15.7935
196000,17.562,15.8445,20.0471,15.8438
197000,17.5272,15.8122,19.9399,15.8146
198000,17.4953,15.7759,19.9537,15.7416
199000,17.4172,15.6472,19.9318,15.5322
200000,17.5818,15.8567,20.1516,15.649
201000,17.6752,15.9309,20.0745,15.6309
202000,17.6131,15.8757,20.0687,15.3729
203000,17.6253,15.9375,20.1892,15.5876
204000,17.7505,16.0563,20.2477,16.026
205000,17.867,16.1495,20.4795,15.8845
206000,17.9024,16.1471,20.2398,15.99
207000,17.9433,16.1442,20.5218,15.9996
208000,17.9867,16.2001,20.5543,16.1392
209000,18.0122,16.2533,20.7134,16.1341
210000,17.9866,16.2111,20.6276,16.4003
211000,18.0948,16.2556,20.707,16.069
212000,18.083,16.2163,20.654,15.9884
213000,18.1782,16.3593,20.5205,16.063
214000,18.2025,16.3954,20.7925,16.0247
215000,18.3326,16.4995,20.8241,16.185
216000,18.3327,16.492,20.9295,16.2147
217000,18.393,16.5199,21.0804,16.4796
218000,18.4672,16.5769,21.0674,16.541
219000,18.5025,16.5896,21.2662,16.5397
220000,18.513,16.6116,21.0302,16.4419
221000,18.4689,16.4646,21.1141,16.4426
222000,18.3988,16.5176,21.1062,16.2821
223000,18.3907,16.4014,21.1223,16.4501
224000,18.4342,16.5033,20.964,16.6925
225000,18.4945,16.4852,21.0994,16.7496
226000,18.5729,16.6301,21.2912,16.6793
227000,18.7141,16.6569,21.4681,16.6788
228000,18.7804,16.8071,21.4567,16.7378
229000,18.8528,16.8171,21.5864,16.3512
230000,18.8513,16.821,21.5439,16.275
231000,18.9794,16.8873,21.6482,16.2033
232000,18.9414,16.8072,21.7093,16.075
233000,19.033,16.8861,21.8342,16.3824
234000,19.1721,17.0648,21.7779,16.4125
235000,19.2644,17.1044,21.9273,16.5377
236000,19.3887,17.2725,22.1433,16.6256
237000,19.5574,17.3923,22.256,16.5313
238000,19.6213,17.3265,22.4624,16.7818
239000,19.6434,17.5421,22.4945,16.8145
240000,19.7171,17.522,22.4424,16.7504
241000,19.8257,17.6364,22.6819,16.8134
242000,19.8923,17.5385,22.6718,16.6994
243000,19.9454,17.6396,22.8305,16.5734
244000,19.9843,17.6892,22.8513,16.5217
245000,20.0064,17.6987,22.9079,16.8043
246000,20.1558,17.7625,23.2352,16.8394
247000,20.2398,17.7946,23.1187,16.7374
248000,20.3154,17.894,23.3794,16.8749
249000,20.3512,17.9133,23.217,16.945
250000,20.3223,17.7476,23.4026,16.777
251000,20.3573,17.9682,23.2902,16.7018
252000,20.3691,17.8757,23.3413,16.8046
253000,20.4005,17.8499,23.5607,16.7385
254000,20.458,18.0176,23.5418,16.8077
255000,20.4343,17.8516,23.6942,16.6736
256000,20.5834,18.0039,23.8601,16.8129
257000,20.6991,18.0484,23.8242,16.8383
258000,20.7101,18.1099,23.9588,16.6804
259000,20.7663,18.0272,23.8792,16.6698
260000,20.8018,18.0269,24.0481,16.8535
261000,20.8051,18.1002,23.9599,17.2742
262000,20.7726,18.026,24.0087,17.2061
263000,20.834,18.1872,23.9546,17.3214
264000,20.9488,18.2706,24.083,17.505
265000,20.9393,18.241,24.362,17.5963
266000,21.0495,18.3794,24.3353,17.74
267000,21.075,18.3417,24.2252,17.629
268000,21.1077,18.342,24.2859,17.6627
269000,21.0752,18.3023,24.0468,17.4493
270000,21.1029,18.3715,24.1787,17.1303
271000,21.09,18.4359,24.1117,17.1205
272000,21.1066,18.2895,24.4297,17.0251
273000,21.0567,18.2987,24.3676,16.846
274000,21.0801,18.235,24.3396,16.9799
275000,21.1563,18.379,24.7142,16.8342
276000,21.1819,18.2808,24.5641,16.8675
277000,21.2807,18.5414,24.493,16.9097
278000,21.3321,18.4188,24.694,16.9544
279000,21.4467,18.7498,24.9257,17.0965
280000,21.453,18.7227,24.9883,16.9956
281000,21.4911,18.5641,24.9645,17.0862
282000,21.517,18.5663,24.8522,17.0616
283000,21.5536,18.626,24.8008,17.0407
284000,21.6576,18.7928,25.007,17.0479
285000,21.7601,18.9186,25.1787,17.1447
286000,21.8234,18.9418,25.0604,17.2209
287000,21.8841,18.973,25.3203,17.2204
288000,22.0021,19.2334,25.2776,17.3922
289000,22.0921,19.3226,25.3537,17.3811
290000,22.1554,19.1781,25.6304,17.4065
291000,22.2531,19.4782,25.3849,17.2986
292000,22.3203,19.4548,25.6625,17.4316
293000,22.4826,19.6599,25.7512,17.9223
294000,22.6254,19.727,25.8855,17.9013
295000,22.6738,19.8049,25.94,17.8224
296000,22.8223,19.9858,26.0298,17.6253
297000,22.881,19.944,26.118,17.6528
298000,23.0498,20.1051,26.4269,18.2523
299000,23.1939,20.473,26.4639,18.0646
300000,23.3058,20.4484,26.5926,17.9646
301000,23.3845,20.4643,26.5679,17.9888
302000,23.4454,20.4149,26.592,17.7376
303000,23.5136,20.4579,26.8667,17.6918
304000,23.6033,20.7765,27.0349,17.7305
305000,23.676,20.5907,26.9743,17.7467
306000,23.7764,20.7275,27.1377,17.694
307000,23.8017,20.6565,27.0871,17.7234
308000,23.8989,20.6904,27.2037,17.9628
309000,24.0348,20.9004,27.4352,18.0687
310000,24.124,20.8625,27.5338,18.0453
311000,24.2885,21.1855,27.8569,18.0244
312000,24.3924,21.262,27.9578,17.9998
313000,24.4454,21.1526,27.9086,17.9406
314000,24.5037,21.3369,28.0618,17.8216
315000,24.5645,21.411,28.1223,17.6444
316000,24.6465,21.4578,28.096,17.7925
317000,24.6905,21.6247,28.2445,17.7515
318000,24.7572,21.5137,28.3464,18.0531
319000,24.8244,21.4645,28.4612,18.178
320000,24.9047,21.6738,28.3872,18.0207
321000,25.0208,21.9905,28.6028,18.2782
322000,25.1221,21.7724,28.8876,18.261
323000,25.1369,21.8513,28.6915,17.9891
324000,25.2232,21.9899,28.6864,18.1232
325000,25.318,22.0891,28.9401,18.2662
326000,25.4377,22.1101,28.9758,18.2985
327000,25.4516,22.1811,29.209,18.2801
328000,25.4922,22.1491,29.1206,18.6257
329000,25.5108,22.1188,29.1442,18.5889
330000,25.6272,22.3878,29.3516,18.5932
331000,25.7663,22.5442,29.449,18.5283
332000,25.8149,22.594,29.4614,18.539
333000,25.9431,22.5827,29.5745,18.4153
334000,26.0711,22.8416,29.8747,18.5226
335000,26.131,22.7203,29.9841,18.5594
336000,26.1877,22.9965,29.7546,18.6986
337000,26.2985,22.9505,29.9077,19.1753
338000,26.3849,23.0516,30.1938,18.9969
339000,26.4543,23.0198,30.0839,19.1197
340000,26.6329,23.4696,30.009,19.4467
341000,26.8245,23.6234,30.4155,19.5112
342000,26.8916,23.776,30.3978,19.6433
343000,26.9929,23.8015,30.7213,19.7869
344000,26.9215,23.5449,30.4276,19.8414
345000,26.9,23.5732,30.396,19.8493
346000,26.9072,23.5213,30.6012,19.6417
347000,26.9541,23.4839,30.6071,19.6477
348000,26.8687,23.416,30.6134,19.6772
349000,26.8883,23.5498,30.4246,19.5046
350000,26.9277,23.6022,30.6108,19.5969
351000,26.9316,23.4579,30.5332,19.7279
352000,26.9553,23.5292,30.7905,19.6447
353000,27.0036,23.6145,30.692,19.3787
354000,27.036,23.6588,30.6173,19.3873
355000,27.0323,23.6178,30.5948,19.6064
356000,27.1032,23.7578,30.6507,19.5906
357000,27.0866,23.5509,30.8843,19.2205
358000,27.1154,23.5513,30.9902,19.0856
359000,27.2216,23.8109,30.8882,19.0393
360000,27.2955,23.8261,30.9819,19.2565
361000,27.3221,23.8255,31.0483,19.2944
362000,27.3418,23.9859,30.8459,19.1637
363000,27.3772,23.7897,30.691,19.3858
364000,27.3562,23.962,30.9645,19.0739
365000,27.4669,24.1913,31.313,19.3609
366000,27.4297,24.0466,31.1913,19.5407
367000,27.4965,23.8564,30.9923,19.4319
368000,27.6074,24.0445,31.2226,19.4582
369000,27.6889,24.2444,31.3382,19.3899
370000,27.7853,24.2202,31.47,19.2755
371000,27.8609,24.5913,31.4778,19.148
372000,27.8627,24.4782,31.588,19.0598
373000,27.9391,24.4669,31.6757,19.2553
374000,27.8952,24.4585,31.6227,19.0972
375000,27.9564,24.4286,31.5754,19.0584
376000,27.8921,24.4987,31.3743,19.0356
377000,27.964,24.5804,31.6424,19.1592
378000,27.8964,24.4553,31.5372,19.002
379000,27.856,24.7342,31.7252,19.1414
380000,27.9102,24.6893,31.6007,19.0262
381000,27.935,24.4591,31.5257,19.068
382000,27.9817,24.5929,31.7014,19.3907
383000,28.0261,24.5257,31.8217,19.462
384000,28.0329,24.3798,31.7429,19.2429
385000,28.1089,24.7309,31.8831,19.2724
386000,28.1125,24.4794,31.9587,19.0291
387000,28.1641,24.5336,31.8764,19.1153
388000,28.2505,24.6573,32.1463,19.3043
389000,28.3003,24.8518,32.1758,18.8177
390000,28.3709,24.8797,32.1139,19.6251
391000,28.4937,24.7948,32.3323,19.7056
392000,28.4894,24.9398,32.1254,19.576
393000,28.5369,24.9629,32.32,19.7679
394000,28.5401,24.9521,32.364,19.5822
395000,28.6275,25.096,32.2234,19.9246
396000,28.7656,25.3215,32.3781,20.8398
397000,28.8454,25.5395,32.7289,20.8549
398000,28.8559,25.1701,32.6319,21.1667
399000,28.9272,25.4047,32.5415,21.1669
400000,29.0051,25.3679,32.6065,21.0449
401000,29.1196,25.7143,32.8298,21.4422
402000,29.1911,25.5945,32.9531,21.4209
403000,29.2195,25.7587,32.8996,21.6346
404000,29.2835,25.8951,32.7916,21.857
405000,29.3572,25.8613,33.1655,22.4712
406000,29.3867,26.1804,33.0428,23.0678
407000,29.4339,26.2038,33.097,23.3442
408000,29.4109,26.0496,32.9007,23.0845
409000,29.4392,25.989,32.8918,23.1299
410000,29.4398,25.6897,33.398,23.2571
411000,29.4772,26.1139,33.0557,23.5285
412000,29.4621,26.0158,33.2619,23.7703
413000,29.5089,26.1146,33.2074,24.0651
414000,29.5284,26.2719,33.4253,23.7421
415000,29.5432,26.0277,33.2992,23.1426
416000,29.5063,25.936,33.1854,22.9673
417000,29.4798,25.8067,33.1254,23.0443
418000,29.4431,26.0367,33.1073,22.8888
419000,29.3959,26.2445,33.0934,22.5738
420000,29.2656,25.7919,33.0004,22.1739
421000,29.2666,25.8999,32.8476,22.1742
422000,29.2797,25.9417,32.9088,22.1655
423000,29.3218,25.917,32.8865,21.8142
424000,29.2954,25.7952,32.9994,21.6715
425000,29.2955,26.0191,33.0244,21.5169
426000,29.3936,25.9973,32.7917,21.3927
427000,29.4577,26.2671,33.0557,21.9728
428000,29.5483,26.2238,33.3459,23.1999
429000,29.5762,26.1103,33.1269,23.24
430000,29.6225,26.2431,33.128,23.7798
431000,29.7209,26.5777,33.4646,23.7243
432000,29.868,26.539,33.3734,24.1136
433000,29.9088,26.5072,33.3369,23.7227
434000,29.9736,26.5077,33.639,23.9594
435000,29.9893,26.5178,33.6346,24.093
436000,30.0345,26.6757,33.565,23.9433
437000,30.0302,26.566,33.5413,23.7266
438000,30.0728,26.5465,33.6267,24.2523
439000,30.1004,26.5971,33.9239,24.441
440000,30.1644,26.6692,33.6757,24.5336
441000,30.1895,26.6588,33.7186,24.3843
442000,30.1314,26.6097,33.8403,23.9585
443000,30.1427,26.543,33.7408,23.4923
444000,30.0884,26.4816,33.6814,23.2058
445000,30.088,26.5075,33.6129,22.9958
446000,30.163,26.6788,33.8271,22.8
447000,30.2228,26.6857,33.8412,22.8437
448000,30.3029,26.684,33.8587,23.4555
449000,30.2759,26.8746,33.8475,24.227
450000,30.3717,26.9845,34.006,25.4598
451000,30.4867,26.9965,34.0858,27.1552
452000,30.5767,26.9622,34.2067,28.7568
453000,30.5408,27.1822,34.3154,28.8787
454000,30.6263,27.1088,34.1982,29.0483
455000,30.6907,27.3412,34.1641,28.6862
456000,30.6411,27.1027,34.2354,28.2893
457000,30.6533,27.2184,34.2021,27.9302
458000,30.6799,27.2506,34.2805,28.0361
459000,30.8372,27.4268,34.2904,28.5071
460000,30.8792,27.4098,34.4022,28.8516
461000,30.9359,27.5054,34.5608,29.0745
462000,31.0028,27.5995,34.513,29.2167
463000,30.9998,27.7384,34.5686,29.3382
464000,31.004,27.6786,34.6679,29.3474
465000,31.0678,27.7054,34.6899,29.3807
466000,31.0253,27.7038,34.7045,28.8422
467000,30.9213,27.5022,34.389,28.9949
468000,30.9444,27.4703,34.5663,29.0841
469000,30.944,27.6007,34.415,29.2712
470000,30.9792,27.7381,34.3409,29.3433
471000,30.9583,27.6301,34.3556,29.4255
472000,30.9993,27.6201,34.418,29.528
473000,31.0619,27.4508,34.4556,29.5257
474000,31.1895,27.8456,34.6576,29.7075
475000,31.2306,27.9839,34.8604,29.8329
476000,31.3402,28.0128,34.8541,29.9883
477000,31.4177,28.1054,34.9168,30.1855
478000,31.3891,27.9992,35.0443,30.046
479000,31.4359,28.1386,34.839,30.1081
480000,31.5313,28.0121,35.1641,30.6243
481000,31.6316,28.3694,35.3256,30.7561
482000,31.7269,28.3731,35.0298,30.7947
483000,31.7726,28.5358,35.3087,31.2739
484000,31.7957,28.4072,35.3096,31.4254
485000,31.8722,28.5836,35.3222,31.4721
486000,31.9192,28.6317,35.1373,30.969
487000,31.9727,28.7727,35.3817,30.9921
488000,32.0081,28.6149,35.4278,31.1757
489000,32.0217,28.6589,35.4192,31.3038
490000,32.0642,28.6217,35.4756,31.4346
491000,31.9864,28.7917,35.4079,31.4879
492000,32.1193,28.9336,35.5781,31.7458
493000,32.1019,28.7031,35.6489,31.3441
494000,32.0858,28.703,35.3698,31.643
495000,32.1207,28.675,35.3876,31.8523
496000,32.1102,28.7143,35.5051,31.896
497000,32.1408,28.7835,35.581,31.8464
498000,32.0932,28.8338,35.5483,31.8571
499000,32.0671,28.5881,35.4447,31.8959
500000,31.9748,28.6094,35.2604,31.9165


==> results/gene_editing/q_learning-cause_unknown/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0,0,0.0713476,0
16000,0,0,0.0713476,0
17000,0,0,0.0713476,0
18000,0,0,0.0713476,0
19000,0,0,0.0713476,0
20000,0,0,0.0713476,0
21000,0,0,0.0713476,0
22000,0,0,0.0713476,0
23000,0,0,0.0713476,0
24000,0,0,0.0713476,0
25000,0,0,0.0713476,0
26000,0,0,0.0713476,0
27000,0,0,0.0713476,0
28000,0,0,0.0713476,0
29000,0,0,0.0713476,0
30000,0,0,0.0713476,0
31000,0,0,0.0713476,0
32000,0,0,0.0713476,0
33000,0,0,0.0713476,0
34000,0,0,0.0713476,0
35000,0,0,0.0713476,0
36000,0,0,0.0713476,0
37000,0,0,0.0713476,0
38000,0,0,0.0713476,0
39000,0,0,0.0713476,0
40000,0,0,0.0713476,0
41000,0,0,0.0713476,0
42000,0,0,0.0713476,0
43000,0,0,0.0713476,0
44000,0,0,0.0713476,0
45000,0,0,0.0713476,0
46000,0,0,0.0713476,0
47000,0,0,0.0713476,0
48000,0,0,0.0713476,0
49000,0,0,0.0713476,0
50000,0,0,0.0713476,0
51000,0,0,0.0713476,0
52000,0,0,0.0713476,0
53000,0,0,0.0713476,0
54000,0,0,0.0713476,0
55000,0,0,0.0713476,0
56000,0,0,0.0713476,0
57000,0,0,0.0713476,0
58000,0,0,0.0713476,0
59000,0,0,0.0713476,0
60000,0,0,0.0713476,0
61000,0,0,0.0713476,0
62000,0,0,0.0713476,0
63000,0,0,0.0713476,0
64000,0,0,0.0713476,0
65000,0,0,0.0713476,0
66000,0,0,0.0713476,0
67000,0,0,0.0713476,0
68000,0,0,0.0713476,0
69000,0,0,0.0713476,0
70000,0,0,0.0713476,0
71000,0,0,0.0713476,0
72000,0,0,0.0713476,0
73000,0,0,0.0713476,0
74000,0,0,0.0713476,0
75000,0,0,0.0713476,0
76000,0,0,0.0713476,0
77000,0,0,0.0713476,0
78000,0,0,0.0713476,0
79000,0,0,0.0713476,0
80000,0,0,0.0713476,0
81000,0,0,0.0713476,0
82000,0,0,0.0713476,0
83000,0,0,0.0713476,0
84000,0,0,0.0713476,0
85000,0,0,0.0713476,0
86000,0,0,0.0713476,0
87000,0,0,0.0713476,0
88000,0,0,0.0713476,0
89000,0,0,0.0713476,0
90000,0,0,0.0713476,0
91000,0,0,0.0713476,0
92000,0,0,0.0713476,0
93000,0,0,0.0713476,0
94000,0,0,0.0713476,0
95000,0,0,0.0713476,0
96000,0,0,0.0713476,0
97000,0,0,0.0713476,0
98000,0,0,0.0713476,0
99000,0,0,0.0713476,0
100000,0,0,0.0713476,0
101000,0,0,0.0713476,0
102000,0,0,0.0713476,0
103000,0,0,0.0713476,0
104000,0,0,0.0713476,0
105000,0,0,0.0713476,0
106000,0,0,0.0713476,0
107000,0,0,0.0713476,0
108000,0,0,0.0713476,0
109000,0,0,0.0713476,0
110000,0,0,0.0713476,0
111000,0,0,0.0713476,0
112000,0,0,0.0713476,0
113000,0,0,0.0713476,0
114000,0,0,0.0713476,0
115000,0,0,0.0713476,0
116000,0,0,0.0713476,0
117000,0,0,0.0713476,0
118000,0,0,0.0713476,0
119000,0,0,0.0713476,0
120000,0,0,0.0713476,0
121000,0,0,0.0713476,0
122000,0,0,0.0713476,0
123000,0,0,0.0713476,0
124000,0,0,0.0713476,0
125000,0,0,0.0713476,0
126000,0,0,0.0713476,0
127000,0,0,0.0713476,0
128000,0,0,0.0713476,0
129000,0,0,0.0713476,0
130000,0,0,0.0713476,0
131000,0,0,0.0713476,0
132000,0,0,0.0713476,0
133000,0,0,0.0713476,0
134000,0,0,0.0713476,0
135000,0,0,0.0713476,0
136000,0,0,0.0713476,0
137000,0,0,0.0713476,0
138000,0,0,0.0713476,0
139000,0,0,0.0713476,0
140000,0,0,0.0713476,0
141000,0,0,0.0713476,0
142000,0,0,0.0713476,0
143000,0,0,0.0713476,0
144000,0,0,0.0713476,0
145000,0,0,0.0713476,0
146000,0,0,0.0713476,0
147000,0,0,0.0713476,0
148000,0.02,0.00353926,0.104954,0
149000,0.02,0.00353926,0.104954,0
150000,0.02,0.00353926,0.104954,0
151000,0.02,0.00353926,0.104954,0
152000,0.02,0.00353926,0.104954,0
153000,0.02,0.00353926,0.104954,0
154000,0.02,0.00353926,0.104954,0
155000,0.02,0.00353926,0.104954,0
156000,0.02,0.00353926,0.104954,0
157000,0.02,0.00353926,0.104954,0
158000,0.02,0.00353926,0.104954,0
159000,0.02,0.00353926,0.104954,0
160000,0.02,0.00353926,0.104954,0
161000,0.02,0.00353926,0.104954,0
162000,0.02,0.00353926,0.104954,0
163000,0.02,0.00353926,0.104954,0
164000,0.02,0.00353926,0.104954,0
165000,0.02,0.00353926,0.104954,0
166000,0.02,0.00353926,0.104954,0
167000,0.02,0.00353926,0.104954,0
168000,0.02,0.00353926,0.104954,0
169000,0.02,0.00353926,0.104954,0
170000,0.02,0.00353926,0.104954,0
171000,0.02,0.00353926,0.104954,0
172000,0.02,0.00353926,0.104954,0
173000,0.02,0.00353926,0.104954,0
174000,0.02,0.00353926,0.104954,0
175000,0.02,0.00353926,0.104954,0
176000,0.02,0.00353926,0.104954,0
177000,0.02,0.00353926,0.104954,0
178000,0.02,0.00353926,0.104954,0
179000,0.02,0.00353926,0.104954,0
180000,0.02,0.00353926,0.104954,0
181000,0.02,0.00353926,0.104954,0
182000,0.02,0.00353926,0.104954,0
183000,0.02,0.00353926,0.104954,0
184000,0.02,0.00353926,0.104954,0
185000,0.02,0.00353926,0.104954,0
186000,0.02,0.00353926,0.104954,0
187000,0.02,0.00353926,0.104954,0
188000,0.02,0.00353926,0.104954,0
189000,0.02,0.00353926,0.104954,0
190000,0.04,0.0110389,0.134601,0
191000,0.02,0.00353926,0.104954,0
192000,0.02,0.00353926,0.104954,0
193000,0.02,0.00353926,0.104954,0
194000,0.02,0.00353926,0.104954,0
195000,0.02,0.00353926,0.104954,0
196000,0.02,0.00353926,0.104954,0
197000,0.02,0.00353926,0.104954,0
198000,0.04,0.0110389,0.134601,0
199000,0.04,0.0110389,0.134601,0
200000,0.04,0.0110389,0.134601,0
201000,0.04,0.0110389,0.134601,0
202000,0.04,0.0110389,0.134601,0
203000,0.04,0.0110389,0.134601,0
204000,0.04,0.0110389,0.134601,0
205000,0.04,0.0110389,0.134601,0
206000,0.04,0.0110389,0.134601,0
207000,0.04,0.0110389,0.134601,0
208000,0.04,0.0110389,0.134601,0
209000,0.04,0.0110389,0.134601,0
210000,0.04,0.0110389,0.134601,0
211000,0.04,0.0110389,0.134601,0
212000,0.04,0.0110389,0.134601,0
213000,0.04,0.0110389,0.134601,0
214000,0.04,0.0110389,0.134601,0
215000,0.04,0.0110389,0.134601,0
216000,0.04,0.0110389,0.134601,0
217000,0.04,0.0110389,0.134601,0
218000,0.04,0.0110389,0.134601,0
219000,0.06,0.020615,0.162171,0
220000,0.08,0.0315495,0.188382,0
221000,0.08,0.0315495,0.188382,0
222000,0.08,0.0315495,0.188382,0
223000,0.08,0.0315495,0.188382,0
224000,0.08,0.0315495,0.188382,0
225000,0.08,0.0315495,0.188382,0
226000,0.08,0.0315495,0.188382,0
227000,0.08,0.0315495,0.188382,0
228000,0.08,0.0315495,0.188382,0
229000,0.08,0.0315495,0.188382,0
230000,0.08,0.0315495,0.188382,0
231000,0.08,0.0315495,0.188382,0
232000,0.08,0.0315495,0.188382,0
233000,0.08,0.0315495,0.188382,0
234000,0.08,0.0315495,0.188382,0
235000,0.08,0.0315495,0.188382,0
236000,0.08,0.0315495,0.188382,0
237000,0.1,0.0434758,0.213602,0
238000,0.1,0.0434758,0.213602,0
239000,0.1,0.0434758,0.213602,0
240000,0.1,0.0434758,0.213602,0
241000,0.12,0.056176,0.238048,0
242000,0.12,0.056176,0.238048,0
243000,0.12,0.056176,0.238048,0
244000,0.12,0.056176,0.238048,0
245000,0.12,0.056176,0.238048,0
246000,0.12,0.056176,0.238048,0
247000,0.12,0.056176,0.238048,0
248000,0.12,0.056176,0.238048,0
249000,0.14,0.0695083,0.261862,0
250000,0.14,0.0695083,0.261862,0
251000,0.14,0.0695083,0.261862,0
252000,0.14,0.0695083,0.261862,0
253000,0.14,0.0695083,0.261862,0
254000,0.14,0.0695083,0.261862,0
255000,0.14,0.0695083,0.261862,0
256000,0.14,0.0695083,0.261862,0
257000,0.14,0.0695083,0.261862,0
258000,0.14,0.0695083,0.261862,0
259000,0.14,0.0695083,0.261862,0
260000,0.14,0.0695083,0.261862,0
261000,0.14,0.0695083,0.261862,0
262000,0.14,0.0695083,0.261862,0
263000,0.14,0.0695083,0.261862,0
264000,0.14,0.0695083,0.261862,0
265000,0.14,0.0695083,0.261862,0
266000,0.14,0.0695083,0.261862,0
267000,0.14,0.0695083,0.261862,0
268000,0.14,0.0695083,0.261862,0
269000,0.14,0.0695083,0.261862,0
270000,0.14,0.0695083,0.261862,0
271000,0.14,0.0695083,0.261862,0
272000,0.14,0.0695083,0.261862,0
273000,0.14,0.0695083,0.261862,0
274000,0.14,0.0695083,0.261862,0
275000,0.14,0.0695083,0.261862,0
276000,0.16,0.0833742,0.285142,0
277000,0.16,0.0833742,0.285142,0
278000,0.16,0.0833742,0.285142,0
279000,0.16,0.0833742,0.285142,0
280000,0.16,0.0833742,0.285142,0
281000,0.16,0.0833742,0.285142,0
282000,0.16,0.0833742,0.285142,0
283000,0.16,0.0833742,0.285142,0
284000,0.16,0.0833742,0.285142,0
285000,0.16,0.0833742,0.285142,0
286000,0.16,0.0833742,0.285142,0
287000,0.16,0.0833742,0.285142,0
288000,0.16,0.0833742,0.285142,0
289000,0.16,0.0833742,0.285142,0
290000,0.16,0.0833742,0.285142,0
291000,0.16,0.0833742,0.285142,0
292000,0.16,0.0833742,0.285142,0
293000,0.16,0.0833742,0.285142,0
294000,0.16,0.0833742,0.285142,0
295000,0.16,0.0833742,0.285142,0
296000,0.18,0.0977019,0.307961,0
297000,0.18,0.0977019,0.307961,0
298000,0.18,0.0977019,0.307961,0
299000,0.18,0.0977019,0.307961,0
300000,0.18,0.0977019,0.307961,0
301000,0.18,0.0977019,0.307961,0
302000,0.2,0.112438,0.330371,0
303000,0.22,0.127539,0.352415,0
304000,0.2,0.112438,0.330371,0
305000,0.22,0.127539,0.352415,0
306000,0.22,0.127539,0.352415,0
307000,0.24,0.142974,0.374127,0
308000,0.26,0.158715,0.395532,0
309000,0.26,0.158715,0.395532,0
310000,0.26,0.158715,0.395532,0
311000,0.26,0.158715,0.395532,0
312000,0.26,0.158715,0.395532,0
313000,0.26,0.158715,0.395532,0
314000,0.26,0.158715,0.395532,0
315000,0.26,0.158715,0.395532,0
316000,0.26,0.158715,0.395532,0
317000,0.26,0.158715,0.395532,0
318000,0.26,0.158715,0.395532,0
319000,0.26,0.158715,0.395532,0
320000,0.26,0.158715,0.395532,0
321000,0.26,0.158715,0.395532,0
322000,0.26,0.158715,0.395532,0
323000,0.26,0.158715,0.395532,0
324000,0.26,0.158715,0.395532,0
325000,0.26,0.158715,0.395532,0
326000,0.24,0.142974,0.374127,0
327000,0.26,0.158715,0.395532,0
328000,0.26,0.158715,0.395532,0
329000,0.26,0.158715,0.395532,0
330000,0.26,0.158715,0.395532,0
331000,0.26,0.158715,0.395532,0
332000,0.26,0.158715,0.395532,0
333000,0.26,0.158715,0.395532,0
334000,0.26,0.158715,0.395532,0
335000,0.26,0.158715,0.395532,0
336000,0.26,0.158715,0.395532,0
337000,0.28,0.174742,0.416651,0
338000,0.28,0.174742,0.416651,0
339000,0.28,0.174742,0.416651,0
340000,0.28,0.174742,0.416651,0
341000,0.28,0.174742,0.416651,0
342000,0.3,0.191036,0.437504,0
343000,0.3,0.191036,0.437504,0
344000,0.3,0.191036,0.437504,0
345000,0.3,0.191036,0.437504,0
346000,0.3,0.191036,0.437504,0
347000,0.3,0.191036,0.437504,0
348000,0.32,0.207582,0.458103,0
349000,0.32,0.207582,0.458103,0
350000,0.32,0.207582,0.458103,0
351000,0.32,0.207582,0.458103,0
352000,0.32,0.207582,0.458103,0
353000,0.32,0.207582,0.458103,0
354000,0.32,0.207582,0.458103,0
355000,0.3,0.191036,0.437504,0
356000,0.3,0.191036,0.437504,0
357000,0.3,0.191036,0.437504,0
358000,0.32,0.207582,0.458103,0
359000,0.34,0.224369,0.478462,0
360000,0.34,0.224369,0.478462,0
361000,0.34,0.224369,0.478462,0
362000,0.34,0.224369,0.478462,0
363000,0.34,0.224369,0.478462,0
364000,0.34,0.224369,0.478462,0
365000,0.34,0.224369,0.478462,0
366000,0.34,0.224369,0.478462,0
367000,0.34,0.224369,0.478462,0
368000,0.36,0.241387,0.49859,0
369000,0.36,0.241387,0.49859,0
370000,0.36,0.241387,0.49859,0
371000,0.36,0.241387,0.49859,0
372000,0.36,0.241387,0.49859,0
373000,0.36,0.241387,0.49859,0
374000,0.36,0.241387,0.49859,0
375000,0.36,0.241387,0.49859,0
376000,0.38,0.258628,0.518496,0
377000,0.38,0.258628,0.518496,0
378000,0.38,0.258628,0.518496,0
379000,0.38,0.258628,0.518496,0
380000,0.4,0.276084,0.538186,0
381000,0.4,0.276084,0.538186,0
382000,0.4,0.276084,0.538186,0
383000,0.4,0.276084,0.538186,0
384000,0.4,0.276084,0.538186,0
385000,0.4,0.276084,0.538186,0
386000,0.4,0.276084,0.538186,0
387000,0.4,0.276084,0.538186,0
388000,0.4,0.276084,0.538186,0
389000,0.4,0.276084,0.538186,0
390000,0.4,0.276084,0.538186,0
391000,0.4,0.276084,0.538186,0
392000,0.4,0.276084,0.538186,0
393000,0.4,0.276084,0.538186,0
394000,0.4,0.276084,0.538186,0
395000,0.4,0.276084,0.538186,0
396000,0.4,0.276084,0.538186,0
397000,0.4,0.276084,0.538186,0
398000,0.42,0.29375,0.557666,0
399000,0.42,0.29375,0.557666,0
400000,0.42,0.29375,0.557666,0
401000,0.4,0.276084,0.538186,0
402000,0.4,0.276084,0.538186,0
403000,0.4,0.276084,0.538186,0
404000,0.4,0.276084,0.538186,0
405000,0.4,0.276084,0.538186,0
406000,0.4,0.276084,0.538186,0
407000,0.38,0.258628,0.518496,0
408000,0.38,0.258628,0.518496,0
409000,0.38,0.258628,0.518496,0
410000,0.4,0.276084,0.538186,0
411000,0.4,0.276084,0.538186,0
412000,0.4,0.276084,0.538186,0
413000,0.4,0.276084,0.538186,0
414000,0.4,0.276084,0.538186,0
415000,0.4,0.276084,0.538186,0
416000,0.4,0.276084,0.538186,0
417000,0.4,0.276084,0.538186,0
418000,0.4,0.276084,0.538186,0
419000,0.4,0.276084,0.538186,0
420000,0.4,0.276084,0.538186,0
421000,0.4,0.276084,0.538186,0
422000,0.4,0.276084,0.538186,0
423000,0.4,0.276084,0.538186,0
424000,0.4,0.276084,0.538186,0
425000,0.4,0.276084,0.538186,0
426000,0.4,0.276084,0.538186,0
427000,0.4,0.276084,0.538186,0
428000,0.42,0.29375,0.557666,0
429000,0.42,0.29375,0.557666,0
430000,0.4,0.276084,0.538186,0
431000,0.4,0.276084,0.538186,0
432000,0.4,0.276084,0.538186,0
433000,0.42,0.29375,0.557666,0
434000,0.42,0.29375,0.557666,0
435000,0.42,0.29375,0.557666,0
436000,0.44,0.311622,0.57694,0
437000,0.44,0.311622,0.57694,0
438000,0.42,0.29375,0.557666,0
439000,0.42,0.29375,0.557666,0
440000,0.42,0.29375,0.557666,0
441000,0.42,0.29375,0.557666,0
442000,0.42,0.29375,0.557666,0
443000,0.42,0.29375,0.557666,0
444000,0.42,0.29375,0.557666,0
445000,0.42,0.29375,0.557666,0
446000,0.42,0.29375,0.557666,0
447000,0.42,0.29375,0.557666,0
448000,0.42,0.29375,0.557666,0
449000,0.42,0.29375,0.557666,0
450000,0.4,0.276084,0.538186,0
451000,0.42,0.29375,0.557666,0
452000,0.4,0.276084,0.538186,0
453000,0.4,0.276084,0.538186,0
454000,0.4,0.276084,0.538186,0
455000,0.42,0.29375,0.557666,0
456000,0.42,0.29375,0.557666,0
457000,0.42,0.29375,0.557666,0
458000,0.42,0.29375,0.557666,0
459000,0.44,0.311622,0.57694,0
460000,0.44,0.311622,0.57694,0
461000,0.42,0.29375,0.557666,0
462000,0.42,0.29375,0.557666,0
463000,0.42,0.29375,0.557666,0
464000,0.42,0.29375,0.557666,0
465000,0.44,0.311622,0.57694,0
466000,0.44,0.311622,0.57694,0
467000,0.42,0.29375,0.557666,0
468000,0.44,0.311622,0.57694,0
469000,0.44,0.311622,0.57694,0
470000,0.44,0.311622,0.57694,0
471000,0.44,0.311622,0.57694,0
472000,0.44,0.311622,0.57694,0
473000,0.46,0.329697,0.596011,0
474000,0.44,0.311622,0.57694,0
475000,0.44,0.311622,0.57694,0
476000,0.44,0.311622,0.57694,0
477000,0.46,0.329697,0.596011,0
478000,0.46,0.329697,0.596011,0
479000,0.46,0.329697,0.596011,0
480000,0.46,0.329697,0.596011,0
481000,0.46,0.329697,0.596011,0
482000,0.46,0.329697,0.596011,0
483000,0.46,0.329697,0.596011,0
484000,0.46,0.329697,0.596011,0
485000,0.46,0.329697,0.596011,0
486000,0.46,0.329697,0.596011,0
487000,0.46,0.329697,0.596011,0
488000,0.5,0.366445,0.633555,0.5
489000,0.5,0.366445,0.633555,0.5
490000,0.5,0.366445,0.633555,0.5
491000,0.5,0.366445,0.633555,0.5
492000,0.5,0.366445,0.633555,0.5
493000,0.5,0.366445,0.633555,0.5
494000,0.5,0.366445,0.633555,0.5
495000,0.5,0.366445,0.633555,0.5
496000,0.5,0.366445,0.633555,0.5
497000,0.5,0.366445,0.633555,0.5
498000,0.5,0.366445,0.633555,0.5
499000,0.5,0.366445,0.633555,0.5
500000,0.5,0.366445,0.633555,0.5


==> results/gene_editing/q_learning-cause_unknown/trajectories_disease.csv <==
timestep,mean,ci_lo,ci_hi,median
0,5,5,5,5
1,5.72,5.72,5.72,5.72
2,1.772,1.72,1.85,1.72
3,2.532,2.48,2.61,2.48
4,3.03119,3.01565,3.05043,3
5,3.8075,3.792,3.82723,3.78
6,4.61994,4.61054,4.63097,4.6
7,5.37709,5.36782,5.38813,5.36
8,6.14893,6.1431,6.15492,6.14
9,6.94621,6.94053,6.95223,6.94
10,7.60242,7.59735,7.60717,7.6
11,8.08709,8.08088,8.09326,8.08
12,5.35563,5.17827,5.54885,5.25542
13,5.55144,5.40675,5.71498,5.43878
14,5.61276,5.49851,5.74786,5.48404
15,6.02603,5.93558,6.13493,5.93878
16,6.56037,6.47788,6.64969,6.52572
17,7.19433,7.12904,7.2691,7.16327
18,7.76676,7.72245,7.81194,7.76053
19,8.09825,8.06271,8.13259,8.0945
20,8.4346,8.40712,8.46113,8.44681
21,8.64308,8.6202,8.66452,8.65306
22,6.56992,6.38708,6.76338,6.48426
23,6.61954,6.47011,6.78201,6.45275
24,6.50543,6.37175,6.6545,6.39973
25,6.95247,6.84331,7.07553,6.96762
26,7.28632,7.16034,7.41223,7.35759
27,7.82697,7.67678,7.95447,7.93548
28,8.0394,7.8996,8.15216,8.17021
29,8.24517,8.10983,8.36457,8.34391
30,8.35873,8.22198,8.4701,8.45875
31,8.49347,8.35777,8.60784,8.60643
32,6.71984,6.50437,6.93927,6.60199
33,6.69239,6.4891,6.89165,6.60435
34,6.43246,6.22487,6.63163,6.36382
35,6.73622,6.53936,6.93366,6.875
36,6.8459,6.63667,7.07202,7.10258
37,7.22201,7.0004,7.43202,7.52078
38,7.4531,7.22916,7.66676,7.75039
39,7.69176,7.46038,7.89806,8.02222
40,7.90459,7.67227,8.11425,8.21715
41,8.00132,7.77604,8.22829,8.32442
42,6.60866,6.30688,6.89901,6.68165
43,6.48436,6.19964,6.75884,6.54574
44,6.06145,5.75814,6.38239,6.05581
45,6.1912,5.87333,6.49657,6.2892
46,6.08902,5.73197,6.40875,6.32823
47,6.29474,5.9588,6.62687,6.67024
48,6.49679,6.14323,6.8197,6.90238
49,6.76291,6.38784,7.12599,7.20655
50,6.9406,6.56728,7.30933,7.45
51,7.1182,6.73479,7.4946,7.67645
52,6.22108,5.82338,6.63185,6.56098
53,5.99984,5.58281,6.40833,6.26453
54,5.52772,5.09696,5.98248,5.46512
55,5.49203,5.07294,5.92043,5.41279
56,5.36419,4.91165,5.78644,5.27729
57,5.57396,5.11495,6.0159,5.49391
58,5.77954,5.30592,6.24513,5.88649
59,6.03673,5.53304,6.54062,6.22139
60,6.22521,5.72475,6.72021,6.48249
61,6.33921,5.79163,6.84434,6.62039
62,5.63861,5.13004,6.17147,5.49143
63,5.47865,4.96443,5.97135,5.4878
64,4.98369,4.46733,5.54534,4.68293
65,4.97838,4.44461,5.48074,4.82927
66,4.91204,4.37262,5.48419,4.63692
67,5.00339,4.43686,5.53604,4.81463
68,5.15649,4.60785,5.71231,5.0436
69,5.30467,4.70481,5.86539,5.19231
70,5.50531,4.91628,6.10077,5.49851
71,5.63562,5.02231,6.2608,5.66726
72,5.13378,4.50664,5.74802,4.74747
73,4.96898,4.36035,5.60348,4.78801
74,4.67137,4.05676,5.30652,4.38523
75,4.63853,4.01815,5.29374,4.45417
76,4.43134,3.77174,5.06239,4.22195
77,4.52752,3.87117,5.16071,4.22073
78,4.56893,3.96301,5.18216,4.225
79,4.75461,4.08311,5.46388,4.4
80,4.92665,4.30378,5.59794,4.5625
81,5.07443,4.36156,5.77748,4.7125
82,4.69872,4.03661,5.36903,4.00335
83,4.60811,3.9425,5.32142,4.02086
84,4.34462,3.6668,5.02523,3.43963
85,4.30778,3.63074,5.01527,3.52727
86,4.17135,3.49274,4.84674,3.3335
87,4.22018,3.55699,4.89098,3.41304
88,4.29889,3.60474,4.9742,3.4837
89,4.43122,3.6893,5.15713,3.575
90,4.50109,3.78141,5.2232,3.65
91,4.58372,3.83828,5.30152,3.7125
92,4.3269,3.63038,5.12287,3.06446
93,4.18554,3.44723,4.92195,3.13271
94,3.95601,3.21698,4.68081,2.95329
95,3.99255,3.30581,4.74008,2.99602
96,3.89366,3.21539,4.65906,2.90725
97,3.89316,3.16587,4.60172,2.96573
98,3.89345,3.17285,4.58664,3.07039
99,3.98815,3.2545,4.73821,3.11467


==> results/gene_editing/seed_scores.csv <==
seed,oracle,unknown,tcirl,dqn4,dqn1
0,83.5105,48.3026,83.752,21.4039,10.1944
1,84.1025,17.5924,82.8163,26.2374,11.2371
2,84.9672,35.6451,83.0434,41.7862,13.3479
3,83.7725,39.2241,83.6757,29.6711,10.039
4,83.8923,47.2178,84.8532,59.7824,12.3222
5,83.231,17.5964,83.6165,26.9427,6.00454
6,82.8382,17.8337,82.8944,47.8497,11.7344
7,83.8403,22.71,83.761,28.8076,10.5632
8,83.6462,37.8786,84.3907,38.4557,11.4836
9,83.5698,18.432,83.6368,45.881,11.0853
10,84.6802,20.2049,83.8567,41.695,11.1182
11,84.3453,28.6962,83.5147,27.1187,11.3885
12,83.78,37.7029,82.9125,22.5277,7.87854
13,83.5945,21.137,83.908,46.2992,7.20609
14,83.7351,17.4031,83.8904,39.6116,9.53702
15,83.6409,29.4473,83.3917,20.4033,12.352
16,83.7515,18.9549,83.5651,21.6734,8.96647
17,84.027,44.1576,83.9367,36.6933,11.471
18,84.0242,34.6162,83.8009,34.0229,6.88497
19,84.6445,32.5652,83.0474,42.7815,13.5998
20,83.9504,22.2151,83.7547,28.927,10.1262
21,83.727,21.7677,83.7603,34.0438,11.7374
22,83.8319,44.2112,83.899,28.0558,10.8215
23,82.9133,45.5617,83.7994,47.7783,12.4472
24,83.8228,23.2323,82.7833,40.25,8.41271
25,83.4365,23.3293,84.5799,36.8408,8.73224
26,83.4929,19.6999,83.8046,28.236,8.60999
27,83.7277,33.5203,83.3583,22.5774,12.8668
28,83.3558,33.3409,83.8464,24.9828,14.796
29,83.9057,64.4164,83.6143,64.6436,5.66488
30,83.763,31.1948,83.8241,49.2897,10.8049
31,83.7695,56.2344,83.8638,26.8088,12.6709
32,83.7624,35.7045,83.8133,44.3716,7.30146
33,83.7188,19.9182,82.4562,26.4818,8.39927
34,83.8898,18.8269,83.9572,44.6863,9.53173
35,83.6673,31.2677,83.2032,36.7085,10.928
36,83.0716,46.0648,83.762,44.4953,13.8689
37,83.6399,52.6295,83.924,51.0595,13.188
38,83.6958,19.0929,83.7352,51.6933,12.1945
39,83.7587,47.649,83.8128,53.6143,8.39027
40,83.5952,40.9504,83.6339,46.1942,5.38198
41,83.0688,35.5343,82.4251,55.8247,10.4091
42,83.4038,19.9926,82.7423,36.6901,12.7382
43,83.9344,19.0164,83.6373,44.9141,8.01876
44,84.1383,38.217,83.791,43.0978,11.4472
45,82.7147,17.4344,83.8476,39.1713,12.6535
46,83.8231,39.9059,84.7139,32.4532,11.9471
47,83.7198,19.864,83.7373,38.4018,12.5994
48,83.7243,47.3811,83.6315,43.6415,10.476
49,84.6221,43.2498,83.0393,40.264,13.0508


==> results/gene_editing/source.yaml <==
snapshot: "gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z"


==> results/gene_editing/tcirl-sat-counterfactual/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81545,4.77386,4.86021,4.78059
2000,4.99859,4.93041,5.06872,4.94704
3000,5.19557,5.10791,5.28292,5.14091
4000,5.42041,5.3095,5.52925,5.3717
5000,5.65366,5.54373,5.77162,5.65236
6000,5.90903,5.77945,6.046,5.90716
7000,6.15473,5.99441,6.31933,6.16039
8000,6.397,6.23908,6.57149,6.44995
9000,6.65315,6.47683,6.83985,6.59943
10000,6.88501,6.70098,7.06567,6.79226
11000,6.96159,6.79124,7.15148,6.85335
12000,7.02144,6.81984,7.22422,6.91006
13000,7.12909,6.92075,7.36938,6.97202
14000,7.20934,6.98359,7.43045,7.15847
15000,7.4137,7.15691,7.70058,7.26827
16000,7.53004,7.27004,7.83088,7.42344
17000,7.72528,7.41678,8.0483,7.50073
18000,7.89854,7.61192,8.21014,7.7198
19000,8.18572,7.78382,8.65229,7.87118
20000,8.52659,8.03045,9.08749,8.1993
21000,8.81836,8.31395,9.39908,8.55772
22000,9.99916,9.27075,10.8297,9.06923
23000,11.8892,10.868,13.1689,10.3939
24000,14.3112,12.8185,15.801,12.8016
25000,16.711,15.0394,18.4779,14.8626
26000,19.079,17.2825,20.9264,18.1555
27000,22.245,20.0512,24.3485,22.0055
28000,25.1511,22.9541,27.2155,24.7765
29000,27.0942,24.8312,29.3586,28.3733
30000,30.1734,27.8074,32.5702,29.8667
31000,32.1829,29.5534,34.769,32.2925
32000,34.553,31.7774,37.2342,33.2645
33000,36.8652,33.9659,39.7071,36.1077
34000,39.3024,36.5558,41.9092,39.3222
35000,41.8212,39.1918,44.5793,42.1415
36000,44.7199,42.1421,47.2111,45.3537
37000,47.1254,44.484,49.515,48.081
38000,49.802,47.1847,52.2117,51.157
39000,52.5253,50.0018,54.8836,54.1031
40000,55.3275,53.1459,57.6415,56.839
41000,57.8035,55.6622,59.7943,59.1
42000,60.1876,58.2471,62.1286,61.3215
43000,62.2104,60.3894,63.9003,63.3398
44000,64.1872,62.6052,65.8145,65.1534
45000,65.9057,64.3759,67.3382,66.9563
46000,67.5359,66.0878,68.8925,68.5071
47000,68.9983,67.7307,70.1994,69.8001
48000,70.3555,69.0771,71.4568,71.1586
49000,71.6275,70.5217,72.6156,72.3009
50000,72.7819,71.7739,73.7858,73.4903
51000,73.841,72.9128,74.6827,74.4123
52000,74.7866,73.9053,75.585,75.275
53000,75.6932,74.8747,76.4732,76.1627
54000,76.4736,75.7088,77.204,76.8761
55000,77.2128,76.5029,77.8839,77.5929
56000,77.8321,77.2092,78.4307,78.105
57000,78.4774,77.8622,79.057,78.8233
58000,79.0596,78.4717,79.6031,79.4622
59000,79.5736,79.01,80.1027,80.0194
60000,80.0867,79.5156,80.5976,80.4289
61000,80.489,79.9612,80.955,80.8672
62000,80.8675,80.4034,81.3339,81.3418
63000,81.2292,80.7188,81.6742,81.5947
64000,81.628,81.1237,82.0805,82.0126
65000,81.9702,81.5078,82.3943,82.3514
66000,82.2384,81.806,82.6747,82.5267
67000,82.4609,82.0318,82.8554,82.7443
68000,82.7056,82.2743,83.111,82.9751
69000,83.0113,82.5994,83.4068,83.2866
70000,83.2096,82.8162,83.5936,83.5102
71000,83.48,83.1004,83.8339,83.8761
72000,83.7688,83.3887,84.1357,84.1397
73000,83.9664,83.5955,84.3024,84.2415
74000,84.1879,83.8293,84.513,84.4234
75000,84.342,83.9887,84.6593,84.5459
76000,84.542,84.2224,84.8405,84.6902
77000,84.6985,84.3926,85.0001,84.821
78000,84.7886,84.4678,85.0747,84.9098
79000,84.9354,84.6223,85.2272,84.9869
80000,85.0862,84.7944,85.3737,85.1515
81000,85.2306,84.9406,85.494,85.2107
82000,85.3301,85.0608,85.5994,85.3044
83000,85.4187,85.1282,85.6823,85.3903
84000,85.4874,85.1862,85.761,85.5351
85000,85.5505,85.2679,85.8201,85.5325
86000,85.6199,85.3443,85.8927,85.6247
87000,85.6459,85.3487,85.9367,85.7029
88000,85.7202,85.4394,85.9994,85.75
89000,85.7592,85.4459,86.0439,85.8504
90000,85.7985,85.4577,86.0775,85.9606
91000,85.8262,85.4898,86.1306,86.0837
92000,85.8645,85.531,86.1647,85.9965
93000,85.9068,85.5794,86.2066,86.0734
94000,85.9568,85.6186,86.2678,86.107
95000,85.9967,85.6382,86.301,86.1548
96000,86.0539,85.7252,86.3656,86.1974
97000,86.0778,85.7421,86.3801,86.2667
98000,86.1068,85.8065,86.3889,86.2658
99000,86.1351,85.8363,86.4023,86.2085
100000,86.1553,85.8401,86.431,86.2465
101000,86.1838,85.8711,86.4793,86.2652
102000,86.2063,85.8843,86.5061,86.26
103000,86.2334,85.9349,86.5242,86.2864
104000,86.2675,85.9568,86.5669,86.3435
105000,86.2767,85.9887,86.5684,86.3588
106000,86.2127,85.9041,86.5276,86.4013
107000,86.2017,85.8739,86.5173,86.3908
108000,86.2151,85.9147,86.515,86.4235
109000,86.1977,85.9106,86.4788,86.2944
110000,86.1886,85.9215,86.4625,86.2005
111000,86.1763,85.9155,86.4521,86.1807
112000,86.1586,85.8915,86.4346,86.1704
113000,86.0759,85.766,86.3858,86.1861
114000,86.0631,85.7599,86.3485,86.0753
115000,86.0618,85.7625,86.3457,86.086
116000,86.0548,85.7785,86.3255,86.133
117000,86.0471,85.7711,86.3097,86.1276
118000,86.0328,85.7793,86.28,86.1256
119000,86.0144,85.7695,86.2663,86.158
120000,85.8791,85.5462,86.1843,86.0468
121000,85.8164,85.487,86.1299,86.0202
122000,85.8247,85.4693,86.1261,86.0329
123000,85.7348,85.4031,86.0377,86.0006
124000,85.6898,85.3635,85.9987,86.0179
125000,85.5743,85.2189,85.9112,85.9638
126000,85.5695,85.209,85.8898,85.8058
127000,85.4907,85.15,85.817,85.7001
128000,85.3652,84.8824,85.7788,85.7559
129000,85.3491,84.8911,85.7393,85.7541
130000,85.3597,84.9178,85.7339,85.8054
131000,85.2702,84.7426,85.7165,85.845
132000,85.1106,84.564,85.5843,85.6946
133000,85.0497,84.4468,85.5422,85.6774
134000,85.0541,84.5171,85.5289,85.649
135000,84.9924,84.4875,85.4554,85.6654
136000,84.9582,84.4292,85.4508,85.6931
137000,84.9817,84.4431,85.4822,85.7413
138000,85.0059,84.5286,85.4483,85.7792
139000,84.9486,84.4215,85.4281,85.7733
140000,84.9342,84.4008,85.4096,85.5876
141000,84.9524,84.4425,85.384,85.4972
142000,84.7676,84.2025,85.3057,85.5495
143000,84.7672,84.2067,85.2561,85.4248
144000,84.7831,84.2825,85.241,85.3946
145000,84.8357,84.3456,85.2426,85.3695
146000,84.8193,84.3283,85.2576,85.4241
147000,84.8169,84.3461,85.2579,85.2718
148000,84.7289,84.2661,85.1421,85.1085
149000,84.6368,84.1099,85.0788,85.0401
150000,84.6224,84.1344,85.087,85.0692
151000,84.5963,84.1198,85.035,85.0971
152000,84.6512,84.2261,85.063,85.1572
153000,84.7058,84.2909,85.1008,85.1989
154000,84.6541,84.2454,85.0373,85.0738
155000,84.6974,84.3005,85.0688,85.1353
156000,84.712,84.3412,85.0501,85.115
157000,84.7648,84.4242,85.0872,84.9753
158000,84.765,84.3875,85.1069,84.9931
159000,84.8044,84.4584,85.1221,84.8555
160000,84.8381,84.5073,85.1369,84.9877
161000,84.8385,84.4909,85.1534,84.9795
162000,84.8769,84.5336,85.1853,85.069
163000,84.8935,84.5673,85.1862,84.9642
164000,84.9094,84.5883,85.2336,85.0737
165000,84.9377,84.6043,85.2325,85.1935
166000,84.9622,84.6134,85.2794,85.2323
167000,84.9968,84.6742,85.2871,85.2416
168000,85.0554,84.7473,85.3448,85.2243
169000,85.1056,84.8242,85.3924,85.3078
170000,85.1318,84.8486,85.3923,85.2302
171000,85.1407,84.8712,85.3986,85.324
172000,85.1867,84.9185,85.4435,85.3517
173000,85.207,84.9417,85.4727,85.315
174000,85.226,84.9427,85.4893,85.4089
175000,85.2479,84.9705,85.511,85.4882
176000,85.2566,84.9919,85.5393,85.3637
177000,85.2154,84.9255,85.4922,85.3139
178000,85.2247,84.9185,85.5084,85.3646
179000,85.1812,84.8732,85.4708,85.3711
180000,85.2077,84.8971,85.5158,85.472
181000,85.2496,84.9408,85.5268,85.5064
182000,85.2739,84.9817,85.5558,85.5782
183000,85.3113,85.0089,85.5963,85.5931
184000,85.3172,85.0283,85.5993,85.6131
185000,85.3587,85.0839,85.6229,85.6579
186000,85.3976,85.1245,85.6662,85.6916
187000,85.4038,85.1383,85.6549,85.7129
188000,85.4257,85.1657,85.672,85.7176
189000,85.457,85.1891,85.7141,85.7332
190000,85.4892,85.2237,85.726,85.7975
191000,85.5239,85.2673,85.7728,85.7509
192000,85.5591,85.3198,85.782,85.7023
193000,85.5659,85.3282,85.7814,85.6513
194000,85.5603,85.3212,85.7845,85.6564
195000,85.5309,85.262,85.7606,85.6814
196000,85.5442,85.2971,85.7745,85.6776
197000,85.5453,85.299,85.7668,85.6671
198000,85.5819,85.3457,85.8029,85.6858
199000,85.5404,85.28,85.7822,85.7084
200000,85.556,85.2988,85.7823,85.741
201000,85.5941,85.3343,85.8246,85.7343
202000,85.6403,85.423,85.8571,85.7266
203000,85.6552,85.4288,85.879,85.742
204000,85.6831,85.4503,85.895,85.7376
205000,85.6909,85.4645,85.9001,85.7508
206000,85.6913,85.4938,85.896,85.732
207000,85.7032,85.496,85.8963,85.7723
208000,85.7263,85.5247,85.9145,85.7849
209000,85.7265,85.5376,85.9208,85.7832
210000,85.7333,85.5356,85.9334,85.7955
211000,85.7227,85.5053,85.9273,85.8272
212000,85.7643,85.5668,85.9635,85.8652
213000,85.7847,85.582,85.9778,85.8995
214000,85.8049,85.6177,85.9829,85.9147
215000,85.8126,85.6316,85.9948,85.946
216000,85.8266,85.6282,86.0057,85.9461
217000,85.8246,85.6313,86.0171,85.9384
218000,85.8263,85.637,86.014,85.9279
219000,85.8121,85.6196,86.0007,85.9122
220000,85.8092,85.6167,85.9928,85.9189
221000,85.8004,85.5943,85.984,85.8932
222000,85.7965,85.5922,85.9886,85.9056
223000,85.7856,85.5857,85.9758,85.9138
224000,85.7741,85.5628,85.9754,85.9273
225000,85.7635,85.5391,85.9675,85.9389
226000,85.7511,85.5422,85.9573,85.9423
227000,85.7352,85.4961,85.9475,85.8899
228000,85.7245,85.4869,85.9362,85.9159
229000,85.7155,85.4877,85.9281,85.9111
230000,85.7165,85.483,85.9322,85.9068
231000,85.7132,85.4838,85.9212,85.8562
232000,85.7083,85.4713,85.9188,85.846
233000,85.702,85.4755,85.9195,85.825
234000,85.7014,85.4637,85.9034,85.7891
235000,85.7093,85.4898,85.9257,85.8294
236000,85.7202,85.4883,85.9284,85.8763
237000,85.7292,85.4849,85.9353,85.9158
238000,85.7385,85.486,85.9532,85.9067
239000,85.753,85.5222,85.9642,85.9101
240000,85.7577,85.4997,85.9661,85.9175
241000,85.7873,85.5502,86.0012,85.9168
242000,85.7931,85.5617,86.0019,85.9457
243000,85.7991,85.5681,86.008,85.9147
244000,85.8,85.5772,86.0149,85.9072
245000,85.8123,85.5838,86.02,85.9133
246000,85.8271,85.6157,86.0295,85.9364
247000,85.84,85.6248,86.0378,85.9531
248000,85.8453,85.6468,86.0253,85.9672
249000,85.8546,85.6373,86.0444,85.9768
250000,85.8484,85.6225,86.045,85.9483
251000,85.8418,85.6186,86.0402,85.9389
252000,85.8446,85.613,86.0327,85.954
253000,85.8518,85.6207,86.0483,85.9802
254000,85.8578,85.6435,86.0544,85.9859
255000,85.865,85.6664,86.0499,86.0043
256000,85.8779,85.6821,86.0713,86.0138
257000,85.8876,85.6931,86.0563,86.0225
258000,85.8958,85.7152,86.0618,86.0404
259000,85.9049,85.7325,86.0664,86.0415
260000,85.9048,85.7289,86.072,86.0494
261000,85.9101,85.7309,86.0746,86.0109
262000,85.91,85.729,86.0848,86.039
263000,85.919,85.7445,86.0792,86.0228
264000,85.9163,85.7409,86.0798,86.0204
265000,85.9181,85.7384,86.0826,86.0218
266000,85.9239,85.7493,86.1113,86.0262
267000,85.9226,85.748,86.0922,86.0397
268000,85.918,85.7228,86.1007,86.0531
269000,85.9142,85.7176,86.0884,85.9985
270000,85.9123,85.7246,86.091,85.9772
271000,85.9166,85.7273,86.1074,85.9676
272000,85.9025,85.7046,86.0936,85.9168
273000,85.8832,85.6861,86.0971,85.949
274000,85.8579,85.6508,86.0621,85.9485
275000,85.8373,85.6317,86.0559,85.9143
276000,85.8287,85.6194,86.0415,85.9207
277000,85.8089,85.5973,86.02,85.9086
278000,85.812,85.6015,86.0134,85.9166
279000,85.8149,85.6163,86.0148,85.9451
280000,85.8202,85.622,86.0196,85.9683
281000,85.8145,85.6003,86.01,85.99
282000,85.8195,85.6063,86.014,86.0095
283000,85.8229,85.6053,86.023,86.0413
284000,85.8201,85.5955,86.0341,86.0618
285000,85.8229,85.6046,86.0288,86.026
286000,85.8229,85.6152,86.0271,86.0028
287000,85.8327,85.6102,86.0456,86.0005
288000,85.8406,85.6381,86.0484,85.9893
289000,85.8468,85.6475,86.0424,86.0082
290000,85.8617,85.6596,86.047,86.0176
291000,85.868,85.6846,86.0562,85.9905
292000,85.8755,85.6665,86.0609,85.9994
293000,85.889,85.7007,86.0826,86.0252
294000,85.8846,85.69,86.0673,86.0428
295000,85.8916,85.6913,86.0739,86.052
296000,85.8998,85.72,86.0827,86.051
297000,85.9099,85.7142,86.0939,86.0358
298000,85.9209,85.713,86.0974,86.0135
299000,85.9273,85.7387,86.1071,86.0207
300000,85.9365,85.7483,86.1013,86.0126
301000,85.9395,85.7586,86.1044,86.0142
302000,85.9471,85.7538,86.1091,85.9911
303000,85.9501,85.7585,86.1186,86.0163
304000,85.9465,85.7579,86.1161,86.0295
305000,85.9598,85.7774,86.1193,86.0384
306000,85.9778,85.7981,86.1319,86.0431
307000,85.9771,85.8037,86.1285,86.0629
308000,85.9806,85.8084,86.1358,86.0729
309000,85.9876,85.8271,86.1324,86.09
310000,86.0013,85.8369,86.1451,86.0771
311000,86.011,85.8614,86.1535,86.0937
312000,86.0191,85.8685,86.1565,86.1257
313000,86.0353,85.8805,86.1672,86.1305
314000,86.0367,85.8936,86.1701,86.1291
315000,86.0457,85.8949,86.1796,86.1572
316000,86.052,85.893,86.1923,86.1766
317000,86.0727,85.9195,86.2073,86.195
318000,86.0894,85.9284,86.2216,86.2095
319000,86.1013,85.9499,86.2406,86.2209
320000,86.1136,85.9654,86.2481,86.2266
321000,86.1296,85.9986,86.2657,86.2249
322000,86.139,86.001,86.2744,86.2419
323000,86.1539,86.0142,86.2838,86.2532
324000,86.155,86.0159,86.2894,86.2671
325000,86.1591,86.0113,86.2996,86.287
326000,86.1607,86.0139,86.3088,86.2977
327000,86.1732,86.0234,86.3208,86.2976
328000,86.1845,86.0268,86.33,86.2985
329000,86.1871,86.0362,86.3361,86.2901
330000,86.1902,86.0328,86.3407,86.28
331000,86.1916,86.0376,86.3408,86.2713
332000,86.1887,86.0353,86.334,86.2733
333000,86.188,86.0357,86.3264,86.2664
334000,86.1851,86.0329,86.3246,86.2631
335000,86.1803,86.0215,86.3243,86.2654
336000,86.1692,86.0079,86.3127,86.2674
337000,86.1539,85.9932,86.3078,86.2679
338000,86.1399,85.9713,86.3043,86.2384
339000,86.1329,85.9626,86.3062,86.2053
340000,86.1246,85.9586,86.2834,86.1895
341000,86.1126,85.9364,86.2746,86.2132
342000,86.1005,85.9377,86.2672,86.2192
343000,86.0927,85.9226,86.2624,86.2322
344000,86.091,85.9269,86.242,86.2266
345000,86.0927,85.937,86.2421,86.2331
346000,86.1054,85.9532,86.2564,86.2154
347000,86.1173,85.9624,86.2651,86.2118
348000,86.121,85.9707,86.2589,86.2199
349000,86.1279,85.981,86.263,86.217
350000,86.1366,85.992,86.2722,86.2157
351000,86.1444,86.0025,86.2763,86.2383
352000,86.1534,86.0205,86.2792,86.2512
353000,86.1629,86.032,86.286,86.2729
354000,86.1699,86.0454,86.2856,86.2925
355000,86.1727,86.0466,86.2909,86.2607
356000,86.1794,86.061,86.2874,86.2764
357000,86.1758,86.0416,86.291,86.2637
358000,86.1664,86.0425,86.2848,86.1971
359000,86.1561,86.0389,86.2685,86.195
360000,86.1549,86.0305,86.2712,86.2053
361000,86.1523,86.0285,86.276,86.1945
362000,86.149,86.0253,86.2645,86.2039
363000,86.1521,86.0218,86.265,86.22
364000,86.1542,86.0231,86.2759,86.226
365000,86.1542,86.0266,86.2851,86.2293
366000,86.1564,86.0274,86.2894,86.229
367000,86.1505,86.0127,86.281,86.2274
368000,86.1458,86.0071,86.277,86.2303
369000,86.146,85.9992,86.2856,86.2286
370000,86.1464,85.9991,86.2969,86.2221
371000,86.1469,85.9908,86.2897,86.2352
372000,86.1443,85.9818,86.2944,86.2435
373000,86.1507,85.9938,86.294,86.2397
374000,86.1529,86.0096,86.2849,86.2357
375000,86.1567,86.0158,86.2825,86.2379
376000,86.16,86.0202,86.2892,86.2388
377000,86.1632,86.0301,86.2933,86.2414
378000,86.1732,86.0384,86.2973,86.2521
379000,86.1813,86.0494,86.3096,86.2768
380000,86.1877,86.0601,86.3104,86.2742
381000,86.1934,86.0718,86.3116,86.2695
382000,86.1988,86.0737,86.3166,86.2677
383000,86.2051,86.0797,86.3279,86.266
384000,86.2116,86.0779,86.3282,86.2895
385000,86.2228,86.0866,86.3413,86.3133
386000,86.2365,86.1028,86.3615,86.3131
387000,86.2354,86.0989,86.3556,86.2945
388000,86.2407,86.1023,86.3705,86.2959
389000,86.2301,86.0935,86.3655,86.2971
390000,86.2202,86.0706,86.3574,86.2982
391000,86.2221,86.0885,86.3534,86.3106
392000,86.2258,86.091,86.3556,86.3096
393000,86.2297,86.09,86.3595,86.2885
394000,86.2372,86.108,86.3704,86.2894
395000,86.2436,86.1164,86.3685,86.2813
396000,86.2436,86.1226,86.3667,86.2737
397000,86.2389,86.128,86.3684,86.2625
398000,86.2374,86.1046,86.3595,86.2588
399000,86.2364,86.1136,86.359,86.2712
400000,86.2313,86.1102,86.3524,86.234
401000,86.2245,86.0971,86.3552,86.2213
402000,86.2256,86.1048,86.3543,86.2083
403000,86.2232,86.0976,86.3466,86.2143
404000,86.2171,86.0955,86.3385,86.2127
405000,86.2122,86.0925,86.3323,86.1809
406000,86.21,86.0965,86.3263,86.1698
407000,86.2043,86.0957,86.3164,86.1667
408000,86.1986,86.0887,86.3075,86.1601
409000,86.2054,86.0972,86.31,86.1639
410000,86.2126,86.1012,86.3289,86.1633
411000,86.2178,86.112,86.3259,86.1695
412000,86.2135,86.1126,86.3126,86.1917
413000,86.2238,86.129,86.3196,86.2021
414000,86.2371,86.144,86.3367,86.2445
415000,86.2486,86.148,86.3481,86.2473
416000,86.2636,86.1612,86.3671,86.2638
417000,86.2638,86.1552,86.3622,86.268
418000,86.2626,86.1622,86.3601,86.2718
419000,86.263,86.1676,86.368,86.2752
420000,86.2618,86.1568,86.3672,86.2832
421000,86.2583,86.1563,86.3624,86.2904
422000,86.253,86.1484,86.3579,86.2886
423000,86.2512,86.1359,86.3602,86.299
424000,86.2545,86.138,86.3678,86.3023
425000,86.2605,86.1519,86.3728,86.3196
426000,86.2667,86.1625,86.3712,86.3253
427000,86.2695,86.1638,86.3829,86.3171
428000,86.2627,86.1434,86.3737,86.3355
429000,86.2711,86.1501,86.3836,86.3388
430000,86.273,86.1548,86.3933,86.3307
431000,86.2826,86.1681,86.4021,86.3438
432000,86.2913,86.1775,86.4129,86.3382
433000,86.2914,86.1717,86.4068,86.3448
434000,86.2922,86.1823,86.4088,86.3653
435000,86.2865,86.1744,86.4011,86.3658
436000,86.28,86.1645,86.389,86.3677
437000,86.2619,86.1472,86.3729,86.366
438000,86.2504,86.1327,86.3691,86.3612
439000,86.2326,86.1067,86.3476,86.3598
440000,86.2299,86.1055,86.3436,86.3586
441000,86.2269,86.1067,86.3436,86.3231
442000,86.2303,86.1043,86.3399,86.3308
443000,86.2291,86.1036,86.3371,86.34
444000,86.2279,86.0966,86.3365,86.3482
445000,86.2255,86.109,86.3348,86.3308
446000,86.2238,86.0993,86.3386,86.3232
447000,86.2223,86.0932,86.3344,86.3207
448000,86.2233,86.1018,86.3373,86.3199
449000,86.2234,86.1008,86.3327,86.3265
450000,86.2223,86.1011,86.3327,86.3383
451000,86.2224,86.0946,86.3389,86.3398
452000,86.2229,86.0884,86.3369,86.3402
453000,86.2271,86.1079,86.3406,86.3429
454000,86.2334,86.1087,86.3397,86.3278
455000,86.2367,86.123,86.342,86.3154
456000,86.2408,86.1219,86.3459,86.3114
457000,86.2443,86.1332,86.3461,86.3068
458000,86.2506,86.1421,86.3492,86.3113
459000,86.2557,86.1479,86.3535,86.3034
460000,86.2583,86.1528,86.3557,86.2911
461000,86.2594,86.1512,86.3593,86.299
462000,86.26,86.1569,86.3537,86.2844
463000,86.2635,86.1636,86.3596,86.2849
464000,86.2659,86.1656,86.3552,86.2848
465000,86.2641,86.1608,86.3595,86.2858
466000,86.2597,86.1629,86.355,86.2856
467000,86.2602,86.1567,86.3527,86.2864
468000,86.2645,86.1666,86.3581,86.2892
469000,86.2641,86.165,86.3534,86.291
470000,86.2712,86.18,86.3589,86.2921
471000,86.2777,86.1827,86.3705,86.3026
472000,86.2841,86.1876,86.3807,86.3222
473000,86.2902,86.1832,86.3926,86.3213
474000,86.2855,86.1861,86.3921,86.2954
475000,86.2812,86.1746,86.4007,86.2982
476000,86.2882,86.178,86.4073,86.3048
477000,86.2944,86.179,86.4166,86.2972
478000,86.3035,86.1875,86.4348,86.2977
479000,86.301,86.1794,86.4247,86.3079
480000,86.2958,86.177,86.4171,86.2871
481000,86.2938,86.1802,86.4175,86.2828
482000,86.2847,86.1681,86.3918,86.2831
483000,86.2708,86.1566,86.3861,86.2839
484000,86.2623,86.1443,86.3718,86.2847
485000,86.2537,86.1422,86.3582,86.2854
486000,86.2469,86.1332,86.3471,86.2855
487000,86.2397,86.1235,86.3476,86.2855
488000,86.2344,86.1142,86.345,86.2861
489000,86.2284,86.1085,86.3376,86.2867
490000,86.2234,86.1037,86.3351,86.2899
491000,86.2221,86.1049,86.3341,86.2928
492000,86.2207,86.0999,86.3292,86.2955
493000,86.2172,86.0951,86.3285,86.2964
494000,86.2111,86.0868,86.3208,86.2913
495000,86.2059,86.0754,86.3182,86.2854
496000,86.2029,86.0789,86.3117,86.2883
497000,86.2053,86.0761,86.3174,86.2848
498000,86.2063,86.0792,86.3192,86.2793
499000,86.2037,86.0669,86.3192,86.2443
500000,86.2031,86.0694,86.3175,86.2398


==> results/gene_editing/tcirl-sat-exact_transfer/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81545,4.77386,4.86021,4.78059
2000,4.99859,4.93041,5.06872,4.94704
3000,5.19557,5.10791,5.28292,5.14091
4000,5.42041,5.3095,5.52925,5.3717
5000,5.65366,5.54373,5.77162,5.65236
6000,5.90903,5.77945,6.046,5.90716
7000,6.15473,5.99441,6.31933,6.16039
8000,6.397,6.23908,6.57149,6.44995
9000,6.65315,6.47683,6.83985,6.59943
10000,6.88501,6.70098,7.06567,6.79226
11000,7.01728,6.8355,7.22181,6.88279
12000,7.11195,6.91078,7.30674,6.97203
13000,7.23146,7.02957,7.44519,7.10727
14000,7.36377,7.13388,7.57749,7.22625
15000,7.5183,7.26238,7.78703,7.33314
16000,7.66343,7.39157,7.95231,7.56974
17000,7.77483,7.4774,8.06829,7.58004
18000,7.99125,7.66187,8.39926,7.69107
19000,8.07286,7.7429,8.45876,7.88445
20000,8.18459,7.84792,8.55439,8.02192
21000,8.44902,8.0028,9.04807,8.07241
22000,8.93929,8.38149,9.75177,8.382
23000,9.51984,8.79416,10.6515,8.79072
24000,10.5468,9.5875,11.7597,9.4038
25000,11.6371,10.5422,12.9428,10.1042
26000,13.0357,11.6871,14.6045,11.0874
27000,14.3864,12.6857,16.2891,12.28
28000,15.5795,13.6737,17.7152,13.3314
29000,17.4251,15.3151,19.7786,15.193
30000,19.523,17.2471,22.0487,18.4306
31000,21.647,19.1614,24.1701,21.4254
32000,23.8445,21.275,26.5424,23.5118
33000,26.2758,23.3715,29.1198,25.9403
34000,28.3411,25.4077,31.3093,27.8297
35000,31.1052,28.0876,34.2671,30.6695
36000,33.1964,29.8951,36.3519,32.8496
37000,35.8246,32.2743,39.0174,36.8316
38000,38.7999,35.3165,41.9139,39.6459
39000,41.8254,38.4747,45.1154,42.8631
40000,44.6648,41.3891,48.0817,46.5369
41000,47.1823,43.7768,50.294,49.2232
42000,49.6722,46.2019,52.8511,52.2246
43000,52.2645,48.9343,55.3522,55.035
44000,54.5859,51.3586,57.5981,57.5069
45000,56.6785,53.4387,59.6357,59.5757
46000,58.8704,55.6489,61.6963,61.8139
47000,60.9396,58.0758,63.5463,63.787
48000,62.7902,59.6445,65.2721,65.6336
49000,64.6647,62.1291,66.8114,67.247
50000,66.3262,63.8122,68.4305,68.7063
51000,67.7805,65.5173,69.6151,70.0272
52000,69.1301,67.1512,70.752,71.1832
53000,70.399,68.5693,72.0296,72.3013
54000,71.4343,69.7694,72.8886,73.0867
55000,72.4577,70.9722,73.7982,73.8358
56000,73.3642,72.0768,74.5535,74.5615
57000,74.2135,72.9287,75.308,75.2517
58000,75.0066,73.8575,75.9805,76.0298
59000,75.6483,74.5917,76.589,76.6356
60000,76.2787,75.282,77.156,77.203
61000,76.8193,75.9135,77.5792,77.6807
62000,77.3003,76.508,78.0695,78.0185
63000,77.7747,76.9741,78.4741,78.487
64000,78.2185,77.4667,78.8606,78.8435
65000,78.6503,77.9591,79.256,79.1785
66000,79.0116,78.3953,79.6046,79.3352
67000,79.3017,78.7084,79.8136,79.5291
68000,79.5143,78.9474,80.0422,79.7942
69000,79.6439,79.1375,80.1396,79.8098
70000,79.8219,79.3289,80.2907,80.0842
71000,80.0229,79.5699,80.4493,80.3484
72000,80.1719,79.6963,80.6348,80.5412
73000,80.2635,79.7885,80.6991,80.534
74000,80.4215,79.9184,80.8751,80.9114
75000,80.5802,80.0595,81.0397,81.1265
76000,80.6603,80.1138,81.1442,81.2047
77000,80.7687,80.2648,81.2605,81.2989
78000,80.8372,80.2846,81.3406,81.447
79000,80.9662,80.4067,81.4572,81.4453
80000,81.0815,80.539,81.5901,81.4587
81000,81.2123,80.6892,81.6614,81.6091
82000,81.4086,80.9491,81.8319,81.5859
83000,81.5097,81.0536,81.9062,81.7564
84000,81.6305,81.2014,82.0153,81.7626
85000,81.7022,81.3051,82.0627,81.8457
86000,81.7826,81.4187,82.1291,81.6691
87000,81.88,81.4939,82.2442,81.8531
88000,81.9542,81.5982,82.3051,82.0847
89000,82.0818,81.7208,82.4222,82.1636
90000,82.1861,81.8182,82.5206,82.3081
91000,82.2783,81.9376,82.6238,82.403
92000,82.358,82.0102,82.7,82.5595
93000,82.4389,82.1012,82.7741,82.6854
94000,82.5313,82.1935,82.8573,82.7643
95000,82.612,82.2903,82.922,82.6485
96000,82.6639,82.3632,82.987,82.6846
97000,82.6648,82.3515,82.9903,82.7119
98000,82.6995,82.3845,83.0084,82.6897
99000,82.7168,82.406,83.0412,82.6013
100000,82.7486,82.4224,83.0441,82.6457
101000,82.7404,82.4189,83.0568,82.6224
102000,82.7449,82.418,83.0571,82.6488
103000,82.7504,82.436,83.082,82.6959
104000,82.7913,82.4543,83.1127,82.6954
105000,82.8041,82.4932,83.1341,82.7076
106000,82.8626,82.5798,83.1693,82.8186
107000,82.8701,82.5654,83.178,82.7914
108000,82.8605,82.5615,83.1697,82.7494
109000,82.8635,82.5721,83.1517,82.7978
110000,82.8778,82.5982,83.1642,82.8377
111000,82.8992,82.6316,83.1969,82.7715
112000,82.9,82.6422,83.1842,82.8058
113000,82.9272,82.6747,83.1932,82.8569
114000,82.8734,82.5971,83.1427,82.7844
115000,82.8642,82.5737,83.1562,82.7958
116000,82.8788,82.6063,83.1523,82.8334
117000,82.863,82.5867,83.1502,82.7156
118000,82.8413,82.5904,83.094,82.7145
119000,82.8503,82.6084,83.1067,82.6855
120000,82.8469,82.5867,83.1174,82.7764
121000,82.652,82.3136,82.9739,82.6423
122000,82.5833,82.1891,82.9234,82.6766
123000,82.5862,82.2421,82.9158,82.6705
124000,82.3209,81.7804,82.7745,82.4882
125000,82.3382,81.857,82.7734,82.5128
126000,82.3434,81.8351,82.7592,82.6374
127000,82.3666,81.9398,82.7602,82.6451
128000,82.3997,82.0069,82.792,82.6986
129000,82.3973,81.9533,82.7993,82.6822
130000,82.2983,81.87,82.6936,82.653
131000,82.1283,81.5741,82.6253,82.6248
132000,82.1363,81.606,82.6073,82.5722
133000,82.0919,81.4598,82.6276,82.5321
134000,82.0974,81.4805,82.6149,82.5186
135000,81.9814,81.3164,82.5421,82.4439
136000,81.9689,81.3133,82.5394,82.5138
137000,81.9663,81.3207,82.5261,82.3919
138000,81.9388,81.3607,82.4572,82.4088
139000,81.9513,81.3805,82.4728,82.4922
140000,81.9213,81.3805,82.413,82.4817
141000,81.9367,81.3944,82.4141,82.486
142000,81.8881,81.368,82.3652,82.4375
143000,81.9065,81.4164,82.368,82.5058
144000,81.8085,81.31,82.2992,82.3262
145000,81.7932,81.3022,82.2273,82.1488
146000,81.7475,81.2383,82.2068,82.1737
147000,81.7114,81.2493,82.1647,82.0506
148000,81.6875,81.2538,82.1061,81.9295
149000,81.6601,81.2361,82.059,81.6829
150000,81.6836,81.2858,82.0787,81.7333
151000,81.5371,81.1229,81.9338,81.629
152000,81.5351,81.1288,81.9639,81.5893
153000,81.3872,80.7833,81.9156,81.745
154000,81.4505,80.913,81.9326,81.806
155000,81.4276,80.8899,81.9317,81.8403
156000,81.448,80.9288,81.9312,81.8123
157000,81.4542,80.9773,81.8954,81.7486
158000,81.4744,80.9726,81.92,81.6238
159000,81.3605,80.8287,81.8521,81.722
160000,81.404,80.9051,81.8757,81.7547
161000,81.4175,80.9445,81.8698,81.8056
162000,81.4386,80.9693,81.8834,81.7935
163000,81.4629,81.0399,81.87,81.83
164000,81.4925,81.0969,81.9041,81.918
165000,81.5564,81.1575,81.9564,81.8381
166000,81.5689,81.1726,81.965,81.7996
167000,81.6139,81.2166,81.9774,81.8326
168000,81.6487,81.2443,82.0328,81.8841
169000,81.6762,81.3044,82.0804,81.9384
170000,81.7449,81.3788,82.0992,81.9238
171000,81.8541,81.5082,82.1949,82.0304
172000,81.9398,81.5985,82.2702,82.1062
173000,81.9932,81.6466,82.3291,82.1296
174000,82.0219,81.6736,82.3532,82.3005
175000,82.0727,81.7395,82.3856,82.4035
176000,81.9976,81.6623,82.3652,82.2399
177000,82,81.6086,82.3765,82.3484
178000,82.0678,81.6682,82.427,82.4128
179000,82.1188,81.7261,82.4851,82.4483
180000,82.1712,81.7968,82.5409,82.4306
181000,82.2062,81.8506,82.5499,82.4918
182000,82.242,81.8946,82.5696,82.4654
183000,82.266,81.9118,82.5953,82.4542
184000,82.301,81.9779,82.6368,82.4838
185000,82.3571,82.0531,82.6766,82.5527
186000,82.3025,81.8663,82.6878,82.6034
187000,82.2136,81.8299,82.546,82.5584
188000,82.2141,81.8444,82.5445,82.5684
189000,82.1814,81.7782,82.5494,82.5908
190000,82.1831,81.7827,82.5304,82.6179
191000,82.1174,81.6828,82.5166,82.6194
192000,82.0983,81.6666,82.4948,82.6632
193000,82.1221,81.7019,82.4919,82.7221
194000,82.1681,81.7639,82.5469,82.7408
195000,82.2085,81.8283,82.5564,82.7609
196000,82.2687,81.9011,82.5972,82.7504
197000,82.2882,81.9564,82.5837,82.6615
198000,82.2678,81.9546,82.5647,82.5239
199000,82.3094,82.0108,82.5963,82.5578
200000,82.3457,82.0542,82.6065,82.5547
201000,82.3826,82.1171,82.6273,82.5692
202000,82.4114,82.1757,82.6477,82.5223
203000,82.4405,82.2136,82.6843,82.5768
204000,82.4936,82.2438,82.7315,82.6636
205000,82.5537,82.3067,82.787,82.7457
206000,82.6215,82.3938,82.853,82.8196
207000,82.661,82.4232,82.8784,82.8935
208000,82.7081,82.4809,82.9105,82.8876
209000,82.7517,82.5448,82.9491,82.8587
210000,82.7862,82.5783,82.9794,82.8852
211000,82.8467,82.6437,83.0302,82.9116
212000,82.8815,82.6934,83.0719,82.9178
213000,82.9091,82.6981,83.0995,82.9605
214000,82.9453,82.7449,83.1249,83.0057
215000,82.9735,82.7789,83.1565,83.0815
216000,83.0133,82.8142,83.1946,83.135
217000,83.032,82.8357,83.2253,83.1799
218000,83.0494,82.8496,83.2537,83.1833
219000,83.0619,82.8436,83.2747,83.198
220000,83.0685,82.8432,83.2837,83.2338
221000,83.0796,82.8371,83.2936,83.2788
222000,83.088,82.8341,83.321,83.3118
223000,83.1104,82.8656,83.344,83.3593
224000,83.1275,82.8653,83.3806,83.4105
225000,83.1363,82.8588,83.3855,83.4451
226000,83.1296,82.8617,83.3848,83.4354
227000,83.1225,82.8227,83.3904,83.4268
228000,83.1272,82.8381,83.3823,83.4007
229000,83.144,82.8842,83.4088,83.3809
230000,83.1679,82.8977,83.4209,83.3763
231000,83.1899,82.9358,83.4238,83.3818
232000,83.2163,82.9754,83.4485,83.3704
233000,83.2414,83.023,83.4677,83.4256
234000,83.2736,83.0601,83.4845,83.4079
235000,83.2498,83.0461,83.473,83.3702
236000,83.2754,83.0682,83.477,83.3599
237000,83.288,83.0772,83.483,83.3324
238000,83.3024,83.0968,83.5044,83.392
239000,83.3138,83.1319,83.501,83.4069
240000,83.3192,83.1121,83.5142,83.3977
241000,83.3175,83.1257,83.5218,83.3669
242000,83.3265,83.1295,83.5182,83.3334
243000,83.3247,83.1269,83.5208,83.3417
244000,83.3167,83.1232,83.5247,83.3559
245000,83.3147,83.1074,83.5099,83.3476
246000,83.2937,83.0931,83.4957,83.3208
247000,83.276,83.0563,83.4803,83.2914
248000,83.2914,83.0809,83.4929,83.3482
249000,83.3012,83.0832,83.5015,83.3749
250000,83.3148,83.1037,83.5119,83.3579
251000,83.3246,83.1333,83.5134,83.3863
252000,83.3307,83.1276,83.5083,83.4248
253000,83.3454,83.1304,83.5356,83.4392
254000,83.3623,83.1642,83.5623,83.4486
255000,83.3746,83.1861,83.5634,83.4603
256000,83.3745,83.186,83.5709,83.4808
257000,83.3789,83.1766,83.5569,83.5079
258000,83.3911,83.2017,83.5763,83.5105
259000,83.3892,83.1917,83.5712,83.507
260000,83.3942,83.1989,83.5833,83.5029
261000,83.3875,83.171,83.5779,83.491
262000,83.3827,83.1718,83.5871,83.5249
263000,83.3669,83.138,83.5693,83.5373
264000,83.3563,83.1264,83.5638,83.5219
265000,83.3495,83.1139,83.55,83.5038
266000,83.3626,83.1431,83.5793,83.4792
267000,83.3446,83.1383,83.5319,83.4442
268000,83.3417,83.1321,83.525,83.4662
269000,83.3527,83.1616,83.5145,83.3952
270000,83.3583,83.1768,83.5168,83.4305
271000,83.3545,83.1659,83.5131,83.4346
272000,83.3487,83.1656,83.5147,83.4158
273000,83.337,83.1567,83.5087,83.3886
274000,83.3334,83.131,83.5045,83.3569
275000,83.3444,83.1387,83.5252,83.3893
276000,83.3461,83.1325,83.5295,83.4168
277000,83.343,83.1333,83.5418,83.4484
278000,83.3497,83.129,83.5387,83.4864
279000,83.367,83.1747,83.5543,83.4897
280000,83.3832,83.1857,83.5751,83.4983
281000,83.3887,83.1712,83.5779,83.5006
282000,83.3944,83.1958,83.5784,83.5095
283000,83.3922,83.202,83.5742,83.4729
284000,83.3901,83.2032,83.5738,83.4951
285000,83.3853,83.1932,83.5632,83.4727
286000,83.3576,83.1627,83.5472,83.4884
287000,83.3185,83.1,83.5281,83.4845
288000,83.2806,83.0589,83.5078,83.4909
289000,83.2564,83.0236,83.4867,83.4923
290000,83.2404,82.9823,83.4814,83.4908
291000,83.2319,82.9799,83.4763,83.4865
292000,83.2379,82.9468,83.4868,83.4979
293000,83.2512,82.9776,83.517,83.4842
294000,83.2694,82.9767,83.5236,83.4831
295000,83.2948,83.0002,83.5417,83.5119
296000,83.3098,83.0393,83.5642,83.5136
297000,83.3189,83.0398,83.5663,83.4628
298000,83.3429,83.064,83.581,83.4891
299000,83.3735,83.1331,83.6158,83.5112
300000,83.4005,83.1717,83.6251,83.5307
301000,83.4197,83.1973,83.6363,83.5372
302000,83.443,83.2191,83.6511,83.546
303000,83.4652,83.2499,83.6719,83.5721
304000,83.484,83.2907,83.6838,83.6057
305000,83.4886,83.305,83.6722,83.6083
306000,83.5029,83.3211,83.677,83.6308
307000,83.5175,83.3458,83.6816,83.6302
308000,83.5272,83.3562,83.6894,83.6171
309000,83.5314,83.3691,83.6868,83.6127
310000,83.5408,83.3795,83.6938,83.6126
311000,83.5535,83.4146,83.7025,83.6051
312000,83.5555,83.4111,83.6925,83.5866
313000,83.555,83.4047,83.6938,83.5887
314000,83.5558,83.4119,83.6921,83.5922
315000,83.5534,83.4125,83.6828,83.5985
316000,83.5482,83.3959,83.683,83.5988
317000,83.5362,83.3806,83.6793,83.6005
318000,83.5348,83.3563,83.6853,83.6266
319000,83.5458,83.3845,83.7007,83.6419
320000,83.5537,83.389,83.6979,83.65
321000,83.5745,83.4293,83.7234,83.6626
322000,83.5939,83.4471,83.7392,83.6714
323000,83.6144,83.4689,83.7473,83.6819
324000,83.6256,83.4874,83.7543,83.7023
325000,83.6283,83.4818,83.7633,83.7097
326000,83.6313,83.4912,83.7783,83.7173
327000,83.6292,83.478,83.7737,83.7042
328000,83.6231,83.4662,83.768,83.6927
329000,83.6255,83.4651,83.7754,83.7021
330000,83.6365,83.4649,83.7849,83.7133
331000,83.6314,83.4622,83.7903,83.7119
332000,83.6236,83.4522,83.7823,83.7032
333000,83.6206,83.4443,83.7802,83.7311
334000,83.606,83.4249,83.7743,83.7187
335000,83.5946,83.4,83.7661,83.702
336000,83.597,83.4058,83.7579,83.7205
337000,83.5992,83.4257,83.7675,83.7141
338000,83.6097,83.4259,83.7832,83.7139
339000,83.6115,83.4206,83.7849,83.7047
340000,83.6062,83.4137,83.7702,83.6895
341000,83.5958,83.3901,83.7665,83.6858
342000,83.5799,83.3807,83.769,83.6915
343000,83.5726,83.3626,83.7569,83.6817
344000,83.5612,83.3443,83.7519,83.6648
345000,83.5553,83.3328,83.751,83.6801
346000,83.5492,83.323,83.7492,83.6944
347000,83.5545,83.3264,83.7586,83.6908
348000,83.5623,83.3404,83.7485,83.698
349000,83.5755,83.3446,83.7719,83.7091
350000,83.5981,83.3994,83.7833,83.7091
351000,83.6067,83.3929,83.7811,83.7078
352000,83.616,83.4191,83.7911,83.7116
353000,83.6254,83.4491,83.7897,83.7198
354000,83.627,83.4601,83.7876,83.7028
355000,83.6205,83.459,83.7789,83.7105
356000,83.6201,83.4604,83.7765,83.6774
357000,83.6287,83.4486,83.7878,83.6805
358000,83.631,83.4677,83.7906,83.6929
359000,83.6455,83.4952,83.7942,83.7092
360000,83.6635,83.5104,83.8211,83.7194
361000,83.6775,83.5292,83.825,83.7239
362000,83.6869,83.5501,83.8296,83.7436
363000,83.6931,83.5529,83.8225,83.7677
364000,83.6981,83.5648,83.8305,83.7517
365000,83.7055,83.5799,83.8439,83.7567
366000,83.7154,83.5963,83.85,83.7711
367000,83.7175,83.5943,83.8379,83.781
368000,83.7154,83.5921,83.8383,83.7867
369000,83.7104,83.5822,83.8338,83.7901
370000,83.7123,83.5881,83.844,83.7773
371000,83.7125,83.5883,83.8344,83.773
372000,83.7185,83.5984,83.8456,83.7706
373000,83.7245,83.6,83.8492,83.7716
374000,83.731,83.6131,83.8528,83.7607
375000,83.7372,83.6186,83.8636,83.777
376000,83.7395,83.6181,83.865,83.7814
377000,83.7332,83.614,83.8684,83.7732
378000,83.7322,83.6091,83.865,83.7673
379000,83.7327,83.606,83.8749,83.762
380000,83.722,83.596,83.8598,83.7495
381000,83.7038,83.577,83.8379,83.7606
382000,83.6884,83.5553,83.8245,83.7522
383000,83.676,83.5264,83.8231,83.7558
384000,83.6616,83.4994,83.8139,83.7386
385000,83.6617,83.4977,83.8156,83.7438
386000,83.6614,83.5018,83.8161,83.7496
387000,83.6528,83.4782,83.8064,83.7514
388000,83.6426,83.4595,83.8133,83.7472
389000,83.6536,83.4822,83.8167,83.7415
390000,83.6677,83.4998,83.8256,83.7462
391000,83.683,83.5337,83.8342,83.7404
392000,83.694,83.5477,83.8373,83.7582
393000,83.6995,83.5499,83.8374,83.7435
394000,83.7108,83.5692,83.8543,83.7417
395000,83.7214,83.5785,83.8608,83.7427
396000,83.7266,83.5984,83.8621,83.7423
397000,83.737,83.6141,83.8716,83.742
398000,83.7495,83.5993,83.8832,83.7477
399000,83.7574,83.6266,83.8868,83.7484
400000,83.7621,83.633,83.8974,83.7355
401000,83.7616,83.6323,83.899,83.7405
402000,83.7577,83.629,83.8976,83.7083
403000,83.7583,83.6228,83.8934,83.723
404000,83.7515,83.6189,83.8921,83.7296
405000,83.7503,83.6092,83.8987,83.7465
406000,83.7521,83.6135,83.8983,83.7641
407000,83.7487,83.601,83.8982,83.7456
408000,83.748,83.5889,83.9024,83.751
409000,83.7411,83.5737,83.8973,83.7451
410000,83.7295,83.5565,83.9055,83.7603
411000,83.71,83.5315,83.8844,83.7576
412000,83.6993,83.5072,83.8757,83.7548
413000,83.6956,83.5048,83.8685,83.7379
414000,83.6985,83.5325,83.8732,83.7275
415000,83.7017,83.5313,83.8615,83.7181
416000,83.7064,83.5404,83.8647,83.7134
417000,83.7112,83.5415,83.8695,83.7215
418000,83.7063,83.5443,83.8658,83.701
419000,83.7025,83.5538,83.8611,83.7038
420000,83.7027,83.5399,83.8664,83.703
421000,83.6994,83.5402,83.8521,83.7002
422000,83.701,83.5494,83.8573,83.7054
423000,83.6968,83.5458,83.8526,83.7044
424000,83.7011,83.5392,83.8608,83.7085
425000,83.6974,83.543,83.8652,83.6857
426000,83.6987,83.5479,83.857,83.6788
427000,83.7007,83.545,83.87,83.6757
428000,83.7056,83.5399,83.8703,83.6846
429000,83.7041,83.5389,83.8567,83.6923
430000,83.7017,83.5379,83.8672,83.6964
431000,83.6937,83.5354,83.8612,83.7183
432000,83.6894,83.5263,83.8607,83.7362
433000,83.6831,83.5003,83.8559,83.7425
434000,83.6815,83.5082,83.86,83.7415
435000,83.6786,83.4865,83.8593,83.7425
436000,83.6778,83.4871,83.8599,83.729
437000,83.6765,83.4818,83.8578,83.7075
438000,83.6704,83.4773,83.8657,83.691
439000,83.6607,83.4596,83.854,83.6991
440000,83.6658,83.4667,83.8556,83.7013
441000,83.6714,83.4697,83.8633,83.7193
442000,83.6806,83.4679,83.8679,83.7147
443000,83.689,83.4856,83.8713,83.7155
444000,83.6902,83.4851,83.8757,83.716
445000,83.695,83.5029,83.8696,83.7261
446000,83.6993,83.5057,83.8777,83.7414
447000,83.7057,83.5145,83.8712,83.7548
448000,83.7101,83.5411,83.872,83.7376
449000,83.7198,83.5561,83.8686,83.7248
450000,83.7241,83.5722,83.8758,83.727
451000,83.7339,83.5786,83.8798,83.729
452000,83.7405,83.5809,83.8881,83.7307
453000,83.7477,83.6029,83.8929,83.7324
454000,83.7545,83.6065,83.8951,83.7338
455000,83.7586,83.623,83.8991,83.7352
456000,83.7658,83.6301,83.9056,83.7364
457000,83.769,83.6322,83.9025,83.7415
458000,83.7775,83.6455,83.9098,83.7432
459000,83.7833,83.6499,83.9105,83.7525
460000,83.7892,83.6613,83.9201,83.7566
461000,83.7909,83.6641,83.918,83.7547
462000,83.7911,83.6684,83.9195,83.7528
463000,83.7971,83.6798,83.9208,83.7585
464000,83.8007,83.6878,83.9183,83.7638
465000,83.8044,83.6864,83.9337,83.761
466000,83.8083,83.692,83.9332,83.7597
467000,83.8003,83.6819,83.9208,83.7538
468000,83.8026,83.6885,83.9222,83.7523
469000,83.8045,83.6946,83.9166,83.7441
470000,83.8026,83.6961,83.914,83.7424
471000,83.806,83.6954,83.9231,83.7538
472000,83.8101,83.6983,83.9313,83.7575
473000,83.8103,83.6962,83.9306,83.7539
474000,83.809,83.6968,83.9297,83.7505
475000,83.8065,83.6985,83.9327,83.7482
476000,83.8071,83.6941,83.9249,83.7427
477000,83.81,83.6989,83.9254,83.744
478000,83.8113,83.705,83.9309,83.7545
479000,83.8071,83.6954,83.9272,83.7623
480000,83.8005,83.6846,83.9223,83.7632
481000,83.805,83.697,83.9331,83.7728
482000,83.8052,83.6933,83.918,83.7693
483000,83.8067,83.6936,83.9308,83.7719
484000,83.8132,83.6992,83.9328,83.7697
485000,83.8155,83.7057,83.9283,83.7599
486000,83.8171,83.7099,83.923,83.7655
487000,83.8205,83.7138,83.9327,83.7706
488000,83.8258,83.7142,83.9428,83.7752
489000,83.829,83.7177,83.9429,83.7806
490000,83.8277,83.7152,83.9433,83.7846
491000,83.8262,83.7197,83.9443,83.7825
492000,83.8243,83.7152,83.9435,83.7717
493000,83.8138,83.7039,83.9338,83.7576
494000,83.8042,83.6954,83.9154,83.7592
495000,83.8019,83.6911,83.9174,83.7594
496000,83.7971,83.6837,83.9098,83.7701
497000,83.7921,83.6763,83.9092,83.7745
498000,83.7929,83.6854,83.9094,83.7749
499000,83.7892,83.6749,83.9015,83.7753
500000,83.7887,83.6791,83.8955,83.7751


==> results/gene_editing/tcirl-sat-no_transfer/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81545,4.77386,4.86021,4.78059
2000,4.99859,4.93041,5.06872,4.94704
3000,5.19557,5.10791,5.28292,5.14091
4000,5.42041,5.3095,5.52925,5.3717
5000,5.65366,5.54373,5.77162,5.65236
6000,5.90903,5.77945,6.046,5.90716
7000,6.15473,5.99441,6.31933,6.16039
8000,6.397,6.23908,6.57149,6.44995
9000,6.65315,6.47683,6.83985,6.59943
10000,6.88501,6.70098,7.06567,6.79226
11000,6.63623,6.47519,6.82122,6.59395
12000,6.49134,6.32614,6.65672,6.48171
13000,6.44542,6.29475,6.60137,6.3664
14000,6.44815,6.3007,6.58818,6.36499
15000,6.47306,6.325,6.62899,6.42341
16000,6.5138,6.36794,6.66297,6.4683
17000,6.57798,6.42598,6.73486,6.51335
18000,6.6397,6.49609,6.79717,6.59689
19000,6.66538,6.51552,6.82768,6.59676
20000,6.7392,6.59435,6.8937,6.6382
21000,6.53599,6.41632,6.66561,6.43901
22000,6.45095,6.33089,6.57802,6.35653
23000,6.40814,6.2937,6.53706,6.36884
24000,6.42831,6.31363,6.53723,6.44128
25000,6.48393,6.37054,6.60313,6.49044
26000,6.52094,6.40459,6.63676,6.55346
27000,6.59294,6.47432,6.70591,6.58962
28000,6.67359,6.55443,6.78647,6.68732
29000,6.80593,6.67114,6.94361,6.82118
30000,7.00012,6.84556,7.17246,6.96376
31000,7.11484,6.88351,7.3908,6.92956
32000,7.26335,6.96778,7.6148,7.07186
33000,7.42663,7.09766,7.8149,7.30576
34000,7.62008,7.23092,8.08764,7.48547
35000,7.92275,7.4813,8.42515,7.70466
36000,8.34573,7.80247,8.97325,7.91966
37000,8.65983,8.00827,9.36842,8.09197
38000,9.04792,8.31889,9.88129,8.40998
39000,9.53696,8.6643,10.5429,8.93735
40000,10.324,9.25787,11.6516,9.16153
41000,10.9288,9.72989,12.3355,9.64251
42000,11.7808,10.2661,13.6148,9.79495
43000,12.352,10.8118,13.9936,10.2996
44000,13.4667,11.6094,15.5148,11.2064
45000,14.4614,12.2565,16.8751,11.4918
46000,15.8641,13.3295,18.597,12.1924
47000,17.3517,14.5874,20.2518,13.3616
48000,18.9278,16.0544,21.9194,15.7076
49000,20.6564,17.4733,23.9975,15.5476
50000,22.4223,18.9866,26.1017,17.4297
51000,24.8009,20.9406,28.6014,21.6411
52000,26.8384,22.6333,30.9337,22.2688
53000,28.6497,24.1123,33.0964,24.3229
54000,30.9779,26.562,35.7878,28.5559
55000,33.66,28.8773,38.5138,33.5074
56000,35.5858,30.6181,40.2585,38.0234
57000,37.5796,32.3764,42.6181,42.0601
58000,39.5907,34.0333,44.9023,45.6668
59000,41.9611,36.4932,47.5025,48.9297
60000,44.2816,38.3312,49.7742,52.1634
61000,46.6604,40.9194,51.9638,55.065
62000,48.6453,42.9943,54.0096,56.5438
63000,50.5968,44.7108,55.8137,59.0429
64000,52.557,46.5836,57.9212,61.306
65000,54.5048,48.7444,59.7697,63.2719
66000,56.39,50.7345,61.6898,65.0624
67000,58.1431,52.2825,63.001,66.657
68000,59.5038,53.9607,64.5687,68.0905
69000,61.0348,55.5615,66.1253,69.4252
70000,62.5629,57.4691,67.3483,70.636
71000,63.9626,58.7508,68.3953,71.7386
72000,65.4045,60.5323,69.8502,72.49
73000,66.4915,61.7207,70.5457,73.446
74000,67.5759,62.8044,71.6805,74.2371
75000,68.6594,64.0753,72.5099,75.0446
76000,69.8391,65.3222,73.5088,75.8495
77000,70.7901,66.7428,74.3314,76.3789
78000,71.5733,67.5699,74.9786,76.8479
79000,72.3125,68.2466,75.5593,77.3921
80000,73.0642,69.4319,76.3215,77.9167
81000,73.8465,70.2914,76.7712,78.3837
82000,74.466,71.0712,77.2389,78.7631
83000,75.1271,71.8098,77.825,79.0857
84000,75.6942,72.4202,78.1254,79.3989
85000,76.3001,73.3918,78.5554,79.7513
86000,76.6196,73.8658,78.6819,79.6627
87000,77.1599,74.4221,79.0978,79.8813
88000,77.6531,75.303,79.4829,80.3226
89000,78.071,75.8197,79.7092,80.3873
90000,78.4777,76.4493,79.8704,80.5904
91000,78.7495,76.9071,80.0779,80.7518
92000,79.0325,77.393,80.2686,80.8089
93000,79.3341,77.8929,80.4914,80.8466
94000,79.604,78.2617,80.6246,80.8269
95000,79.8182,78.5686,80.7081,80.9
96000,79.9952,78.9045,80.8324,80.9983
97000,80.2025,79.2223,81.0194,81.1686
98000,80.403,79.5109,81.1308,81.2067
99000,80.6298,79.8029,81.294,81.3861
100000,80.7585,80.0016,81.3797,81.4677
101000,80.9305,80.2372,81.5092,81.5521
102000,81.0017,80.3592,81.5716,81.4976
103000,81.0424,80.4396,81.5613,81.5121
104000,81.0843,80.4962,81.6162,81.5163
105000,81.1788,80.6398,81.7065,81.4867
106000,81.2749,80.7883,81.7708,81.6546
107000,81.4126,80.9027,81.8992,81.6801
108000,81.5331,81.0531,82.0182,81.887
109000,81.6568,81.2001,82.1088,82.0663
110000,81.784,81.3602,82.22,82.1588
111000,81.8886,81.4991,82.2982,82.1752
112000,82.0132,81.6333,82.4073,82.2751
113000,82.1182,81.7536,82.4938,82.3135
114000,82.2075,81.8406,82.5556,82.4955
115000,82.2641,81.8883,82.6341,82.5407
116000,82.3316,81.9445,82.7049,82.5368
117000,82.3934,82.0122,82.7659,82.6853
118000,82.4123,82.0408,82.774,82.6868
119000,82.4846,82.1318,82.8373,82.7963
120000,82.5021,82.1339,82.8648,82.7647
121000,82.5824,82.2351,82.941,82.7509
122000,82.6392,82.2931,82.9777,82.7817
123000,82.626,82.2898,82.9794,82.7703
124000,82.6738,82.335,83.0248,82.7347
125000,82.6816,82.3674,82.9901,82.7731
126000,82.671,82.3336,83.0051,82.7814
127000,82.7291,82.4101,83.0415,82.7878
128000,82.7858,82.492,83.0917,82.8489
129000,82.851,82.5417,83.1501,82.9278
130000,82.8852,82.6143,83.1692,82.953
131000,82.917,82.6119,83.2121,82.9933
132000,82.9388,82.6723,83.2137,82.9735
133000,82.9733,82.6792,83.2567,83.0022
134000,83.0212,82.7563,83.2931,82.9859
135000,83.0463,82.7824,83.3206,83.0319
136000,83.0528,82.7951,83.3375,82.9567
137000,83.0617,82.8048,83.3203,82.9874
138000,83.0368,82.7842,83.3021,82.9971
139000,82.9107,82.581,83.2152,82.8984
140000,82.8864,82.5632,83.1883,82.921
141000,82.8784,82.5581,83.1515,82.9633
142000,82.864,82.5635,83.1417,82.8186
143000,82.8665,82.5847,83.131,82.7846
144000,82.8739,82.5993,83.1143,82.7919
145000,82.8614,82.5822,83.091,82.8682
146000,82.8615,82.5985,83.0967,82.7997
147000,82.7972,82.5407,83.0332,82.8568
148000,82.777,82.5415,83.0012,82.8463
149000,82.6328,82.2936,82.9217,82.774
150000,82.6085,82.2824,82.9103,82.6954
151000,82.6308,82.3032,82.9125,82.6791
152000,82.639,82.3373,82.9267,82.6681
153000,82.6646,82.3561,82.953,82.7563
154000,82.5907,82.2734,82.8866,82.6814
155000,82.5263,82.1899,82.8504,82.6136
156000,82.5086,82.1976,82.8119,82.6094
157000,82.4477,82.1095,82.7556,82.6697
158000,82.3303,81.9339,82.6779,82.5876
159000,82.3115,81.9623,82.6345,82.4829
160000,82.3435,82.0111,82.6412,82.4739
161000,82.2123,81.7647,82.5887,82.5399
162000,82.1,81.6554,82.5044,82.3497
163000,82.1255,81.6933,82.5078,82.3342
164000,82.1184,81.7272,82.5088,82.3747
165000,82.1039,81.7084,82.4629,82.2013
166000,82.013,81.5832,82.4251,82.1964
167000,82.0376,81.6306,82.4155,82.2484
168000,82.0733,81.6661,82.4448,82.2816
169000,82.0811,81.7009,82.4685,82.3242
170000,81.9809,81.5063,82.3927,82.4103
171000,81.9876,81.5017,82.4234,82.4539
172000,81.9579,81.4882,82.392,82.3092
173000,81.9551,81.4607,82.4016,82.2436
174000,81.9053,81.4133,82.3351,82.1386
175000,81.7976,81.2635,82.2845,82.178
176000,81.795,81.2873,82.3002,82.2304
177000,81.8061,81.3276,82.2625,82.0913
178000,81.5962,81.0097,82.1187,81.9023
179000,81.6397,81.1064,82.1243,81.9977
180000,81.6527,81.145,82.1378,82.0047
181000,81.6738,81.1755,82.1203,81.9588
182000,81.618,81.116,82.0958,82.0086
183000,81.5948,81.0919,82.0633,81.8536
184000,81.5728,81.1499,82.0146,81.8881
185000,81.6575,81.2426,82.0758,81.888
186000,81.6347,81.1963,82.0871,81.8375
187000,81.7171,81.2654,82.148,81.9425
188000,81.7809,81.3688,82.1762,82.0118
189000,81.8423,81.4272,82.2571,82.1042
190000,81.8511,81.426,82.2411,82.1095
191000,81.8794,81.4532,82.2913,82.1633
192000,81.8429,81.4176,82.2469,82.1624
193000,81.7889,81.3825,82.1867,82.0642
194000,81.8185,81.4058,82.2391,82.1315
195000,81.8585,81.4377,82.2547,82.2161
196000,81.9111,81.5012,82.3045,82.1735
197000,81.9839,81.5921,82.3513,82.2155
198000,81.9991,81.62,82.3828,82.1153
199000,82.0774,81.716,82.4451,82.1706
200000,82.1371,81.7937,82.4566,82.1526
201000,82.1671,81.8275,82.4822,82.1027
202000,82.1523,81.7673,82.5068,82.2649
203000,82.2143,81.8628,82.5596,82.3604
204000,82.2128,81.7307,82.6138,82.3695
205000,82.2885,81.8139,82.6544,82.4342
206000,82.339,81.9125,82.6886,82.4127
207000,82.3829,81.9811,82.7151,82.505
208000,82.3614,81.9321,82.7215,82.5928
209000,82.4107,82.0222,82.7566,82.5656
210000,82.461,82.0821,82.7872,82.6418
211000,82.4457,82.0395,82.803,82.7208
212000,82.4707,82.1133,82.8186,82.7053
213000,82.4962,82.1447,82.8141,82.7042
214000,82.4113,82.0039,82.7564,82.6764
215000,82.3898,81.9691,82.7467,82.6798
216000,82.4328,82.016,82.7752,82.7273
217000,82.4825,82.1042,82.8198,82.7575
218000,82.4517,82.0316,82.8177,82.7852
219000,82.4733,82.0967,82.8097,82.8569
220000,82.5029,82.1535,82.8249,82.9381
221000,82.5248,82.1832,82.8145,82.849
222000,82.4943,82.1691,82.791,82.7688
223000,82.527,82.2271,82.8108,82.7409
224000,82.5635,82.2691,82.854,82.8002
225000,82.6025,82.3016,82.8749,82.7519
226000,82.6111,82.3452,82.8754,82.8302
227000,82.6332,82.3471,82.8897,82.8251
228000,82.6381,82.3676,82.8967,82.8529
229000,82.6428,82.3785,82.8908,82.8845
230000,82.6563,82.3826,82.9102,82.8637
231000,82.6488,82.3906,82.8972,82.8861
232000,82.6558,82.3851,82.8996,82.8523
233000,82.6694,82.4175,82.9281,82.7037
234000,82.6798,82.4373,82.9165,82.7909
235000,82.6581,82.3756,82.9375,82.8773
236000,82.6751,82.3983,82.9327,82.844
237000,82.7119,82.4408,82.9506,82.8283
238000,82.7332,82.4782,82.967,82.8151
239000,82.7741,82.5556,82.9891,82.9017
240000,82.8132,82.5808,83.0205,82.8907
241000,82.8442,82.6213,83.0529,82.9067
242000,82.88,82.6688,83.0772,82.9799
243000,82.903,82.6988,83.0941,82.999
244000,82.9331,82.7369,83.1304,83.0696
245000,82.9536,82.7565,83.1332,83.1292
246000,82.9618,82.7748,83.1396,83.1615
247000,82.9605,82.765,83.1372,83.0739
248000,82.9691,82.7826,83.1378,83.0986
249000,82.96,82.7508,83.1432,83.091
250000,82.9595,82.7569,83.1516,83.0397
251000,82.9565,82.7517,83.1494,83.0764
252000,82.955,82.7358,83.1444,83.0862
253000,82.9543,82.7226,83.1578,83.1354
254000,82.915,82.6739,83.1434,83.1185
255000,82.9042,82.6751,83.1282,83.1603
256000,82.9046,82.6757,83.1562,83.1449
257000,82.8999,82.6524,83.1194,83.1778
258000,82.8995,82.6501,83.1289,83.2263
259000,82.9291,82.6849,83.1602,83.1786
260000,82.9569,82.7162,83.1815,83.215
261000,82.986,82.7383,83.1977,83.1523
262000,83.0277,82.8013,83.2468,83.1813
263000,83.062,82.8415,83.2578,83.2047
264000,83.0899,82.8785,83.2838,83.2024
265000,83.1173,82.916,83.3032,83.2289
266000,83.1542,82.9638,83.3563,83.2491
267000,83.1837,82.9978,83.3652,83.2389
268000,83.2192,83.0269,83.4118,83.2512
269000,83.2247,83.0207,83.4104,83.2954
270000,83.2376,83.0519,83.4116,83.3003
271000,83.2419,83.0569,83.4285,83.3259
272000,83.2458,83.0627,83.4344,83.2791
273000,83.2446,83.0579,83.4468,83.2614
274000,83.2401,83.0373,83.4338,83.2094
275000,83.2404,83.0314,83.4521,83.2656
276000,83.2394,83.0144,83.4515,83.2868
277000,83.2405,83.0155,83.4593,83.3351
278000,83.2218,82.9952,83.4305,83.3275
279000,83.2243,83.008,83.4461,83.3186
280000,83.2281,83.0173,83.4408,83.3513
281000,83.2048,82.9743,83.416,83.3322
282000,83.2139,82.994,83.4142,83.3406
283000,83.215,83.0004,83.417,83.3499
284000,83.2262,83.0227,83.4294,83.369
285000,83.2342,83.0306,83.4265,83.3861
286000,83.2408,83.0525,83.4316,83.355
287000,83.2469,83.0471,83.4459,83.2647
288000,83.2458,83.0525,83.4416,83.2438
289000,83.2422,83.0514,83.4417,83.2761
290000,83.2348,83.0155,83.4335,83.2943
291000,83.2334,83.0144,83.434,83.3173
292000,83.2458,83.0221,83.4455,83.3148
293000,83.2539,83.0351,83.4692,83.3296
294000,83.2676,83.0533,83.4668,83.3223
295000,83.2791,83.057,83.4764,83.3431
296000,83.2919,83.0845,83.4871,83.3686
297000,83.2973,83.096,83.4929,83.3945
298000,83.3027,83.092,83.4899,83.3966
299000,83.3132,83.124,83.5008,83.4004
300000,83.3175,83.1264,83.4936,83.4338
301000,83.3228,83.1368,83.5033,83.4657
302000,83.327,83.1305,83.5064,83.4422
303000,83.3306,83.1316,83.5132,83.4541
304000,83.3327,83.1378,83.5226,83.4648
305000,83.3197,83.1284,83.5042,83.4351
306000,83.3092,83.1195,83.4922,83.3604
307000,83.2964,83.0928,83.489,83.3926
308000,83.2797,83.0667,83.4753,83.4101
309000,83.2687,83.0673,83.4606,83.4244
310000,83.2676,83.0595,83.4615,83.4535
311000,83.2705,83.0767,83.4639,83.4729
312000,83.2709,83.0756,83.4567,83.4391
313000,83.2599,83.0517,83.4454,83.464
314000,83.2416,83.0463,83.4356,83.4885
315000,83.2234,83.011,83.4176,83.4311
316000,83.2206,82.9996,83.4153,83.4397
317000,83.2184,83.0061,83.4232,83.437
318000,83.21,82.9946,83.4054,83.4217
319000,83.203,82.9914,83.4014,83.4362
320000,83.2063,82.9943,83.4017,83.3829
321000,83.2143,83.0242,83.4163,83.3346
322000,83.2293,83.0291,83.4315,83.3413
323000,83.2498,83.0593,83.4317,83.3524
324000,83.2622,83.0702,83.4483,83.3624
325000,83.2704,83.0747,83.4547,83.365
326000,83.2644,83.0766,83.4552,83.3361
327000,83.2611,83.0695,83.4494,83.3717
328000,83.2563,83.0563,83.4467,83.3789
329000,83.2517,83.0464,83.4506,83.3838
330000,83.2498,83.0368,83.4492,83.3059
331000,83.2576,83.0505,83.4554,83.339
332000,83.2574,83.0551,83.4508,83.3306
333000,83.2596,83.0539,83.4533,83.3515
334000,83.2569,83.0483,83.4567,83.3709
335000,83.2606,83.051,83.4605,83.3934
336000,83.2621,83.0451,83.4552,83.4138
337000,83.2643,83.0478,83.4756,83.4323
338000,83.2697,83.0583,83.4833,83.4466
339000,83.275,83.0605,83.4921,83.4636
340000,83.2784,83.0725,83.4804,83.4186
341000,83.2918,83.0762,83.4907,83.4473
342000,83.3067,83.106,83.5094,83.48
343000,83.3201,83.115,83.529,83.5096
344000,83.3306,83.1165,83.5244,83.5364
345000,83.3415,83.141,83.5394,83.5219
346000,83.3431,83.1419,83.5443,83.5421
347000,83.3373,83.1247,83.5394,83.4701
348000,83.3388,83.1282,83.5345,83.4101
349000,83.3427,83.1368,83.5496,83.412
350000,83.3482,83.1346,83.5533,83.433
351000,83.3509,83.1441,83.5596,83.4516
352000,83.3531,83.1365,83.559,83.4698
353000,83.3578,83.1521,83.5602,83.4697
354000,83.3562,83.1505,83.5537,83.4903
355000,83.3491,83.1447,83.5522,83.49
356000,83.3537,83.1503,83.5439,83.5004
357000,83.354,83.1238,83.5593,83.4547
358000,83.3525,83.1413,83.549,83.4493
359000,83.3534,83.1452,83.5466,83.4599
360000,83.3564,83.1334,83.5601,83.4654
361000,83.3628,83.1462,83.5643,83.4401
362000,83.3649,83.1228,83.5621,83.4273
363000,83.3675,83.114,83.562,83.4226
364000,83.3669,83.106,83.5806,83.4007
365000,83.373,83.128,83.5968,83.4265
366000,83.376,83.1431,83.5884,83.4074
367000,83.3825,83.1464,83.5914,83.4192
368000,83.4005,83.1608,83.5966,83.4622
369000,83.4119,83.1916,83.6024,83.484
370000,83.4179,83.2157,83.6198,83.4522
371000,83.4358,83.2444,83.6158,83.4668
372000,83.4486,83.2541,83.6337,83.48
373000,83.4615,83.2823,83.6425,83.4945
374000,83.4654,83.2947,83.6413,83.5167
375000,83.4675,83.2853,83.637,83.5175
376000,83.4711,83.2978,83.6425,83.5308
377000,83.4758,83.3011,83.6523,83.5471
378000,83.4808,83.3118,83.6509,83.5619
379000,83.4888,83.3182,83.666,83.5753
380000,83.4948,83.3295,83.6598,83.5789
381000,83.4988,83.3404,83.6635,83.5852
382000,83.5043,83.3408,83.6748,83.5619
383000,83.5117,83.3445,83.6834,83.5578
384000,83.5179,83.3444,83.678,83.5532
385000,83.5269,83.3566,83.6942,83.549
386000,83.5317,83.3621,83.7,83.5452
387000,83.5378,83.3599,83.7052,83.5535
388000,83.5378,83.3639,83.7197,83.5641
389000,83.53,83.3503,83.7087,83.5531
390000,83.5315,83.3364,83.7171,83.5551
391000,83.5313,83.3428,83.7153,83.5633
392000,83.5344,83.3359,83.7168,83.5739
393000,83.5405,83.341,83.7198,83.5866
394000,83.551,83.3503,83.7424,83.598
395000,83.5591,83.3616,83.7363,83.5919
396000,83.5683,83.3895,83.7374,83.5755
397000,83.5746,83.4106,83.7476,83.5884
398000,83.5787,83.3893,83.7451,83.6105
399000,83.5777,83.4046,83.7477,83.6306
400000,83.5743,83.3972,83.7501,83.6342
401000,83.5738,83.3871,83.7596,83.6104
402000,83.5614,83.3791,83.7434,83.6042
403000,83.56,83.3682,83.7422,83.6089
404000,83.5681,83.3875,83.7455,83.6113
405000,83.5722,83.3925,83.7499,83.6043
406000,83.5814,83.413,83.7566,83.6078
407000,83.584,83.4209,83.7535,83.611
408000,83.586,83.4213,83.7536,83.6171
409000,83.5808,83.4161,83.7369,83.6181
410000,83.5787,83.4148,83.748,83.6191
411000,83.5732,83.4182,83.725,83.6132
412000,83.5684,83.4212,83.7187,83.6171
413000,83.5562,83.4121,83.6981,83.6291
414000,83.5541,83.417,83.7065,83.5978
415000,83.5559,83.4121,83.7007,83.5998
416000,83.5491,83.4038,83.6982,83.5943
417000,83.5508,83.3961,83.6932,83.6048
418000,83.5455,83.3993,83.6919,83.6097
419000,83.5416,83.4073,83.7007,83.6
420000,83.5356,83.3924,83.6923,83.6103
421000,83.5327,83.3968,83.6799,83.5918
422000,83.529,83.3924,83.6816,83.5729
423000,83.5285,83.3891,83.6748,83.5609
424000,83.5245,83.3762,83.6723,83.5546
425000,83.5211,83.3799,83.6745,83.5461
426000,83.5212,83.3756,83.6663,83.5693
427000,83.5272,83.3834,83.6892,83.5888
428000,83.5211,83.366,83.6827,83.6004
429000,83.5137,83.3549,83.6658,83.5718
430000,83.5131,83.363,83.6756,83.5789
431000,83.5162,83.3717,83.6707,83.581
432000,83.5196,83.3716,83.677,83.5809
433000,83.5274,83.3758,83.6759,83.5862
434000,83.5328,83.3869,83.6892,83.5922
435000,83.5377,83.3911,83.6885,83.6151
436000,83.5447,83.4034,83.6912,83.6351
437000,83.5508,83.407,83.6932,83.651
438000,83.558,83.4196,83.715,83.6308
439000,83.5568,83.4152,83.7048,83.5952
440000,83.5622,83.4261,83.7112,83.5907
441000,83.5667,83.426,83.7134,83.5823
442000,83.5707,83.4256,83.709,83.5911
443000,83.5756,83.4362,83.7093,83.6053
444000,83.5774,83.4311,83.7187,83.6194
445000,83.5835,83.4499,83.7208,83.6339
446000,83.5862,83.4489,83.7245,83.6373
447000,83.5942,83.4552,83.7296,83.6476
448000,83.6049,83.4701,83.7478,83.6541
449000,83.6016,83.4713,83.7329,83.6575
450000,83.5995,83.4777,83.736,83.6512
451000,83.6016,83.466,83.7317,83.6391
452000,83.6001,83.4627,83.7382,83.6438
453000,83.5978,83.4707,83.7362,83.6564
454000,83.5961,83.4591,83.7298,83.647
455000,83.5913,83.4646,83.7209,83.6442
456000,83.5896,83.4636,83.7232,83.6245
457000,83.5882,83.4577,83.7174,83.6423
458000,83.5868,83.4586,83.7167,83.6568
459000,83.5841,83.4545,83.7114,83.6568
460000,83.5813,83.4551,83.709,83.6483
461000,83.5766,83.4464,83.7059,83.6549
462000,83.5723,83.4413,83.697,83.6532
463000,83.5593,83.4385,83.6874,83.6209
464000,83.5523,83.4286,83.6741,83.63
465000,83.5526,83.4219,83.6783,83.6367
466000,83.5493,83.427,83.6781,83.6318
467000,83.5495,83.4241,83.671,83.636
468000,83.5537,83.4297,83.6772,83.6401
469000,83.557,83.4335,83.6732,83.6486
470000,83.5566,83.4421,83.6706,83.6647
471000,83.5594,83.4445,83.6816,83.6676
472000,83.5606,83.4395,83.6784,83.686
473000,83.5591,83.4299,83.68,83.6894
474000,83.558,83.4382,83.6827,83.6665
475000,83.5544,83.4363,83.688,83.6823
476000,83.5459,83.4159,83.683,83.6912
477000,83.5476,83.407,83.6856,83.6992
478000,83.5436,83.406,83.6881,83.6784
479000,83.5439,83.3918,83.6871,83.6889
480000,83.5524,83.4041,83.6976,83.7024
481000,83.5554,83.4184,83.7046,83.6741
482000,83.5574,83.4124,83.6912,83.6738
483000,83.5595,83.4262,83.6977,83.6752
484000,83.5618,83.425,83.6963,83.6767
485000,83.5525,83.4204,83.6852,83.6427
486000,83.5408,83.4,83.6699,83.6465
487000,83.5468,83.4136,83.6791,83.6499
488000,83.5453,83.4072,83.6841,83.653
489000,83.5452,83.409,83.6771,83.6541
490000,83.5459,83.4133,83.677,83.6557
491000,83.5489,83.4209,83.6877,83.657
492000,83.552,83.4156,83.6823,83.6583
493000,83.5553,83.4197,83.6948,83.6605
494000,83.5525,83.4109,83.6817,83.6582
495000,83.5497,83.4059,83.682,83.6569
496000,83.5483,83.4054,83.6819,83.6646
497000,83.5462,83.392,83.6804,83.6677
498000,83.5455,83.3999,83.6824,83.6684
499000,83.5421,83.3862,83.681,83.6689
500000,83.5356,83.3811,83.6685,83.6653


==> results/gene_editing/tcirl-sat/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,4.72667,4.72667,4.72667,4.72667
1000,4.81545,4.77386,4.86021,4.78059
2000,4.99859,4.93041,5.06872,4.94704
3000,5.19557,5.10791,5.28292,5.14091
4000,5.42041,5.3095,5.52925,5.3717
5000,5.65366,5.54373,5.77162,5.65236
6000,5.90903,5.77945,6.046,5.90716
7000,6.15473,5.99441,6.31933,6.16039
8000,6.397,6.23908,6.57149,6.44995
9000,6.65315,6.47683,6.83985,6.59943
10000,6.88501,6.70098,7.06567,6.79226
11000,7.01728,6.8355,7.22181,6.88279
12000,7.11195,6.91078,7.30674,6.97203
13000,7.23146,7.02957,7.44519,7.10727
14000,7.36377,7.13388,7.57749,7.22625
15000,7.5183,7.26238,7.78703,7.33314
16000,7.66343,7.39157,7.95231,7.56974
17000,7.77483,7.4774,8.06829,7.58004
18000,7.99125,7.66187,8.39926,7.69107
19000,8.07286,7.7429,8.45876,7.88445
20000,8.18459,7.84792,8.55439,8.02192
21000,8.3863,7.92446,9.00348,7.95576
22000,8.83199,8.15378,9.726,8.05345
23000,9.62094,8.66391,10.9147,8.28663
24000,10.4396,9.22103,11.8516,8.79689
25000,11.5687,10.2923,13.0023,10.1877
26000,13.1695,11.7031,14.8723,10.9598
27000,14.6442,12.6973,16.7834,11.2942
28000,16.5827,14.4169,18.9165,13.8433
29000,18.1483,15.8105,20.7496,15.1234
30000,19.8581,17.2335,22.6864,16.9138
31000,22.4544,19.6406,25.4223,20.806
32000,24.9657,21.9486,28.0393,22.5993
33000,27.6817,24.4934,30.941,26.1915
34000,29.8433,26.6309,33.1112,27.6072
35000,31.9141,28.6279,35.2338,31.2212
36000,34.267,30.9335,37.5242,33.4837
37000,36.759,33.2797,40.0109,35.1533
38000,39.6288,36.2628,42.7934,38.8701
39000,42.0919,38.7601,45.3477,42.3745
40000,44.5939,41.2677,48.0679,45.1946
41000,47.1733,43.6563,50.431,48.3612
42000,49.817,46.4174,53.0897,51.7209
43000,52.3914,49.2798,55.3303,54.1253
44000,54.7863,51.8277,57.6732,56.7875
45000,56.9383,54.0295,59.5838,58.6346
46000,59.2079,56.5171,61.5922,60.6456
47000,61.3783,59.036,63.579,62.6049
48000,63.3644,60.9586,65.386,64.4123
49000,65.0713,62.9984,66.8571,66.1574
50000,66.5617,64.4653,68.419,67.8082
51000,67.9464,65.8735,69.603,69.1908
52000,69.272,67.4713,70.7273,70.5137
53000,70.4581,68.7783,71.9101,71.7189
54000,71.5046,70.0068,72.815,72.6378
55000,72.5457,71.229,73.759,73.6117
56000,73.4088,72.2121,74.4716,74.3843
57000,74.2244,73.0793,75.2391,75.0308
58000,75.0188,73.9365,75.8854,75.9323
59000,75.7373,74.7689,76.5871,76.6533
60000,76.2975,75.3432,77.104,77.166
61000,76.8543,76.0261,77.5527,77.7135
62000,77.334,76.6359,78.016,77.8686
63000,77.8163,77.0984,78.4422,78.5816
64000,78.2467,77.5827,78.8377,78.8033
65000,78.6322,78.0441,79.1744,78.9111
66000,78.9814,78.4609,79.4898,79.2002
67000,79.3024,78.7988,79.7528,79.6054
68000,79.5656,79.0975,79.9936,79.8229
69000,79.8048,79.3736,80.2332,80.0944
70000,80.0465,79.6335,80.4475,80.3424
71000,80.3083,79.9332,80.6652,80.4617
72000,80.5006,80.1361,80.8597,80.6514
73000,80.636,80.2638,80.9781,80.8246
74000,80.7961,80.4262,81.14,81.0336
75000,80.818,80.4296,81.1699,80.9798
76000,80.9543,80.5771,81.3091,81.1058
77000,81.1541,80.8225,81.4996,81.3339
78000,81.2867,80.9354,81.6189,81.46
79000,81.4009,81.0667,81.7123,81.465
80000,81.4959,81.1566,81.8479,81.5466
81000,81.6538,81.3187,81.9761,81.7333
82000,81.7516,81.4434,82.0921,81.7656
83000,81.8545,81.5404,82.1745,81.8189
84000,81.9517,81.65,82.259,81.9384
85000,82.0443,81.764,82.3299,82.1088
86000,82.1122,81.8267,82.3998,82.2044
87000,82.2301,81.938,82.5149,82.276
88000,82.3303,82.0534,82.6143,82.4081
89000,82.3735,82.0691,82.6624,82.3757
90000,82.3982,82.1017,82.6712,82.4817
91000,82.4405,82.1555,82.7255,82.5268
92000,82.496,82.1873,82.7924,82.6556
93000,82.5665,82.2683,82.8633,82.6298
94000,82.6245,82.3064,82.9253,82.7054
95000,82.702,82.3845,82.9996,82.6923
96000,82.7953,82.5097,83.1019,82.7647
97000,82.8503,82.5403,83.1658,82.846
98000,82.8994,82.6018,83.1931,82.9145
99000,82.9419,82.6373,83.2402,82.8705
100000,82.9904,82.6876,83.2669,82.8344
101000,83.0041,82.6947,83.3151,82.88
102000,83.0444,82.7328,83.3598,82.9372
103000,83.0411,82.7255,83.3514,83.0158
104000,83.0457,82.7084,83.3683,83.0607
105000,82.9511,82.5669,83.3326,83.072
106000,82.9535,82.6092,83.311,83.0539
107000,82.8814,82.455,83.2774,83.0499
108000,82.7439,82.2462,83.1956,83.078
109000,82.7686,82.3172,83.1915,82.9644
110000,82.802,82.3765,83.2107,82.9718
111000,82.7829,82.3452,83.2005,83.0562
112000,82.6859,82.2222,83.1294,83.0508
113000,82.6898,82.2497,83.1161,83.0422
114000,82.6954,82.2524,83.0999,83.016
115000,82.6602,82.1728,83.0981,82.9591
116000,82.6521,82.1897,83.0991,82.9791
117000,82.6878,82.2211,83.1107,82.9675
118000,82.6089,82.1502,83.05,82.8888
119000,82.6314,82.1601,83.0575,82.9915
120000,82.611,82.16,83.0449,82.9056
121000,82.4562,81.9536,82.8995,82.9291
122000,82.4959,81.9849,82.9485,82.953
123000,82.4705,81.9753,82.9169,82.9465
124000,82.4915,82.0027,82.9632,83.0062
125000,82.5194,82.0552,82.9597,82.9761
126000,82.4555,81.9698,82.8794,82.7152
127000,82.2466,81.6745,82.7778,82.8315
128000,82.2786,81.7578,82.7668,82.7157
129000,82.2964,81.7606,82.7516,82.7488
130000,82.2705,81.7523,82.7322,82.795
131000,82.2662,81.722,82.7415,82.844
132000,82.2164,81.7308,82.6445,82.7763
133000,82.0332,81.3297,82.5893,82.568
134000,81.8507,81.181,82.4302,82.4822
135000,81.8292,81.1686,82.3725,82.4785
136000,81.8358,81.2186,82.3765,82.4728
137000,81.8465,81.2035,82.4112,82.4603
138000,81.906,81.3565,82.4052,82.5162
139000,81.9638,81.4399,82.4367,82.5579
140000,81.9232,81.422,82.3719,82.5274
141000,81.9596,81.4794,82.375,82.4782
142000,81.8396,81.3391,82.3084,82.4074
143000,81.9209,81.4262,82.3688,82.4396
144000,81.7444,81.2235,82.2404,82.3557
145000,81.6931,81.0431,82.2346,82.3799
146000,81.7651,81.1473,82.3198,82.3265
147000,81.8156,81.2065,82.365,82.2984
148000,81.7685,81.1853,82.3048,82.1912
149000,81.6267,80.9052,82.2262,82.1877
150000,81.5751,80.7134,82.2465,82.1003
151000,81.5534,80.5844,82.252,82.1651
152000,81.6362,80.7853,82.2756,82.2582
153000,81.5885,80.704,82.2344,82.2955
154000,81.6259,80.8231,82.231,82.3101
155000,81.6343,80.8671,82.2197,82.0704
156000,81.6639,80.9811,82.2212,82.2132
157000,81.7468,81.1331,82.2561,82.2973
158000,81.8269,81.1745,82.3239,82.4215
159000,81.6685,80.9055,82.2812,82.5367
160000,81.7373,80.982,82.3286,82.4954
161000,81.8259,81.0872,82.3928,82.5437
162000,81.8972,81.2091,82.4499,82.513
163000,81.9779,81.3104,82.4801,82.5714
164000,81.9376,81.3242,82.4689,82.4927
165000,81.9935,81.4217,82.4502,82.5149
166000,82.0379,81.5004,82.4718,82.4629
167000,82.1273,81.642,82.5231,82.5123
168000,82.1844,81.7504,82.5654,82.532
169000,82.2215,81.8049,82.6061,82.5432
170000,82.1635,81.7554,82.5283,82.4489
171000,82.0661,81.6434,82.4458,82.4113
172000,82.0925,81.7006,82.4613,82.4594
173000,82.1018,81.7046,82.4745,82.4363
174000,82.1624,81.7884,82.5085,82.4668
175000,82.1761,81.7959,82.52,82.5099
176000,82.1956,81.821,82.5631,82.5341
177000,82.2151,81.8402,82.5539,82.5031
178000,82.221,81.8484,82.5552,82.4391
179000,82.2575,81.9079,82.5657,82.4129
180000,82.2529,81.9147,82.5778,82.3558
181000,82.2387,81.9028,82.5531,82.3888
182000,82.2678,81.9373,82.5813,82.4501
183000,82.3003,81.9631,82.6204,82.4885
184000,82.3408,82.0253,82.6562,82.5705
185000,82.3883,82.0822,82.6883,82.5659
186000,82.4346,82.1259,82.7471,82.651
187000,82.4695,82.1547,82.7642,82.7265
188000,82.4032,82.0708,82.7207,82.7141
189000,82.4254,82.0889,82.7521,82.6908
190000,82.4394,82.1036,82.7378,82.6944
191000,82.4622,82.1384,82.7722,82.7677
192000,82.3879,82.0047,82.7293,82.6927
193000,82.3216,81.875,82.6971,82.6727
194000,82.3615,81.9238,82.7585,82.7022
195000,82.4294,81.993,82.8026,82.7142
196000,82.4536,82.0501,82.8209,82.7664
197000,82.4769,82.0918,82.8186,82.806
198000,82.4907,82.1203,82.8383,82.874
199000,82.5117,82.1448,82.8562,82.8822
200000,82.5141,82.1378,82.8551,82.8579
201000,82.5097,82.1242,82.8531,82.811
202000,82.5229,82.1708,82.8708,82.8627
203000,82.5435,82.1731,82.9071,82.933
204000,82.5705,82.1852,82.922,82.9066
205000,82.5874,82.1983,82.9393,82.9123
206000,82.6277,82.2792,82.969,82.9421
207000,82.6848,82.3361,83.0037,82.9877
208000,82.7041,82.3409,83.0216,83.0055
209000,82.74,82.4152,83.0656,83.016
210000,82.7601,82.4175,83.0711,83.0479
211000,82.779,82.4362,83.0855,83.0499
212000,82.8049,82.4862,83.1059,83.0573
213000,82.8371,82.5153,83.1195,83.1015
214000,82.8518,82.5574,83.1279,83.1326
215000,82.8843,82.5987,83.1561,83.1308
216000,82.9006,82.5959,83.174,83.1231
217000,82.9105,82.6137,83.1944,83.1326
218000,82.8932,82.6018,83.1812,83.1143
219000,82.8712,82.5712,83.1569,83.0911
220000,82.8874,82.5969,83.1667,83.0852
221000,82.903,82.6037,83.1644,83.103
222000,82.9271,82.6385,83.2021,83.1133
223000,82.9231,82.6466,83.1976,83.1511
224000,82.937,82.667,83.204,83.2059
225000,82.9581,82.6888,83.2061,83.2383
226000,82.9813,82.736,83.2193,83.2665
227000,83.0129,82.7545,83.2521,83.2433
228000,83.0419,82.7963,83.2701,83.2838
229000,83.0837,82.8546,83.3106,83.3199
230000,83.1231,82.8874,83.3435,83.3517
231000,83.1559,82.9495,83.358,83.3905
232000,83.1897,82.9811,83.3867,83.3953
233000,83.2427,83.048,83.4451,83.3607
234000,83.2702,83.0845,83.4578,83.3813
235000,83.2863,83.1124,83.4731,83.3331
236000,83.3085,83.1314,83.4824,83.3477
237000,83.3285,83.1484,83.5032,83.3283
238000,83.3344,83.1438,83.515,83.344
239000,83.3174,83.1379,83.495,83.3565
240000,83.328,83.1189,83.5079,83.3864
241000,83.3335,83.1484,83.5191,83.4214
242000,83.3515,83.1628,83.5293,83.434
243000,83.3704,83.1936,83.5429,83.4519
244000,83.3784,83.2079,83.5569,83.3906
245000,83.3867,83.2136,83.5559,83.4244
246000,83.4013,83.2385,83.5703,83.4574
247000,83.4102,83.2432,83.5746,83.4637
248000,83.3997,83.2376,83.5594,83.3622
249000,83.4011,83.2302,83.5597,83.3649
250000,83.4116,83.2511,83.5696,83.355
251000,83.4224,83.2742,83.5683,83.3806
252000,83.4346,83.2807,83.5744,83.4003
253000,83.4344,83.2783,83.5798,83.4433
254000,83.4182,83.2509,83.5881,83.4541
255000,83.4171,83.2526,83.5884,83.4489
256000,83.4186,83.2449,83.6033,83.4544
257000,83.4151,83.2232,83.5947,83.4613
258000,83.4159,83.2305,83.5999,83.4787
259000,83.4032,83.2176,83.5782,83.483
260000,83.3974,83.2196,83.5729,83.5032
261000,83.3966,83.2049,83.565,83.4996
262000,83.3872,83.1985,83.5714,83.52
263000,83.3761,83.1882,83.5461,83.5099
264000,83.3711,83.1838,83.5462,83.4588
265000,83.3672,83.1809,83.5354,83.4719
266000,83.3764,83.1955,83.5578,83.4977
267000,83.3886,83.2099,83.5588,83.5033
268000,83.3952,83.2107,83.5696,83.5005
269000,83.3969,83.2078,83.5597,83.5109
270000,83.3895,83.2084,83.5538,83.4754
271000,83.3733,83.177,83.546,83.4512
272000,83.363,83.1667,83.5431,83.4398
273000,83.3505,83.1574,83.535,83.4013
274000,83.3507,83.1603,83.5276,83.4293
275000,83.3524,83.1651,83.5261,83.4627
276000,83.3595,83.1759,83.5295,83.4947
277000,83.3538,83.1742,83.5264,83.5267
278000,83.3502,83.1674,83.5101,83.5131
279000,83.357,83.1925,83.5161,83.5344
280000,83.3716,83.2032,83.5332,83.554
281000,83.3735,83.1914,83.5316,83.5594
282000,83.3684,83.1915,83.5227,83.4822
283000,83.3649,83.1901,83.5222,83.4674
284000,83.3624,83.1867,83.5249,83.4979
285000,83.3583,83.1773,83.5235,83.5349
286000,83.3303,83.1435,83.5091,83.5425
287000,83.328,83.1339,83.5086,83.567
288000,83.2986,83.0923,83.493,83.5979
289000,83.2979,83.1007,83.4851,83.6051
290000,83.303,83.1,83.4842,83.631
291000,83.2975,83.1092,83.483,83.6378
292000,83.297,83.0891,83.4809,83.6169
293000,83.3024,83.1102,83.4884,83.6269
294000,83.3042,83.1077,83.485,83.609
295000,83.298,83.0926,83.4847,83.6163
296000,83.3108,83.1304,83.4939,83.6187
297000,83.3089,83.1148,83.4984,83.6277
298000,83.3035,83.0981,83.4932,83.6358
299000,83.3125,83.117,83.5068,83.6229
300000,83.3074,83.1115,83.4831,83.6263
301000,83.3107,83.1254,83.4889,83.6335
302000,83.3222,83.129,83.5046,83.635
303000,83.3331,83.1349,83.5142,83.6275
304000,83.3576,83.1671,83.5359,83.6562
305000,83.3772,83.198,83.5495,83.635
306000,83.3933,83.2095,83.5613,83.6382
307000,83.41,83.2241,83.5789,83.6518
308000,83.4279,83.239,83.6015,83.6677
309000,83.4441,83.2571,83.6128,83.6835
310000,83.4619,83.2682,83.6365,83.6937
311000,83.476,83.2991,83.6444,83.6898
312000,83.483,83.3118,83.6353,83.6631
313000,83.4887,83.3147,83.6373,83.643
314000,83.498,83.3378,83.6384,83.6394
315000,83.4988,83.3388,83.6398,83.5847
316000,83.4916,83.3229,83.6386,83.5633
317000,83.4877,83.3207,83.6365,83.5605
318000,83.4802,83.2994,83.6283,83.5763
319000,83.4814,83.3132,83.6372,83.5994
320000,83.4855,83.3162,83.6364,83.6379
321000,83.4941,83.3321,83.6443,83.6335
322000,83.5026,83.3393,83.6558,83.6197
323000,83.5073,83.3454,83.6523,83.6649
324000,83.5102,83.3471,83.6567,83.6769
325000,83.5104,83.3412,83.6569,83.6656
326000,83.4848,83.2994,83.6552,83.6789
327000,83.499,83.31,83.6576,83.6885
328000,83.5175,83.3451,83.669,83.6961
329000,83.5266,83.353,83.6793,83.683
330000,83.5367,83.3538,83.6914,83.6898
331000,83.5468,83.3697,83.7014,83.7002
332000,83.5612,83.3981,83.7026,83.6994
333000,83.5675,83.4044,83.7047,83.6952
334000,83.5741,83.4169,83.7118,83.7003
335000,83.5739,83.4175,83.7127,83.6929
336000,83.5661,83.4126,83.6959,83.7013
337000,83.5643,83.4234,83.6986,83.7029
338000,83.5658,83.427,83.704,83.7079
339000,83.5522,83.4124,83.6855,83.7022
340000,83.5378,83.3962,83.6641,83.6896
341000,83.5171,83.3652,83.6537,83.6875
342000,83.491,83.3336,83.6455,83.6836
343000,83.4755,83.2996,83.6368,83.6853
344000,83.4699,83.2868,83.6294,83.678
345000,83.4591,83.2761,83.6235,83.6601
346000,83.4521,83.2554,83.6237,83.6693
347000,83.4499,83.2424,83.6348,83.6694
348000,83.4487,83.2358,83.6266,83.6744
349000,83.4446,83.2229,83.6327,83.6684
350000,83.4419,83.234,83.6328,83.6662
351000,83.4401,83.2169,83.6294,83.6553
352000,83.4389,83.2276,83.6283,83.6465
353000,83.442,83.238,83.6236,83.6471
354000,83.4394,83.2428,83.6135,83.638
355000,83.4373,83.2415,83.6146,83.6275
356000,83.4288,83.2181,83.6022,83.6104
357000,83.4242,83.1718,83.6175,83.6125
358000,83.4169,83.1832,83.6016,83.6108
359000,83.4253,83.1956,83.6171,83.6277
360000,83.4387,83.2057,83.6336,83.6317
361000,83.4545,83.2351,83.6437,83.6338
362000,83.4664,83.2497,83.6433,83.6398
363000,83.4681,83.252,83.6291,83.6463
364000,83.4632,83.259,83.6373,83.659
365000,83.4582,83.2561,83.6286,83.6681
366000,83.4544,83.2658,83.6273,83.6555
367000,83.4514,83.2609,83.6218,83.6391
368000,83.4406,83.2376,83.6054,83.6305
369000,83.4356,83.2275,83.6092,83.6378
370000,83.4311,83.2197,83.6284,83.6297
371000,83.4284,83.2224,83.6049,83.6086
372000,83.4376,83.2257,83.6204,83.6187
373000,83.4451,83.2345,83.6266,83.64
374000,83.4588,83.2585,83.6323,83.6489
375000,83.4719,83.2632,83.6392,83.649
376000,83.4799,83.2868,83.6483,83.6491
377000,83.4846,83.2934,83.6573,83.6359
378000,83.4904,83.3035,83.6565,83.6359
379000,83.4992,83.3138,83.6672,83.6256
380000,83.4975,83.3295,83.6519,83.5983
381000,83.5121,83.3479,83.664,83.6052
382000,83.5186,83.3612,83.6625,83.6248
383000,83.5239,83.3666,83.6731,83.6377
384000,83.5317,83.3727,83.6698,83.6397
385000,83.5368,83.3793,83.6741,83.6322
386000,83.5318,83.3753,83.6737,83.6324
387000,83.5238,83.372,83.6575,83.645
388000,83.5201,83.3787,83.6555,83.6454
389000,83.5249,83.3895,83.6538,83.6491
390000,83.5235,83.3777,83.649,83.6281
391000,83.5102,83.378,83.6374,83.6166
392000,83.4989,83.3578,83.6314,83.6093
393000,83.4986,83.3511,83.626,83.6
394000,83.507,83.3597,83.6447,83.5883
395000,83.5167,83.3737,83.6493,83.595
396000,83.5235,83.381,83.6533,83.6011
397000,83.5304,83.3971,83.6636,83.6156
398000,83.5345,83.375,83.6639,83.6411
399000,83.527,83.3792,83.6619,83.6161
400000,83.5232,83.3703,83.6601,83.6135
401000,83.5265,83.3793,83.6693,83.6159
402000,83.5302,83.384,83.6662,83.6424
403000,83.538,83.3842,83.6739,83.6315
404000,83.5465,83.3971,83.6849,83.6566
405000,83.5546,83.4028,83.6932,83.6633
406000,83.5641,83.4205,83.6966,83.6588
407000,83.5701,83.4238,83.7034,83.6367
408000,83.5816,83.4304,83.7115,83.6629
409000,83.592,83.4418,83.7217,83.6671
410000,83.5954,83.4455,83.7351,83.6672
411000,83.6049,83.4582,83.7359,83.6729
412000,83.6104,83.4718,83.7408,83.6721
413000,83.614,83.4791,83.7413,83.67
414000,83.6162,83.4886,83.746,83.6755
415000,83.6225,83.4904,83.7506,83.6808
416000,83.6252,83.4889,83.755,83.6783
417000,83.624,83.4873,83.7505,83.6786
418000,83.6226,83.4859,83.7474,83.6784
419000,83.6221,83.4989,83.7463,83.6775
420000,83.6222,83.4915,83.7477,83.6775
421000,83.6231,83.5006,83.7444,83.6813
422000,83.6202,83.5029,83.7348,83.6935
423000,83.6216,83.4991,83.733,83.702
424000,83.6199,83.4954,83.7318,83.7046
425000,83.6222,83.4987,83.7399,83.7125
426000,83.6232,83.5092,83.7283,83.7104
427000,83.6258,83.5094,83.7342,83.7097
428000,83.6292,83.5027,83.7361,83.7036
429000,83.6344,83.5135,83.7404,83.7063
430000,83.6364,83.52,83.7407,83.7068
431000,83.6375,83.5277,83.7424,83.7095
432000,83.6397,83.5285,83.7472,83.7151
433000,83.6347,83.5124,83.7404,83.7066
434000,83.6403,83.5271,83.7525,83.7241
435000,83.65,83.5331,83.7577,83.7563
436000,83.6585,83.5362,83.7709,83.7584
437000,83.6631,83.5436,83.7739,83.7541
438000,83.6667,83.5457,83.7877,83.7509
439000,83.6687,83.545,83.7841,83.7528
440000,83.6709,83.5461,83.7901,83.7516
441000,83.6732,83.5493,83.7954,83.7546
442000,83.676,83.5439,83.7942,83.7541
443000,83.6749,83.5464,83.7892,83.7193
444000,83.6695,83.5358,83.7919,83.722
445000,83.6657,83.5431,83.7893,83.7289
446000,83.6604,83.5323,83.7861,83.7237
447000,83.6574,83.522,83.7853,83.7263
448000,83.6499,83.5212,83.7798,83.7071
449000,83.646,83.517,83.7687,83.7088
450000,83.6403,83.5113,83.7727,83.7102
451000,83.6389,83.4865,83.7746,83.7159
452000,83.6387,83.4872,83.7713,83.7233
453000,83.6403,83.5003,83.7779,83.7323
454000,83.6375,83.4925,83.7665,83.7351
455000,83.6441,83.5121,83.7732,83.7339
456000,83.6503,83.5193,83.7802,83.7348
457000,83.6566,83.5256,83.7853,83.7471
458000,83.6569,83.5261,83.786,83.7454
459000,83.6626,83.5334,83.7843,83.7347
460000,83.6699,83.5433,83.7944,83.7372
461000,83.676,83.5473,83.8017,83.7332
462000,83.6813,83.5578,83.8038,83.7314
463000,83.6866,83.5671,83.8057,83.7306
464000,83.6941,83.5756,83.8063,83.7411
465000,83.6941,83.5684,83.8193,83.7477
466000,83.6894,83.5638,83.8143,83.7495
467000,83.6937,83.5727,83.8179,83.7596
468000,83.6924,83.5667,83.809,83.7717
469000,83.691,83.5681,83.802,83.7778
470000,83.6904,83.5754,83.8049,83.7834
471000,83.6899,83.5678,83.8106,83.7885
472000,83.6851,83.5623,83.8054,83.7901
473000,83.6803,83.5545,83.8013,83.7842
474000,83.676,83.5509,83.7973,83.7796
475000,83.6749,83.5495,83.805,83.7883
476000,83.6775,83.5541,83.8024,83.7903
477000,83.6757,83.5411,83.7952,83.7705
478000,83.6747,83.5508,83.8,83.7663
479000,83.6774,83.5396,83.7999,83.7695
480000,83.6766,83.5391,83.8017,83.7589
481000,83.6721,83.5441,83.804,83.7706
482000,83.664,83.5191,83.7866,83.7666
483000,83.6531,83.5074,83.7937,83.7696
484000,83.6482,83.4943,83.784,83.7694
485000,83.6384,83.4917,83.7698,83.7658
486000,83.6293,83.4711,83.7629,83.765
487000,83.6241,83.466,83.7682,83.7588
488000,83.6208,83.4574,83.7734,83.7502
489000,83.6179,83.4588,83.7719,83.7461
490000,83.6164,83.4576,83.7624,83.7444
491000,83.6238,83.4706,83.7716,83.7428
492000,83.6245,83.4722,83.7708,83.7388
493000,83.6215,83.4766,83.7741,83.7286
494000,83.6252,83.4699,83.7719,83.7349
495000,83.6246,83.467,83.7707,83.736
496000,83.6168,83.4655,83.7599,83.737
497000,83.6105,83.4547,83.754,83.7325
498000,83.6096,83.4684,83.748,83.7412
499000,83.6159,83.4694,83.7505,83.7505
500000,83.6203,83.4812,83.754,83.7533


==> results/gene_editing/tcirl-sat/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0,0,0.0713476,0
16000,0,0,0.0713476,0
17000,0,0,0.0713476,0
18000,0,0,0.0713476,0
19000,0,0,0.0713476,0
20000,0,0,0.0713476,0
21000,0,0,0.0713476,0
22000,0,0,0.0713476,0
23000,0,0,0.0713476,0
24000,0,0,0.0713476,0
25000,0,0,0.0713476,0
26000,0,0,0.0713476,0
27000,0.02,0.00353926,0.104954,0
28000,0.02,0.00353926,0.104954,0
29000,0.04,0.0110389,0.134601,0
30000,0.04,0.0110389,0.134601,0
31000,0.06,0.020615,0.162171,0
32000,0.12,0.056176,0.238048,0
33000,0.16,0.0833742,0.285142,0
34000,0.22,0.127539,0.352415,0
35000,0.32,0.207582,0.458103,0
36000,0.38,0.258628,0.518496,0
37000,0.44,0.311622,0.57694,0
38000,0.48,0.347971,0.614883,0
39000,0.64,0.50141,0.758613,1
40000,0.72,0.583349,0.825258,1
41000,0.78,0.647585,0.872461,1
42000,0.86,0.738138,0.930492,1
43000,0.9,0.786398,0.956524,1
44000,0.92,0.811618,0.96845,1
45000,0.92,0.811618,0.96845,1
46000,0.94,0.837829,0.979385,1
47000,0.94,0.837829,0.979385,1
48000,0.98,0.895046,0.996461,1
49000,0.98,0.895046,0.996461,1
50000,0.98,0.895046,0.996461,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,1,0.928652,1,1
72000,1,0.928652,1,1
73000,1,0.928652,1,1
74000,1,0.928652,1,1
75000,1,0.928652,1,1
76000,1,0.928652,1,1
77000,1,0.928652,1,1
78000,1,0.928652,1,1
79000,1,0.928652,1,1
80000,1,0.928652,1,1
81000,1,0.928652,1,1
82000,1,0.928652,1,1
83000,1,0.928652,1,1
84000,1,0.928652,1,1
85000,1,0.928652,1,1
86000,1,0.928652,1,1
87000,1,0.928652,1,1
88000,1,0.928652,1,1
89000,1,0.928652,1,1
90000,1,0.928652,1,1
91000,1,0.928652,1,1
92000,1,0.928652,1,1
93000,1,0.928652,1,1
94000,1,0.928652,1,1
95000,1,0.928652,1,1
96000,1,0.928652,1,1
97000,1,0.928652,1,1
98000,1,0.928652,1,1
99000,1,0.928652,1,1
100000,1,0.928652,1,1
101000,1,0.928652,1,1
102000,1,0.928652,1,1
103000,1,0.928652,1,1
104000,1,0.928652,1,1
105000,1,0.928652,1,1
106000,1,0.928652,1,1
107000,1,0.928652,1,1
108000,1,0.928652,1,1
109000,1,0.928652,1,1
110000,1,0.928652,1,1
111000,1,0.928652,1,1
112000,1,0.928652,1,1
113000,1,0.928652,1,1
114000,1,0.928652,1,1
115000,1,0.928652,1,1
116000,1,0.928652,1,1
117000,1,0.928652,1,1
118000,1,0.928652,1,1
119000,1,0.928652,1,1
120000,1,0.928652,1,1
121000,1,0.928652,1,1
122000,1,0.928652,1,1
123000,1,0.928652,1,1
124000,1,0.928652,1,1
125000,1,0.928652,1,1
126000,1,0.928652,1,1
127000,1,0.928652,1,1
128000,1,0.928652,1,1
129000,1,0.928652,1,1
130000,1,0.928652,1,1
131000,1,0.928652,1,1
132000,1,0.928652,1,1
133000,1,0.928652,1,1
134000,1,0.928652,1,1
135000,1,0.928652,1,1
136000,1,0.928652,1,1
137000,1,0.928652,1,1
138000,1,0.928652,1,1
139000,1,0.928652,1,1
140000,1,0.928652,1,1
141000,1,0.928652,1,1
142000,1,0.928652,1,1
143000,1,0.928652,1,1
144000,1,0.928652,1,1
145000,1,0.928652,1,1
146000,1,0.928652,1,1
147000,1,0.928652,1,1
148000,1,0.928652,1,1
149000,1,0.928652,1,1
150000,1,0.928652,1,1
151000,1,0.928652,1,1
152000,1,0.928652,1,1
153000,1,0.928652,1,1
154000,1,0.928652,1,1
155000,1,0.928652,1,1
156000,1,0.928652,1,1
157000,1,0.928652,1,1
158000,1,0.928652,1,1
159000,1,0.928652,1,1
160000,1,0.928652,1,1
161000,1,0.928652,1,1
162000,1,0.928652,1,1
163000,1,0.928652,1,1
164000,1,0.928652,1,1
165000,1,0.928652,1,1
166000,1,0.928652,1,1
167000,1,0.928652,1,1
168000,1,0.928652,1,1
169000,1,0.928652,1,1
170000,1,0.928652,1,1
171000,1,0.928652,1,1
172000,1,0.928652,1,1
173000,1,0.928652,1,1
174000,1,0.928652,1,1
175000,1,0.928652,1,1
176000,1,0.928652,1,1
177000,1,0.928652,1,1
178000,1,0.928652,1,1
179000,1,0.928652,1,1
180000,1,0.928652,1,1
181000,1,0.928652,1,1
182000,1,0.928652,1,1
183000,1,0.928652,1,1
184000,1,0.928652,1,1
185000,1,0.928652,1,1
186000,1,0.928652,1,1
187000,1,0.928652,1,1
188000,1,0.928652,1,1
189000,1,0.928652,1,1
190000,1,0.928652,1,1
191000,1,0.928652,1,1
192000,1,0.928652,1,1
193000,1,0.928652,1,1
194000,1,0.928652,1,1
195000,1,0.928652,1,1
196000,1,0.928652,1,1
197000,1,0.928652,1,1
198000,1,0.928652,1,1
199000,1,0.928652,1,1
200000,1,0.928652,1,1
201000,1,0.928652,1,1
202000,1,0.928652,1,1
203000,1,0.928652,1,1
204000,1,0.928652,1,1
205000,1,0.928652,1,1
206000,1,0.928652,1,1
207000,1,0.928652,1,1
208000,1,0.928652,1,1
209000,1,0.928652,1,1
210000,1,0.928652,1,1
211000,1,0.928652,1,1
212000,1,0.928652,1,1
213000,1,0.928652,1,1
214000,1,0.928652,1,1
215000,1,0.928652,1,1
216000,1,0.928652,1,1
217000,1,0.928652,1,1
218000,1,0.928652,1,1
219000,1,0.928652,1,1
220000,1,0.928652,1,1
221000,1,0.928652,1,1
222000,1,0.928652,1,1
223000,1,0.928652,1,1
224000,1,0.928652,1,1
225000,1,0.928652,1,1
226000,1,0.928652,1,1
227000,1,0.928652,1,1
228000,1,0.928652,1,1
229000,1,0.928652,1,1
230000,1,0.928652,1,1
231000,1,0.928652,1,1
232000,1,0.928652,1,1
233000,1,0.928652,1,1
234000,1,0.928652,1,1
235000,1,0.928652,1,1
236000,1,0.928652,1,1
237000,1,0.928652,1,1
238000,1,0.928652,1,1
239000,1,0.928652,1,1
240000,1,0.928652,1,1
241000,1,0.928652,1,1
242000,1,0.928652,1,1
243000,1,0.928652,1,1
244000,1,0.928652,1,1
245000,1,0.928652,1,1
246000,1,0.928652,1,1
247000,1,0.928652,1,1
248000,1,0.928652,1,1
249000,1,0.928652,1,1
250000,1,0.928652,1,1
251000,1,0.928652,1,1
252000,1,0.928652,1,1
253000,1,0.928652,1,1
254000,1,0.928652,1,1
255000,1,0.928652,1,1
256000,1,0.928652,1,1
257000,1,0.928652,1,1
258000,1,0.928652,1,1
259000,1,0.928652,1,1
260000,1,0.928652,1,1
261000,1,0.928652,1,1
262000,1,0.928652,1,1
263000,1,0.928652,1,1
264000,1,0.928652,1,1
265000,1,0.928652,1,1
266000,1,0.928652,1,1
267000,1,0.928652,1,1
268000,1,0.928652,1,1
269000,1,0.928652,1,1
270000,1,0.928652,1,1
271000,1,0.928652,1,1
272000,1,0.928652,1,1
273000,1,0.928652,1,1
274000,1,0.928652,1,1
275000,1,0.928652,1,1
276000,1,0.928652,1,1
277000,1,0.928652,1,1
278000,1,0.928652,1,1
279000,1,0.928652,1,1
280000,1,0.928652,1,1
281000,1,0.928652,1,1
282000,1,0.928652,1,1
283000,1,0.928652,1,1
284000,1,0.928652,1,1
285000,1,0.928652,1,1
286000,1,0.928652,1,1
287000,1,0.928652,1,1
288000,1,0.928652,1,1
289000,1,0.928652,1,1
290000,1,0.928652,1,1
291000,1,0.928652,1,1
292000,1,0.928652,1,1
293000,1,0.928652,1,1
294000,1,0.928652,1,1
295000,1,0.928652,1,1
296000,1,0.928652,1,1
297000,1,0.928652,1,1
298000,1,0.928652,1,1
299000,1,0.928652,1,1
300000,1,0.928652,1,1
301000,1,0.928652,1,1
302000,1,0.928652,1,1
303000,1,0.928652,1,1
304000,1,0.928652,1,1
305000,1,0.928652,1,1
306000,1,0.928652,1,1
307000,1,0.928652,1,1
308000,1,0.928652,1,1
309000,1,0.928652,1,1
310000,1,0.928652,1,1
311000,1,0.928652,1,1
312000,1,0.928652,1,1
313000,1,0.928652,1,1
314000,1,0.928652,1,1
315000,1,0.928652,1,1
316000,1,0.928652,1,1
317000,1,0.928652,1,1
318000,1,0.928652,1,1
319000,1,0.928652,1,1
320000,1,0.928652,1,1
321000,1,0.928652,1,1
322000,1,0.928652,1,1
323000,1,0.928652,1,1
324000,1,0.928652,1,1
325000,1,0.928652,1,1
326000,1,0.928652,1,1
327000,1,0.928652,1,1
328000,1,0.928652,1,1
329000,1,0.928652,1,1
330000,1,0.928652,1,1
331000,1,0.928652,1,1
332000,1,0.928652,1,1
333000,1,0.928652,1,1
334000,1,0.928652,1,1
335000,1,0.928652,1,1
336000,1,0.928652,1,1
337000,1,0.928652,1,1
338000,1,0.928652,1,1
339000,1,0.928652,1,1
340000,1,0.928652,1,1
341000,1,0.928652,1,1
342000,1,0.928652,1,1
343000,1,0.928652,1,1
344000,1,0.928652,1,1
345000,1,0.928652,1,1
346000,1,0.928652,1,1
347000,1,0.928652,1,1
348000,1,0.928652,1,1
349000,1,0.928652,1,1
350000,1,0.928652,1,1
351000,1,0.928652,1,1
352000,1,0.928652,1,1
353000,1,0.928652,1,1
354000,1,0.928652,1,1
355000,1,0.928652,1,1
356000,1,0.928652,1,1
357000,1,0.928652,1,1
358000,1,0.928652,1,1
359000,1,0.928652,1,1
360000,1,0.928652,1,1
361000,1,0.928652,1,1
362000,1,0.928652,1,1
363000,1,0.928652,1,1
364000,1,0.928652,1,1
365000,1,0.928652,1,1
366000,1,0.928652,1,1
367000,1,0.928652,1,1
368000,1,0.928652,1,1
369000,1,0.928652,1,1
370000,1,0.928652,1,1
371000,1,0.928652,1,1
372000,1,0.928652,1,1
373000,1,0.928652,1,1
374000,1,0.928652,1,1
375000,1,0.928652,1,1
376000,1,0.928652,1,1
377000,1,0.928652,1,1
378000,1,0.928652,1,1
379000,1,0.928652,1,1
380000,1,0.928652,1,1
381000,1,0.928652,1,1
382000,1,0.928652,1,1
383000,1,0.928652,1,1
384000,1,0.928652,1,1
385000,1,0.928652,1,1
386000,1,0.928652,1,1
387000,1,0.928652,1,1
388000,1,0.928652,1,1
389000,1,0.928652,1,1
390000,1,0.928652,1,1
391000,1,0.928652,1,1
392000,1,0.928652,1,1
393000,1,0.928652,1,1
394000,1,0.928652,1,1
395000,1,0.928652,1,1
396000,1,0.928652,1,1
397000,1,0.928652,1,1
398000,1,0.928652,1,1
399000,1,0.928652,1,1
400000,1,0.928652,1,1
401000,1,0.928652,1,1
402000,1,0.928652,1,1
403000,1,0.928652,1,1
404000,1,0.928652,1,1
405000,1,0.928652,1,1
406000,1,0.928652,1,1
407000,1,0.928652,1,1
408000,1,0.928652,1,1
409000,1,0.928652,1,1
410000,1,0.928652,1,1
411000,1,0.928652,1,1
412000,1,0.928652,1,1
413000,1,0.928652,1,1
414000,1,0.928652,1,1
415000,1,0.928652,1,1
416000,1,0.928652,1,1
417000,1,0.928652,1,1
418000,1,0.928652,1,1
419000,1,0.928652,1,1
420000,1,0.928652,1,1
421000,1,0.928652,1,1
422000,1,0.928652,1,1
423000,1,0.928652,1,1
424000,1,0.928652,1,1
425000,1,0.928652,1,1
426000,1,0.928652,1,1
427000,1,0.928652,1,1
428000,1,0.928652,1,1
429000,1,0.928652,1,1
430000,1,0.928652,1,1
431000,1,0.928652,1,1
432000,1,0.928652,1,1
433000,1,0.928652,1,1
434000,1,0.928652,1,1
435000,1,0.928652,1,1
436000,1,0.928652,1,1
437000,1,0.928652,1,1
438000,1,0.928652,1,1
439000,1,0.928652,1,1
440000,1,0.928652,1,1
441000,1,0.928652,1,1
442000,1,0.928652,1,1
443000,1,0.928652,1,1
444000,1,0.928652,1,1
445000,1,0.928652,1,1
446000,1,0.928652,1,1
447000,1,0.928652,1,1
448000,1,0.928652,1,1
449000,1,0.928652,1,1
450000,1,0.928652,1,1
451000,1,0.928652,1,1
452000,1,0.928652,1,1
453000,1,0.928652,1,1
454000,1,0.928652,1,1
455000,1,0.928652,1,1
456000,1,0.928652,1,1
457000,1,0.928652,1,1
458000,1,0.928652,1,1
459000,1,0.928652,1,1
460000,1,0.928652,1,1
461000,1,0.928652,1,1
462000,1,0.928652,1,1
463000,1,0.928652,1,1
464000,1,0.928652,1,1
465000,1,0.928652,1,1
466000,1,0.928652,1,1
467000,1,0.928652,1,1
468000,1,0.928652,1,1
469000,1,0.928652,1,1
470000,1,0.928652,1,1
471000,1,0.928652,1,1
472000,1,0.928652,1,1
473000,1,0.928652,1,1
474000,1,0.928652,1,1
475000,1,0.928652,1,1
476000,1,0.928652,1,1
477000,1,0.928652,1,1
478000,1,0.928652,1,1
479000,1,0.928652,1,1
480000,1,0.928652,1,1
481000,1,0.928652,1,1
482000,1,0.928652,1,1
483000,1,0.928652,1,1
484000,1,0.928652,1,1
485000,1,0.928652,1,1
486000,1,0.928652,1,1
487000,1,0.928652,1,1
488000,1,0.928652,1,1
489000,1,0.928652,1,1
490000,1,0.928652,1,1
491000,1,0.928652,1,1
492000,1,0.928652,1,1
493000,1,0.928652,1,1
494000,1,0.928652,1,1
495000,1,0.928652,1,1
496000,1,0.928652,1,1
497000,1,0.928652,1,1
498000,1,0.928652,1,1
499000,1,0.928652,1,1
500000,1,0.928652,1,1


==> results/gene_editing/tcirl-sat/inference_mean_reinferences.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0,0
10000,1,1,1,1
20000,2,2,2,2
30000,2.1,2.02,2.2,2
40000,2.14,2.04,2.26,2
50000,2.16,2.06,2.3,2
60000,2.16,2.04,2.3,2
70000,2.16,2.0595,2.3,2
80000,2.18,2.06,2.34,2
90000,2.18,2.06,2.32,2
100000,2.18,2.06,2.32,2
110000,2.18,2.06,2.32,2
120000,2.18,2.06,2.32,2
130000,2.18,2.06,2.32,2
140000,2.18,2.06,2.32,2
150000,2.18,2.06,2.32,2
160000,2.18,2.06,2.32,2
170000,2.18,2.06,2.32,2
180000,2.18,2.06,2.34,2
190000,2.18,2.06,2.32,2
200000,2.18,2.06,2.32,2
210000,2.18,2.06,2.32,2
220000,2.18,2.06,2.32,2
230000,2.18,2.06,2.32,2
240000,2.18,2.06,2.32,2
250000,2.18,2.06,2.32,2
260000,2.18,2.06,2.32,2
270000,2.18,2.06,2.32,2
280000,2.18,2.06,2.34,2
290000,2.18,2.06,2.34,2
300000,2.18,2.06,2.32,2
310000,2.18,2.06,2.32,2
320000,2.18,2.06,2.32,2
330000,2.18,2.06,2.32,2
340000,2.18,2.06,2.3,2
350000,2.18,2.06,2.32,2
360000,2.18,2.06,2.32,2
370000,2.18,2.06,2.32,2
380000,2.18,2.06,2.32,2
390000,2.18,2.06,2.34,2
400000,2.18,2.06,2.32,2
410000,2.18,2.06,2.32,2
420000,2.18,2.06,2.32,2
430000,2.18,2.06,2.32,2
440000,2.18,2.06,2.32,2
450000,2.18,2.06,2.32,2
460000,2.18,2.06,2.3205,2
470000,2.18,2.06,2.32,2
480000,2.18,2.06,2.32,2
490000,2.18,2.06,2.32,2
500000,2.18,2.06,2.32,2


==> results/gene_editing/tcirl-sat/trajectories_disease.csv <==
timestep,mean,ci_lo,ci_hi,median
0,5,5,5,5
1,5.72,5.72,5.72,5.72
2,6.52,6.52,6.52,6.52
3,7.28,7.28,7.28,7.28
4,8,8,8,8
5,8.4,8.4,8.4,8.4
6,8.656,8.65,8.66,8.66
7,8.836,8.83,8.84,8.84
8,8.9364,8.9312,8.94,8.94
9,8.9544,8.932,8.9732,8.98
10,8.934,8.88918,8.968,8.98
11,8.534,8.47799,8.582,8.56
12,8.12686,8.05119,8.1932,8.16
13,7.56425,7.47864,7.64089,7.58
14,6.9776,6.884,7.0676,6.98
15,6.43858,6.34199,6.53254,6.44
16,5.77273,5.66112,5.87841,5.79
17,4.98562,4.85919,5.09801,5
18,4.29615,4.17375,4.40711,4.3
19,3.64869,3.53829,3.75102,3.64
20,2.83514,2.7292,2.93544,2.83
21,2.21649,2.13007,2.3042,2.19
22,1.57223,1.50438,1.64223,1.53
23,1.06722,1.0092,1.1276,1.01
24,0.713077,0.667871,0.760558,0.66
25,0.459788,0.42559,0.495792,0.42
26,0.248114,0.223426,0.274813,0.24
27,0.142065,0.120465,0.1656,0.12
28,0.122049,0.102449,0.143653,0.1
29,0.0788245,0.0624,0.0996006,0.06
30,0.0736245,0.0576,0.0928496,0.06
31,0.0344082,0.0196163,0.0540082,0.02
32,0.018,0.00399,0.03761,0
33,0.0176,0.0036,0.0372,0
34,0.0152,0.0008,0.0336,0
35,0.0144,0,0.0324,0
36,0.0144,0,0.0324,0
37,0.0144,0,0.0324,0
38,0.0144,0,0.0324,0
39,0.0144,0,0.0324,0
40,0.014,0,0.032,0
41,0.0136,0,0.0324,0
42,0.0132,0,0.0312,0
43,0.0128,0,0.0308,0
44,0.0128,0,0.03081,0
45,0.012,0,0.0288,0
46,0.0112,0,0.0276,0
47,0.0104,0,0.026,0
48,0.0096,0,0.024,0
49,0.0092,0,0.024,0
50,0.0092,0,0.024,0
51,0.0088,0,0.02281,0
52,0.0084,0,0.0216,0
53,0.0084,0,0.0216,0
54,0.008,0,0.0204,0
55,0.0076,0,0.0188,0
56,0.0072,0,0.018,0
57,0.0072,0,0.018,0
58,0.0072,0,0.018,0
59,0.0072,0,0.018,0
60,0.0072,0,0.018,0
61,0.0072,0,0.018,0
62,0.0072,0,0.018,0
63,0.0072,0,0.018,0
64,0.0072,0,0.018,0
65,0.0072,0,0.018,0
66,0.0072,0,0.018,0
67,0.0072,0,0.018,0
68,0.0072,0,0.018,0
69,0.0072,0,0.018,0
70,0.0072,0,0.018,0
71,0.0072,0,0.018,0
72,0.0072,0,0.018,0
73,0.0072,0,0.018,0
74,0.0072,0,0.018,0
75,0.0072,0,0.018,0
76,0.0072,0,0.018,0
77,0.0072,0,0.018,0
78,0.0072,0,0.018,0
79,0.0072,0,0.018,0
80,0.0072,0,0.018,0
81,0.0072,0,0.018,0
82,0.0072,0,0.018,0
83,0.0072,0,0.018,0
84,0.0072,0,0.018,0
85,0.0072,0,0.018,0
86,0.0072,0,0.018,0
87,0.0072,0,0.018,0
88,0.0072,0,0.018,0
89,0.0072,0,0.018,0
90,0.0072,0,0.018,0
91,0.0068,0,0.0172,0
92,0.0064,0,0.0164,0
93,0.006,0,0.0156,0
94,0.006,0,0.0156,0
95,0.0056,0,0.0148,0
96,0.0052,0,0.014,0
97,0.0048,0,0.0132,0
98,0.0044,0,0.0124,0
99,0.004,0,0.0116,0


==> results/gene_editing/transfer_returns.csv <==
tcirl,tcirl_lo,tcirl_hi,exact_transfer,exact_transfer_lo,exact_transfer_hi,no_transfer,no_transfer_lo,no_transfer_hi,oracle,oracle_lo,oracle_hi
83.6203,83.4795,83.7579,83.7887,83.6783,83.9023,83.5356,83.3796,83.6761,83.7448,83.6250,83.8642


==> results/traffic_signal/accept_state.csv <==
oracle,oracle_lo,oracle_hi,unknown,unknown_lo,unknown_hi,tcirl,tcirl_lo,tcirl_hi,dqn4,dqn4_lo,dqn4_hi,dqn1,dqn1_lo,dqn1_hi
3.0400,2.3600,3.7600,99.6800,99.4800,99.8800,2.8400,2.1600,3.5200,41.2800,32.9200,49.9600,88.4000,83.0800,93.1600


==> results/traffic_signal/counterfactual_returns.csv <==
tcirl,tcirl_lo,tcirl_hi,counterfactual,counterfactual_lo,counterfactual_hi,oracle,oracle_lo,oracle_hi,oracle_counterfactual,oracle_counterfactual_lo,oracle_counterfactual_hi
64.2105,63.9345,64.4733,66.5996,66.4336,66.7434,64.3332,64.0788,64.5731,66.6000,66.4819,66.7145


==> results/traffic_signal/cycles.csv <==
frames,with_cause,word,candidates,refined,rules,selection_mean,holdout_episodes,holdout_mean,holdout_se,comparison_episodes,comparison_mean,comparison_se
2,0,ahahhahh,9,9,8,62.63916015625,1024,62.77490234375,0.17013336361297077,50,62.3725,0.8219989479361657
4,0,ahahh,59,59,17,63.40673828125,1024,63.466552734375,0.1685091950155454,50,63.86,0.8121968822337376
1,1,hahah,9,9,16,63.7109375,1024,63.982421875,0.1694747503129045,50,64.0875,0.7233818148115143


==> results/traffic_signal/cycles_episodes.csv <==
frames,with_cause,word,bank,episode,return
2,0,ahahhahh,holdout,0,64.375
2,0,ahahhahh,holdout,1,63.125
2,0,ahahhahh,holdout,2,62.25
2,0,ahahhahh,holdout,3,63.5
2,0,ahahhahh,holdout,4,63.625
2,0,ahahhahh,holdout,5,67.125
2,0,ahahhahh,holdout,6,60.5
2,0,ahahhahh,holdout,7,52.375
2,0,ahahhahh,holdout,8,67.75
2,0,ahahhahh,holdout,9,60.375
2,0,ahahhahh,holdout,10,64.875
2,0,ahahhahh,holdout,11,61.0
2,0,ahahhahh,holdout,12,59.875
2,0,ahahhahh,holdout,13,67.25
2,0,ahahhahh,holdout,14,71.75
2,0,ahahhahh,holdout,15,57.375
2,0,ahahhahh,holdout,16,72.125
2,0,ahahhahh,holdout,17,64.75
2,0,ahahhahh,holdout,18,62.0
2,0,ahahhahh,holdout,19,52.0
2,0,ahahhahh,holdout,20,65.125
2,0,ahahhahh,holdout,21,59.625
2,0,ahahhahh,holdout,22,50.125
2,0,ahahhahh,holdout,23,64.625
2,0,ahahhahh,holdout,24,59.875
2,0,ahahhahh,holdout,25,64.75
2,0,ahahhahh,holdout,26,66.0
2,0,ahahhahh,holdout,27,69.625
2,0,ahahhahh,holdout,28,69.0
2,0,ahahhahh,holdout,29,57.75
2,0,ahahhahh,holdout,30,64.25
2,0,ahahhahh,holdout,31,62.125
2,0,ahahhahh,holdout,32,54.5
2,0,ahahhahh,holdout,33,69.25
2,0,ahahhahh,holdout,34,65.75
2,0,ahahhahh,holdout,35,67.5
2,0,ahahhahh,holdout,36,65.75
2,0,ahahhahh,holdout,37,56.5
2,0,ahahhahh,holdout,38,65.5
2,0,ahahhahh,holdout,39,63.125
2,0,ahahhahh,holdout,40,53.375
2,0,ahahhahh,holdout,41,68.25
2,0,ahahhahh,holdout,42,71.0
2,0,ahahhahh,holdout,43,59.75
2,0,ahahhahh,holdout,44,59.125
2,0,ahahhahh,holdout,45,69.125
2,0,ahahhahh,holdout,46,62.25
2,0,ahahhahh,holdout,47,62.875
2,0,ahahhahh,holdout,48,70.5
2,0,ahahhahh,holdout,49,65.25
2,0,ahahhahh,holdout,50,65.75
2,0,ahahhahh,holdout,51,61.625
2,0,ahahhahh,holdout,52,64.0
2,0,ahahhahh,holdout,53,65.0
2,0,ahahhahh,holdout,54,62.5
2,0,ahahhahh,holdout,55,54.625
2,0,ahahhahh,holdout,56,62.25
2,0,ahahhahh,holdout,57,61.625
2,0,ahahhahh,holdout,58,53.625
2,0,ahahhahh,holdout,59,59.5
2,0,ahahhahh,holdout,60,62.75
2,0,ahahhahh,holdout,61,66.375
2,0,ahahhahh,holdout,62,59.5
2,0,ahahhahh,holdout,63,60.625
2,0,ahahhahh,holdout,64,60.125
2,0,ahahhahh,holdout,65,67.0
2,0,ahahhahh,holdout,66,53.5
2,0,ahahhahh,holdout,67,60.375
2,0,ahahhahh,holdout,68,63.625
2,0,ahahhahh,holdout,69,69.75
2,0,ahahhahh,holdout,70,67.375
2,0,ahahhahh,holdout,71,65.0
2,0,ahahhahh,holdout,72,67.375
2,0,ahahhahh,holdout,73,62.875
2,0,ahahhahh,holdout,74,67.0
2,0,ahahhahh,holdout,75,65.375
2,0,ahahhahh,holdout,76,61.0
2,0,ahahhahh,holdout,77,61.0
2,0,ahahhahh,holdout,78,54.5
2,0,ahahhahh,holdout,79,63.625
2,0,ahahhahh,holdout,80,63.25
2,0,ahahhahh,holdout,81,48.0
2,0,ahahhahh,holdout,82,72.0
2,0,ahahhahh,holdout,83,55.25
2,0,ahahhahh,holdout,84,68.75
2,0,ahahhahh,holdout,85,62.375
2,0,ahahhahh,holdout,86,47.875
2,0,ahahhahh,holdout,87,53.125
2,0,ahahhahh,holdout,88,61.875
2,0,ahahhahh,holdout,89,57.625
2,0,ahahhahh,holdout,90,62.0
2,0,ahahhahh,holdout,91,66.375
2,0,ahahhahh,holdout,92,66.75
2,0,ahahhahh,holdout,93,68.75
2,0,ahahhahh,holdout,94,64.375
2,0,ahahhahh,holdout,95,61.875
2,0,ahahhahh,holdout,96,70.375
2,0,ahahhahh,holdout,97,63.875
2,0,ahahhahh,holdout,98,55.125
2,0,ahahhahh,holdout,99,63.25
2,0,ahahhahh,holdout,100,61.75
2,0,ahahhahh,holdout,101,61.0
2,0,ahahhahh,holdout,102,62.75
2,0,ahahhahh,holdout,103,68.25
2,0,ahahhahh,holdout,104,64.75
2,0,ahahhahh,holdout,105,62.625
2,0,ahahhahh,holdout,106,69.875
2,0,ahahhahh,holdout,107,61.25
2,0,ahahhahh,holdout,108,59.75
2,0,ahahhahh,holdout,109,63.125
2,0,ahahhahh,holdout,110,58.75
2,0,ahahhahh,holdout,111,61.875
2,0,ahahhahh,holdout,112,61.75
2,0,ahahhahh,holdout,113,51.875
2,0,ahahhahh,holdout,114,61.875
2,0,ahahhahh,holdout,115,64.75
2,0,ahahhahh,holdout,116,67.25
2,0,ahahhahh,holdout,117,67.875
2,0,ahahhahh,holdout,118,68.625
2,0,ahahhahh,holdout,119,63.75
2,0,ahahhahh,holdout,120,58.375
2,0,ahahhahh,holdout,121,63.125
2,0,ahahhahh,holdout,122,71.25
2,0,ahahhahh,holdout,123,65.0
2,0,ahahhahh,holdout,124,58.25
2,0,ahahhahh,holdout,125,65.625
2,0,ahahhahh,holdout,126,66.5
2,0,ahahhahh,holdout,127,58.375
2,0,ahahhahh,holdout,128,71.25
2,0,ahahhahh,holdout,129,68.125
2,0,ahahhahh,holdout,130,59.75
2,0,ahahhahh,holdout,131,60.0
2,0,ahahhahh,holdout,132,66.125
2,0,ahahhahh,holdout,133,65.0
2,0,ahahhahh,holdout,134,56.625
2,0,ahahhahh,holdout,135,63.0
2,0,ahahhahh,holdout,136,58.375
2,0,ahahhahh,holdout,137,63.5
2,0,ahahhahh,holdout,138,63.25
2,0,ahahhahh,holdout,139,62.625
2,0,ahahhahh,holdout,140,62.25
2,0,ahahhahh,holdout,141,62.25
2,0,ahahhahh,holdout,142,70.625
2,0,ahahhahh,holdout,143,59.75
2,0,ahahhahh,holdout,144,62.25
2,0,ahahhahh,holdout,145,57.125
2,0,ahahhahh,holdout,146,66.0
2,0,ahahhahh,holdout,147,54.75
2,0,ahahhahh,holdout,148,65.625
2,0,ahahhahh,holdout,149,61.625
2,0,ahahhahh,holdout,150,63.25
2,0,ahahhahh,holdout,151,58.625
2,0,ahahhahh,holdout,152,71.25
2,0,ahahhahh,holdout,153,63.875
2,0,ahahhahh,holdout,154,68.625
2,0,ahahhahh,holdout,155,63.625
2,0,ahahhahh,holdout,156,63.375
2,0,ahahhahh,holdout,157,67.75
2,0,ahahhahh,holdout,158,59.875
2,0,ahahhahh,holdout,159,64.875
2,0,ahahhahh,holdout,160,58.75
2,0,ahahhahh,holdout,161,61.875
2,0,ahahhahh,holdout,162,66.875
2,0,ahahhahh,holdout,163,67.5
2,0,ahahhahh,holdout,164,49.875
2,0,ahahhahh,holdout,165,66.75
2,0,ahahhahh,holdout,166,65.5
2,0,ahahhahh,holdout,167,66.25
2,0,ahahhahh,holdout,168,66.375
2,0,ahahhahh,holdout,169,59.625
2,0,ahahhahh,holdout,170,59.5
2,0,ahahhahh,holdout,171,60.75
2,0,ahahhahh,holdout,172,70.25
2,0,ahahhahh,holdout,173,58.25
2,0,ahahhahh,holdout,174,58.625
2,0,ahahhahh,holdout,175,53.625
2,0,ahahhahh,holdout,176,67.625
2,0,ahahhahh,holdout,177,52.75
2,0,ahahhahh,holdout,178,53.125
2,0,ahahhahh,holdout,179,62.25
2,0,ahahhahh,holdout,180,52.875
2,0,ahahhahh,holdout,181,66.625
2,0,ahahhahh,holdout,182,67.5
2,0,ahahhahh,holdout,183,53.125
2,0,ahahhahh,holdout,184,67.875
2,0,ahahhahh,holdout,185,63.375
2,0,ahahhahh,holdout,186,65.375
2,0,ahahhahh,holdout,187,71.0
2,0,ahahhahh,holdout,188,62.5
2,0,ahahhahh,holdout,189,63.5
2,0,ahahhahh,holdout,190,69.5
2,0,ahahhahh,holdout,191,63.25
2,0,ahahhahh,holdout,192,70.25
2,0,ahahhahh,holdout,193,63.75
2,0,ahahhahh,holdout,194,61.25
2,0,ahahhahh,holdout,195,65.75
2,0,ahahhahh,holdout,196,65.25
2,0,ahahhahh,holdout,197,60.125
2,0,ahahhahh,holdout,198,60.5
2,0,ahahhahh,holdout,199,56.25
2,0,ahahhahh,holdout,200,68.5
2,0,ahahhahh,holdout,201,66.875
2,0,ahahhahh,holdout,202,69.0
2,0,ahahhahh,holdout,203,66.375
2,0,ahahhahh,holdout,204,61.75
2,0,ahahhahh,holdout,205,62.75
2,0,ahahhahh,holdout,206,66.25
2,0,ahahhahh,holdout,207,64.375
2,0,ahahhahh,holdout,208,71.875
2,0,ahahhahh,holdout,209,57.375
2,0,ahahhahh,holdout,210,63.625
2,0,ahahhahh,holdout,211,59.625
2,0,ahahhahh,holdout,212,70.75
2,0,ahahhahh,holdout,213,39.75
2,0,ahahhahh,holdout,214,61.25
2,0,ahahhahh,holdout,215,61.75
2,0,ahahhahh,holdout,216,67.5
2,0,ahahhahh,holdout,217,53.125
2,0,ahahhahh,holdout,218,62.625
2,0,ahahhahh,holdout,219,56.125
2,0,ahahhahh,holdout,220,69.0
2,0,ahahhahh,holdout,221,66.875
2,0,ahahhahh,holdout,222,54.5
2,0,ahahhahh,holdout,223,63.875
2,0,ahahhahh,holdout,224,66.625
2,0,ahahhahh,holdout,225,60.25
2,0,ahahhahh,holdout,226,62.5
2,0,ahahhahh,holdout,227,65.625
2,0,ahahhahh,holdout,228,68.5
2,0,ahahhahh,holdout,229,59.0
2,0,ahahhahh,holdout,230,67.375
2,0,ahahhahh,holdout,231,67.625
2,0,ahahhahh,holdout,232,62.25
2,0,ahahhahh,holdout,233,69.75
2,0,ahahhahh,holdout,234,63.75
2,0,ahahhahh,holdout,235,56.5
2,0,ahahhahh,holdout,236,64.375
2,0,ahahhahh,holdout,237,62.0
2,0,ahahhahh,holdout,238,53.625
2,0,ahahhahh,holdout,239,70.25
2,0,ahahhahh,holdout,240,66.0
2,0,ahahhahh,holdout,241,63.625
2,0,ahahhahh,holdout,242,55.375
2,0,ahahhahh,holdout,243,62.75
2,0,ahahhahh,holdout,244,63.25
2,0,ahahhahh,holdout,245,55.625
2,0,ahahhahh,holdout,246,61.25
2,0,ahahhahh,holdout,247,62.75
2,0,ahahhahh,holdout,248,58.375
2,0,ahahhahh,holdout,249,51.25
2,0,ahahhahh,holdout,250,65.5
2,0,ahahhahh,holdout,251,59.375
2,0,ahahhahh,holdout,252,74.125
2,0,ahahhahh,holdout,253,72.25
2,0,ahahhahh,holdout,254,59.0
2,0,ahahhahh,holdout,255,69.875
2,0,ahahhahh,holdout,256,66.625
2,0,ahahhahh,holdout,257,52.25
2,0,ahahhahh,holdout,258,64.375
2,0,ahahhahh,holdout,259,51.5
2,0,ahahhahh,holdout,260,55.75
2,0,ahahhahh,holdout,261,44.625
2,0,ahahhahh,holdout,262,65.625
2,0,ahahhahh,holdout,263,62.5
2,0,ahahhahh,holdout,264,61.125
2,0,ahahhahh,holdout,265,70.5
2,0,ahahhahh,holdout,266,58.125
2,0,ahahhahh,holdout,267,60.625
2,0,ahahhahh,holdout,268,66.625
2,0,ahahhahh,holdout,269,62.875
2,0,ahahhahh,holdout,270,65.0
2,0,ahahhahh,holdout,271,63.5
2,0,ahahhahh,holdout,272,65.875
2,0,ahahhahh,holdout,273,52.125
2,0,ahahhahh,holdout,274,62.75
2,0,ahahhahh,holdout,275,52.125
2,0,ahahhahh,holdout,276,63.125
2,0,ahahhahh,holdout,277,58.875
2,0,ahahhahh,holdout,278,62.5
2,0,ahahhahh,holdout,279,61.5
2,0,ahahhahh,holdout,280,66.5
2,0,ahahhahh,holdout,281,64.25
2,0,ahahhahh,holdout,282,65.875
2,0,ahahhahh,holdout,283,49.375
2,0,ahahhahh,holdout,284,65.375
2,0,ahahhahh,holdout,285,69.0
2,0,ahahhahh,holdout,286,63.375
2,0,ahahhahh,holdout,287,66.875
2,0,ahahhahh,holdout,288,63.125
2,0,ahahhahh,holdout,289,63.625
2,0,ahahhahh,holdout,290,67.25
2,0,ahahhahh,holdout,291,72.375
2,0,ahahhahh,holdout,292,68.625
2,0,ahahhahh,holdout,293,57.0
2,0,ahahhahh,holdout,294,67.625
2,0,ahahhahh,holdout,295,58.5
2,0,ahahhahh,holdout,296,65.75
2,0,ahahhahh,holdout,297,62.0
2,0,ahahhahh,holdout,298,61.125
2,0,ahahhahh,holdout,299,67.625
2,0,ahahhahh,holdout,300,66.5
2,0,ahahhahh,holdout,301,63.0
2,0,ahahhahh,holdout,302,70.125
2,0,ahahhahh,holdout,303,65.5
2,0,ahahhahh,holdout,304,59.875
2,0,ahahhahh,holdout,305,53.875
2,0,ahahhahh,holdout,306,60.5
2,0,ahahhahh,holdout,307,58.375
2,0,ahahhahh,holdout,308,63.375
2,0,ahahhahh,holdout,309,66.875
2,0,ahahhahh,holdout,310,63.0
2,0,ahahhahh,holdout,311,68.625
2,0,ahahhahh,holdout,312,61.5
2,0,ahahhahh,holdout,313,61.75
2,0,ahahhahh,holdout,314,57.5
2,0,ahahhahh,holdout,315,75.0
2,0,ahahhahh,holdout,316,63.375
2,0,ahahhahh,holdout,317,67.0
2,0,ahahhahh,holdout,318,65.375
2,0,ahahhahh,holdout,319,68.75
2,0,ahahhahh,holdout,320,56.5
2,0,ahahhahh,holdout,321,57.625
2,0,ahahhahh,holdout,322,68.375
2,0,ahahhahh,holdout,323,66.0
2,0,ahahhahh,holdout,324,67.0
2,0,ahahhahh,holdout,325,58.75
2,0,ahahhahh,holdout,326,60.25
2,0,ahahhahh,holdout,327,59.375
2,0,ahahhahh,holdout,328,64.0
2,0,ahahhahh,holdout,329,67.75
2,0,ahahhahh,holdout,330,66.5
2,0,ahahhahh,holdout,331,55.25
2,0,ahahhahh,holdout,332,69.5
2,0,ahahhahh,holdout,333,63.875
2,0,ahahhahh,holdout,334,64.875
2,0,ahahhahh,holdout,335,57.375
2,0,ahahhahh,holdout,336,65.5
2,0,ahahhahh,holdout,337,71.375
2,0,ahahhahh,holdout,338,64.875
2,0,ahahhahh,holdout,339,54.125
2,0,ahahhahh,holdout,340,67.875
2,0,ahahhahh,holdout,341,39.75
2,0,ahahhahh,holdout,342,64.875
2,0,ahahhahh,holdout,343,59.5
2,0,ahahhahh,holdout,344,67.375
2,0,ahahhahh,holdout,345,67.5
2,0,ahahhahh,holdout,346,66.75
2,0,ahahhahh,holdout,347,65.75
2,0,ahahhahh,holdout,348,47.5
2,0,ahahhahh,holdout,349,64.125
2,0,ahahhahh,holdout,350,63.125
2,0,ahahhahh,holdout,351,60.375
2,0,ahahhahh,holdout,352,65.5
2,0,ahahhahh,holdout,353,62.625
2,0,ahahhahh,holdout,354,70.0
2,0,ahahhahh,holdout,355,63.125
2,0,ahahhahh,holdout,356,58.5
2,0,ahahhahh,holdout,357,67.125
2,0,ahahhahh,holdout,358,64.25
2,0,ahahhahh,holdout,359,59.375
2,0,ahahhahh,holdout,360,56.25
2,0,ahahhahh,holdout,361,57.0
2,0,ahahhahh,holdout,362,65.375
2,0,ahahhahh,holdout,363,63.25
2,0,ahahhahh,holdout,364,64.125
2,0,ahahhahh,holdout,365,63.875
2,0,ahahhahh,holdout,366,54.5
2,0,ahahhahh,holdout,367,64.25
2,0,ahahhahh,holdout,368,66.25
2,0,ahahhahh,holdout,369,68.875
2,0,ahahhahh,holdout,370,71.625
2,0,ahahhahh,holdout,371,52.625
2,0,ahahhahh,holdout,372,70.75
2,0,ahahhahh,holdout,373,68.625
2,0,ahahhahh,holdout,374,69.375
2,0,ahahhahh,holdout,375,62.75
2,0,ahahhahh,holdout,376,45.25
2,0,ahahhahh,holdout,377,59.125
2,0,ahahhahh,holdout,378,74.25
2,0,ahahhahh,holdout,379,54.75
2,0,ahahhahh,holdout,380,70.0
2,0,ahahhahh,holdout,381,57.125
2,0,ahahhahh,holdout,382,67.75
2,0,ahahhahh,holdout,383,60.625
2,0,ahahhahh,holdout,384,60.5
2,0,ahahhahh,holdout,385,58.25
2,0,ahahhahh,holdout,386,59.75
2,0,ahahhahh,holdout,387,51.25
2,0,ahahhahh,holdout,388,68.625
2,0,ahahhahh,holdout,389,61.25
2,0,ahahhahh,holdout,390,65.5
2,0,ahahhahh,holdout,391,65.25
2,0,ahahhahh,holdout,392,63.875
2,0,ahahhahh,holdout,393,68.875
2,0,ahahhahh,holdout,394,63.75
2,0,ahahhahh,holdout,395,68.375
2,0,ahahhahh,holdout,396,62.75
2,0,ahahhahh,holdout,397,66.5
2,0,ahahhahh,holdout,398,61.875
2,0,ahahhahh,holdout,399,57.875
2,0,ahahhahh,holdout,400,58.875
2,0,ahahhahh,holdout,401,67.5
2,0,ahahhahh,holdout,402,63.5
2,0,ahahhahh,holdout,403,61.5
2,0,ahahhahh,holdout,404,70.125
2,0,ahahhahh,holdout,405,68.375
2,0,ahahhahh,holdout,406,69.0
2,0,ahahhahh,holdout,407,65.25
2,0,ahahhahh,holdout,408,62.625
2,0,ahahhahh,holdout,409,61.5
2,0,ahahhahh,holdout,410,66.625
2,0,ahahhahh,holdout,411,67.0
2,0,ahahhahh,holdout,412,54.125
2,0,ahahhahh,holdout,413,56.5
2,0,ahahhahh,holdout,414,67.625
2,0,ahahhahh,holdout,415,60.125
2,0,ahahhahh,holdout,416,55.125
2,0,ahahhahh,holdout,417,60.25
2,0,ahahhahh,holdout,418,62.625
2,0,ahahhahh,holdout,419,68.75
2,0,ahahhahh,holdout,420,58.875
2,0,ahahhahh,holdout,421,57.0
2,0,ahahhahh,holdout,422,67.375
2,0,ahahhahh,holdout,423,68.125
2,0,ahahhahh,holdout,424,57.75
2,0,ahahhahh,holdout,425,69.5
2,0,ahahhahh,holdout,426,66.125
2,0,ahahhahh,holdout,427,64.75
2,0,ahahhahh,holdout,428,61.375
2,0,ahahhahh,holdout,429,63.375
2,0,ahahhahh,holdout,430,65.375
2,0,ahahhahh,holdout,431,62.25
2,0,ahahhahh,holdout,432,69.25
2,0,ahahhahh,holdout,433,62.0
2,0,ahahhahh,holdout,434,67.0
2,0,ahahhahh,holdout,435,64.125
2,0,ahahhahh,holdout,436,69.0
2,0,ahahhahh,holdout,437,51.375
2,0,ahahhahh,holdout,438,63.0
2,0,ahahhahh,holdout,439,58.875
2,0,ahahhahh,holdout,440,64.375
2,0,ahahhahh,holdout,441,69.25
2,0,ahahhahh,holdout,442,67.125
2,0,ahahhahh,holdout,443,66.0
2,0,ahahhahh,holdout,444,68.75
2,0,ahahhahh,holdout,445,73.5
2,0,ahahhahh,holdout,446,67.125
2,0,ahahhahh,holdout,447,62.875
2,0,ahahhahh,holdout,448,64.375
2,0,ahahhahh,holdout,449,70.0
2,0,ahahhahh,holdout,450,62.5
2,0,ahahhahh,holdout,451,74.0
2,0,ahahhahh,holdout,452,51.875
2,0,ahahhahh,holdout,453,64.375
2,0,ahahhahh,holdout,454,59.0
2,0,ahahhahh,holdout,455,64.375
2,0,ahahhahh,holdout,456,59.25
2,0,ahahhahh,holdout,457,63.0
2,0,ahahhahh,holdout,458,62.375
2,0,ahahhahh,holdout,459,64.0
2,0,ahahhahh,holdout,460,55.0
2,0,ahahhahh,holdout,461,61.125
2,0,ahahhahh,holdout,462,66.125
2,0,ahahhahh,holdout,463,67.0
2,0,ahahhahh,holdout,464,66.875
2,0,ahahhahh,holdout,465,52.75
2,0,ahahhahh,holdout,466,63.5
2,0,ahahhahh,holdout,467,60.375
2,0,ahahhahh,holdout,468,65.875
2,0,ahahhahh,holdout,469,58.0
2,0,ahahhahh,holdout,470,65.625
2,0,ahahhahh,holdout,471,60.625
2,0,ahahhahh,holdout,472,67.375
2,0,ahahhahh,holdout,473,67.375
2,0,ahahhahh,holdout,474,52.25
2,0,ahahhahh,holdout,475,65.25
2,0,ahahhahh,holdout,476,62.75
2,0,ahahhahh,holdout,477,67.5
2,0,ahahhahh,holdout,478,65.5
2,0,ahahhahh,holdout,479,70.0
2,0,ahahhahh,holdout,480,68.75
2,0,ahahhahh,holdout,481,67.25
2,0,ahahhahh,holdout,482,65.875
2,0,ahahhahh,holdout,483,71.5
2,0,ahahhahh,holdout,484,61.25
2,0,ahahhahh,holdout,485,64.25
2,0,ahahhahh,holdout,486,71.875
2,0,ahahhahh,holdout,487,67.25
2,0,ahahhahh,holdout,488,57.0
2,0,ahahhahh,holdout,489,54.25
2,0,ahahhahh,holdout,490,56.5
2,0,ahahhahh,holdout,491,64.25
2,0,ahahhahh,holdout,492,55.875
2,0,ahahhahh,holdout,493,70.0
2,0,ahahhahh,holdout,494,69.25
2,0,ahahhahh,holdout,495,55.0
2,0,ahahhahh,holdout,496,60.875
2,0,ahahhahh,holdout,497,64.0
2,0,ahahhahh,holdout,498,64.0
2,0,ahahhahh,holdout,499,66.75
2,0,ahahhahh,holdout,500,57.875
2,0,ahahhahh,holdout,501,64.0
2,0,ahahhahh,holdout,502,66.875
2,0,ahahhahh,holdout,503,68.625
2,0,ahahhahh,holdout,504,55.375
2,0,ahahhahh,holdout,505,45.5
2,0,ahahhahh,holdout,506,67.25
2,0,ahahhahh,holdout,507,64.75
2,0,ahahhahh,holdout,508,50.75
2,0,ahahhahh,holdout,509,65.375
2,0,ahahhahh,holdout,510,63.125
2,0,ahahhahh,holdout,511,65.125
2,0,ahahhahh,holdout,512,69.625
2,0,ahahhahh,holdout,513,61.625
2,0,ahahhahh,holdout,514,62.5
2,0,ahahhahh,holdout,515,67.625
2,0,ahahhahh,holdout,516,57.5
2,0,ahahhahh,holdout,517,60.625
2,0,ahahhahh,holdout,518,64.125
2,0,ahahhahh,holdout,519,51.875
2,0,ahahhahh,holdout,520,73.75
2,0,ahahhahh,holdout,521,67.75
2,0,ahahhahh,holdout,522,71.375
2,0,ahahhahh,holdout,523,59.375
2,0,ahahhahh,holdout,524,67.875
2,0,ahahhahh,holdout,525,64.0
2,0,ahahhahh,holdout,526,60.25
2,0,ahahhahh,holdout,527,70.625
2,0,ahahhahh,holdout,528,61.25
2,0,ahahhahh,holdout,529,64.75
2,0,ahahhahh,holdout,530,73.0
2,0,ahahhahh,holdout,531,58.625
2,0,ahahhahh,holdout,532,65.125
2,0,ahahhahh,holdout,533,61.5
2,0,ahahhahh,holdout,534,50.875
2,0,ahahhahh,holdout,535,65.25
2,0,ahahhahh,holdout,536,58.5
2,0,ahahhahh,holdout,537,65.0
2,0,ahahhahh,holdout,538,57.25
2,0,ahahhahh,holdout,539,64.125
2,0,ahahhahh,holdout,540,69.625
2,0,ahahhahh,holdout,541,66.625
2,0,ahahhahh,holdout,542,60.125
2,0,ahahhahh,holdout,543,59.0
2,0,ahahhahh,holdout,544,65.625
2,0,ahahhahh,holdout,545,59.25
2,0,ahahhahh,holdout,546,71.375
2,0,ahahhahh,holdout,547,59.625
2,0,ahahhahh,holdout,548,60.25
2,0,ahahhahh,holdout,549,58.75
2,0,ahahhahh,holdout,550,64.25
2,0,ahahhahh,holdout,551,54.0
2,0,ahahhahh,holdout,552,68.0
2,0,ahahhahh,holdout,553,70.5
2,0,ahahhahh,holdout,554,62.125
2,0,ahahhahh,holdout,555,61.625
2,0,ahahhahh,holdout,556,64.875
2,0,ahahhahh,holdout,557,67.0
2,0,ahahhahh,holdout,558,63.125
2,0,ahahhahh,holdout,559,64.375
2,0,ahahhahh,holdout,560,64.0
2,0,ahahhahh,holdout,561,62.25
2,0,ahahhahh,holdout,562,69.25
2,0,ahahhahh,holdout,563,63.75
2,0,ahahhahh,holdout,564,54.5
2,0,ahahhahh,holdout,565,52.5
2,0,ahahhahh,holdout,566,63.75
2,0,ahahhahh,holdout,567,59.875
2,0,ahahhahh,holdout,568,64.25
2,0,ahahhahh,holdout,569,58.875
2,0,ahahhahh,holdout,570,57.875
2,0,ahahhahh,holdout,571,58.125
2,0,ahahhahh,holdout,572,68.0
2,0,ahahhahh,holdout,573,65.0
2,0,ahahhahh,holdout,574,66.25
2,0,ahahhahh,holdout,575,63.25
2,0,ahahhahh,holdout,576,68.75
2,0,ahahhahh,holdout,577,59.75
2,0,ahahhahh,holdout,578,69.625
2,0,ahahhahh,holdout,579,67.125
2,0,ahahhahh,holdout,580,49.375
2,0,ahahhahh,holdout,581,73.125
2,0,ahahhahh,holdout,582,60.125
2,0,ahahhahh,holdout,583,65.75
2,0,ahahhahh,holdout,584,61.0
2,0,ahahhahh,holdout,585,56.875
2,0,ahahhahh,holdout,586,58.0
2,0,ahahhahh,holdout,587,68.25
2,0,ahahhahh,holdout,588,66.625
2,0,ahahhahh,holdout,589,61.375
2,0,ahahhahh,holdout,590,63.5
2,0,ahahhahh,holdout,591,68.375
2,0,ahahhahh,holdout,592,65.875
2,0,ahahhahh,holdout,593,63.0
2,0,ahahhahh,holdout,594,63.5
2,0,ahahhahh,holdout,595,67.625
2,0,ahahhahh,holdout,596,69.125
2,0,ahahhahh,holdout,597,70.25
2,0,ahahhahh,holdout,598,57.25
2,0,ahahhahh,holdout,599,58.625
2,0,ahahhahh,holdout,600,61.0
2,0,ahahhahh,holdout,601,58.25
2,0,ahahhahh,holdout,602,63.75
2,0,ahahhahh,holdout,603,60.0
2,0,ahahhahh,holdout,604,61.25
2,0,ahahhahh,holdout,605,61.875
2,0,ahahhahh,holdout,606,59.0
2,0,ahahhahh,holdout,607,66.25
2,0,ahahhahh,holdout,608,63.375
2,0,ahahhahh,holdout,609,64.125
2,0,ahahhahh,holdout,610,56.25
2,0,ahahhahh,holdout,611,68.125
2,0,ahahhahh,holdout,612,59.5
2,0,ahahhahh,holdout,613,61.25
2,0,ahahhahh,holdout,614,63.625
2,0,ahahhahh,holdout,615,63.75
2,0,ahahhahh,holdout,616,68.125
2,0,ahahhahh,holdout,617,68.5
2,0,ahahhahh,holdout,618,70.0
2,0,ahahhahh,holdout,619,68.25
2,0,ahahhahh,holdout,620,66.375
2,0,ahahhahh,holdout,621,59.375
2,0,ahahhahh,holdout,622,73.625
2,0,ahahhahh,holdout,623,52.625
2,0,ahahhahh,holdout,624,62.625
2,0,ahahhahh,holdout,625,54.25
2,0,ahahhahh,holdout,626,54.625
2,0,ahahhahh,holdout,627,55.25
2,0,ahahhahh,holdout,628,54.75
2,0,ahahhahh,holdout,629,59.75
2,0,ahahhahh,holdout,630,61.0
2,0,ahahhahh,holdout,631,66.375
2,0,ahahhahh,holdout,632,70.625
2,0,ahahhahh,holdout,633,56.0
2,0,ahahhahh,holdout,634,60.5
2,0,ahahhahh,holdout,635,68.75
2,0,ahahhahh,holdout,636,68.5
2,0,ahahhahh,holdout,637,58.0
2,0,ahahhahh,holdout,638,69.0
2,0,ahahhahh,holdout,639,61.625
2,0,ahahhahh,holdout,640,64.5
2,0,ahahhahh,holdout,641,65.75
2,0,ahahhahh,holdout,642,61.5
2,0,ahahhahh,holdout,643,71.5
2,0,ahahhahh,holdout,644,62.5
2,0,ahahhahh,holdout,645,66.125
2,0,ahahhahh,holdout,646,70.25
2,0,ahahhahh,holdout,647,66.625
2,0,ahahhahh,holdout,648,64.75
2,0,ahahhahh,holdout,649,67.5
2,0,ahahhahh,holdout,650,57.75
2,0,ahahhahh,holdout,651,62.25
2,0,ahahhahh,holdout,652,59.75
2,0,ahahhahh,holdout,653,71.75
2,0,ahahhahh,holdout,654,61.875
2,0,ahahhahh,holdout,655,55.25
2,0,ahahhahh,holdout,656,66.25
2,0,ahahhahh,holdout,657,61.125
2,0,ahahhahh,holdout,658,64.25
2,0,ahahhahh,holdout,659,54.375
2,0,ahahhahh,holdout,660,56.625
2,0,ahahhahh,holdout,661,59.125
2,0,ahahhahh,holdout,662,63.0
2,0,ahahhahh,holdout,663,58.5
2,0,ahahhahh,holdout,664,61.5
2,0,ahahhahh,holdout,665,59.875
2,0,ahahhahh,holdout,666,43.75
2,0,ahahhahh,holdout,667,59.875
2,0,ahahhahh,holdout,668,63.5
2,0,ahahhahh,holdout,669,58.625
2,0,ahahhahh,holdout,670,66.0
2,0,ahahhahh,holdout,671,58.375
2,0,ahahhahh,holdout,672,51.0
2,0,ahahhahh,holdout,673,51.75
2,0,ahahhahh,holdout,674,57.375
2,0,ahahhahh,holdout,675,69.5
2,0,ahahhahh,holdout,676,51.875
2,0,ahahhahh,holdout,677,65.125
2,0,ahahhahh,holdout,678,68.125
2,0,ahahhahh,holdout,679,63.25
2,0,ahahhahh,holdout,680,65.5
2,0,ahahhahh,holdout,681,64.75
2,0,ahahhahh,holdout,682,68.125
2,0,ahahhahh,holdout,683,66.0
2,0,ahahhahh,holdout,684,63.375
2,0,ahahhahh,holdout,685,61.25
2,0,ahahhahh,holdout,686,60.125
2,0,ahahhahh,holdout,687,39.0
2,0,ahahhahh,holdout,688,66.25
2,0,ahahhahh,holdout,689,52.0
2,0,ahahhahh,holdout,690,69.25
2,0,ahahhahh,holdout,691,71.375
2,0,ahahhahh,holdout,692,64.125
2,0,ahahhahh,holdout,693,66.0
2,0,ahahhahh,holdout,694,70.375
2,0,ahahhahh,holdout,695,68.25
2,0,ahahhahh,holdout,696,62.875
2,0,ahahhahh,holdout,697,64.5
2,0,ahahhahh,holdout,698,67.25
2,0,ahahhahh,holdout,699,50.125
2,0,ahahhahh,holdout,700,69.375
2,0,ahahhahh,holdout,701,63.625
2,0,ahahhahh,holdout,702,68.875
2,0,ahahhahh,holdout,703,47.75
2,0,ahahhahh,holdout,704,71.75
2,0,ahahhahh,holdout,705,66.75
2,0,ahahhahh,holdout,706,61.25
2,0,ahahhahh,holdout,707,60.75
2,0,ahahhahh,holdout,708,64.875
2,0,ahahhahh,holdout,709,62.875
2,0,ahahhahh,holdout,710,68.375
2,0,ahahhahh,holdout,711,64.5
2,0,ahahhahh,holdout,712,59.625
2,0,ahahhahh,holdout,713,67.125
2,0,ahahhahh,holdout,714,57.75
2,0,ahahhahh,holdout,715,64.625
2,0,ahahhahh,holdout,716,53.625
2,0,ahahhahh,holdout,717,63.125
2,0,ahahhahh,holdout,718,63.5
2,0,ahahhahh,holdout,719,61.375
2,0,ahahhahh,holdout,720,69.375
2,0,ahahhahh,holdout,721,72.75
2,0,ahahhahh,holdout,722,58.125
2,0,ahahhahh,holdout,723,67.875
2,0,ahahhahh,holdout,724,67.625
2,0,ahahhahh,holdout,725,57.5
2,0,ahahhahh,holdout,726,49.375
2,0,ahahhahh,holdout,727,62.25
2,0,ahahhahh,holdout,728,70.0
2,0,ahahhahh,holdout,729,64.0
2,0,ahahhahh,holdout,730,65.625
2,0,ahahhahh,holdout,731,67.5
2,0,ahahhahh,holdout,732,67.0
2,0,ahahhahh,holdout,733,61.125
2,0,ahahhahh,holdout,734,56.75
2,0,ahahhahh,holdout,735,59.125
2,0,ahahhahh,holdout,736,65.375
2,0,ahahhahh,holdout,737,62.0
2,0,ahahhahh,holdout,738,67.125
2,0,ahahhahh,holdout,739,67.125
2,0,ahahhahh,holdout,740,68.5
2,0,ahahhahh,holdout,741,69.25
2,0,ahahhahh,holdout,742,54.375
2,0,ahahhahh,holdout,743,60.75
2,0,ahahhahh,holdout,744,44.125
2,0,ahahhahh,holdout,745,63.0
2,0,ahahhahh,holdout,746,57.625
2,0,ahahhahh,holdout,747,64.25
2,0,ahahhahh,holdout,748,56.75
2,0,ahahhahh,holdout,749,68.75
2,0,ahahhahh,holdout,750,55.875
2,0,ahahhahh,holdout,751,63.75
2,0,ahahhahh,holdout,752,60.125
2,0,ahahhahh,holdout,753,57.5
2,0,ahahhahh,holdout,754,68.375
2,0,ahahhahh,holdout,755,65.375
2,0,ahahhahh,holdout,756,52.875
2,0,ahahhahh,holdout,757,63.875
2,0,ahahhahh,holdout,758,61.875
2,0,ahahhahh,holdout,759,55.75
2,0,ahahhahh,holdout,760,62.125
2,0,ahahhahh,holdout,761,63.75
2,0,ahahhahh,holdout,762,60.125
2,0,ahahhahh,holdout,763,52.5
2,0,ahahhahh,holdout,764,61.625
2,0,ahahhahh,holdout,765,65.25
2,0,ahahhahh,holdout,766,65.375
2,0,ahahhahh,holdout,767,69.5
2,0,ahahhahh,holdout,768,62.875
2,0,ahahhahh,holdout,769,60.75
2,0,ahahhahh,holdout,770,69.375
2,0,ahahhahh,holdout,771,61.75
2,0,ahahhahh,holdout,772,62.625
2,0,ahahhahh,holdout,773,66.125
2,0,ahahhahh,holdout,774,65.5
2,0,ahahhahh,holdout,775,58.875
2,0,ahahhahh,holdout,776,67.5
2,0,ahahhahh,holdout,777,67.625
2,0,ahahhahh,holdout,778,63.375
2,0,ahahhahh,holdout,779,62.75
2,0,ahahhahh,holdout,780,65.5
2,0,ahahhahh,holdout,781,49.25
2,0,ahahhahh,holdout,782,66.625
2,0,ahahhahh,holdout,783,61.25
2,0,ahahhahh,holdout,784,66.125
2,0,ahahhahh,holdout,785,58.625
2,0,ahahhahh,holdout,786,57.375
2,0,ahahhahh,holdout,787,58.125
2,0,ahahhahh,holdout,788,65.625
2,0,ahahhahh,holdout,789,67.125
2,0,ahahhahh,holdout,790,57.0
2,0,ahahhahh,holdout,791,61.75
2,0,ahahhahh,holdout,792,63.25
2,0,ahahhahh,holdout,793,56.75
2,0,ahahhahh,holdout,794,58.5
2,0,ahahhahh,holdout,795,62.5
2,0,ahahhahh,holdout,796,58.0
2,0,ahahhahh,holdout,797,62.0
2,0,ahahhahh,holdout,798,58.875
2,0,ahahhahh,holdout,799,64.125
2,0,ahahhahh,holdout,800,62.875
2,0,ahahhahh,holdout,801,61.25
2,0,ahahhahh,holdout,802,64.75
2,0,ahahhahh,holdout,803,68.0
2,0,ahahhahh,holdout,804,62.25
2,0,ahahhahh,holdout,805,64.625
2,0,ahahhahh,holdout,806,54.0
2,0,ahahhahh,holdout,807,65.5
2,0,ahahhahh,holdout,808,57.875
2,0,ahahhahh,holdout,809,68.25
2,0,ahahhahh,holdout,810,61.0
2,0,ahahhahh,holdout,811,64.875
2,0,ahahhahh,holdout,812,56.75
2,0,ahahhahh,holdout,813,65.375
2,0,ahahhahh,holdout,814,58.875
2,0,ahahhahh,holdout,815,66.625
2,0,ahahhahh,holdout,816,49.75
2,0,ahahhahh,holdout,817,64.5
2,0,ahahhahh,holdout,818,61.625
2,0,ahahhahh,holdout,819,65.625
2,0,ahahhahh,holdout,820,59.125
2,0,ahahhahh,holdout,821,60.625
2,0,ahahhahh,holdout,822,66.75
2,0,ahahhahh,holdout,823,59.125
2,0,ahahhahh,holdout,824,51.625
2,0,ahahhahh,holdout,825,62.125
2,0,ahahhahh,holdout,826,66.875
2,0,ahahhahh,holdout,827,68.625
2,0,ahahhahh,holdout,828,63.75
2,0,ahahhahh,holdout,829,62.0
2,0,ahahhahh,holdout,830,59.5
2,0,ahahhahh,holdout,831,55.5
2,0,ahahhahh,holdout,832,61.875
2,0,ahahhahh,holdout,833,65.875
2,0,ahahhahh,holdout,834,69.625
2,0,ahahhahh,holdout,835,58.375
2,0,ahahhahh,holdout,836,57.125
2,0,ahahhahh,holdout,837,53.0
2,0,ahahhahh,holdout,838,64.375
2,0,ahahhahh,holdout,839,61.125
2,0,ahahhahh,holdout,840,69.25
2,0,ahahhahh,holdout,841,65.875
2,0,ahahhahh,holdout,842,67.125
2,0,ahahhahh,holdout,843,55.25
2,0,ahahhahh,holdout,844,70.875
2,0,ahahhahh,holdout,845,67.375
2,0,ahahhahh,holdout,846,63.0
2,0,ahahhahh,holdout,847,61.875
2,0,ahahhahh,holdout,848,57.0
2,0,ahahhahh,holdout,849,63.875
2,0,ahahhahh,holdout,850,64.625
2,0,ahahhahh,holdout,851,59.875
2,0,ahahhahh,holdout,852,61.375
2,0,ahahhahh,holdout,853,65.875
2,0,ahahhahh,holdout,854,65.875
2,0,ahahhahh,holdout,855,59.375
2,0,ahahhahh,holdout,856,65.75
2,0,ahahhahh,holdout,857,74.375
2,0,ahahhahh,holdout,858,64.75
2,0,ahahhahh,holdout,859,69.125
2,0,ahahhahh,holdout,860,66.125
2,0,ahahhahh,holdout,861,64.375
2,0,ahahhahh,holdout,862,65.875
2,0,ahahhahh,holdout,863,57.875
2,0,ahahhahh,holdout,864,55.875
2,0,ahahhahh,holdout,865,49.0
2,0,ahahhahh,holdout,866,58.75
2,0,ahahhahh,holdout,867,60.25
2,0,ahahhahh,holdout,868,52.625
2,0,ahahhahh,holdout,869,62.25
2,0,ahahhahh,holdout,870,62.125
2,0,ahahhahh,holdout,871,61.5
2,0,ahahhahh,holdout,872,65.875
2,0,ahahhahh,holdout,873,68.125
2,0,ahahhahh,holdout,874,54.375
2,0,ahahhahh,holdout,875,61.75
2,0,ahahhahh,holdout,876,64.875
2,0,ahahhahh,holdout,877,65.75
2,0,ahahhahh,holdout,878,56.25
2,0,ahahhahh,holdout,879,66.125
2,0,ahahhahh,holdout,880,62.0
2,0,ahahhahh,holdout,881,54.875
2,0,ahahhahh,holdout,882,59.5
2,0,ahahhahh,holdout,883,59.375
2,0,ahahhahh,holdout,884,69.0
2,0,ahahhahh,holdout,885,65.75
2,0,ahahhahh,holdout,886,65.625
2,0,ahahhahh,holdout,887,58.5
2,0,ahahhahh,holdout,888,73.25
2,0,ahahhahh,holdout,889,64.25
2,0,ahahhahh,holdout,890,64.125
2,0,ahahhahh,holdout,891,64.5
2,0,ahahhahh,holdout,892,63.375
2,0,ahahhahh,holdout,893,64.25
2,0,ahahhahh,holdout,894,64.375
2,0,ahahhahh,holdout,895,59.25
2,0,ahahhahh,holdout,896,63.0
2,0,ahahhahh,holdout,897,49.5
2,0,ahahhahh,holdout,898,57.375
2,0,ahahhahh,holdout,899,65.75
2,0,ahahhahh,holdout,900,61.375
2,0,ahahhahh,holdout,901,60.5
2,0,ahahhahh,holdout,902,69.5
2,0,ahahhahh,holdout,903,61.0
2,0,ahahhahh,holdout,904,60.75
2,0,ahahhahh,holdout,905,52.75
2,0,ahahhahh,holdout,906,65.875
2,0,ahahhahh,holdout,907,59.875
2,0,ahahhahh,holdout,908,67.5
2,0,ahahhahh,holdout,909,62.0
2,0,ahahhahh,holdout,910,69.875
2,0,ahahhahh,holdout,911,49.625
2,0,ahahhahh,holdout,912,67.75
2,0,ahahhahh,holdout,913,64.75
2,0,ahahhahh,holdout,914,53.375
2,0,ahahhahh,holdout,915,69.875
2,0,ahahhahh,holdout,916,60.625
2,0,ahahhahh,holdout,917,64.125
2,0,ahahhahh,holdout,918,64.0
2,0,ahahhahh,holdout,919,61.25
2,0,ahahhahh,holdout,920,58.125
2,0,ahahhahh,holdout,921,58.875
2,0,ahahhahh,holdout,922,67.25
2,0,ahahhahh,holdout,923,69.375
2,0,ahahhahh,holdout,924,69.5
2,0,ahahhahh,holdout,925,61.875
2,0,ahahhahh,holdout,926,55.375
2,0,ahahhahh,holdout,927,73.5
2,0,ahahhahh,holdout,928,60.875
2,0,ahahhahh,holdout,929,70.625
2,0,ahahhahh,holdout,930,52.375
2,0,ahahhahh,holdout,931,58.375
2,0,ahahhahh,holdout,932,51.875
2,0,ahahhahh,holdout,933,66.25
2,0,ahahhahh,holdout,934,60.125
2,0,ahahhahh,holdout,935,71.0
2,0,ahahhahh,holdout,936,62.875
2,0,ahahhahh,holdout,937,67.875
2,0,ahahhahh,holdout,938,65.375
2,0,ahahhahh,holdout,939,67.25
2,0,ahahhahh,holdout,940,53.375
2,0,ahahhahh,holdout,941,68.0
2,0,ahahhahh,holdout,942,66.0
2,0,ahahhahh,holdout,943,63.75
2,0,ahahhahh,holdout,944,58.125
2,0,ahahhahh,holdout,945,57.375
2,0,ahahhahh,holdout,946,70.625
2,0,ahahhahh,holdout,947,59.875
2,0,ahahhahh,holdout,948,62.0
2,0,ahahhahh,holdout,949,63.0
2,0,ahahhahh,holdout,950,57.25
2,0,ahahhahh,holdout,951,56.125
2,0,ahahhahh,holdout,952,67.375
2,0,ahahhahh,holdout,953,67.5
2,0,ahahhahh,holdout,954,63.25
2,0,ahahhahh,holdout,955,66.625
2,0,ahahhahh,holdout,956,58.125
2,0,ahahhahh,holdout,957,67.5
2,0,ahahhahh,holdout,958,58.75
2,0,ahahhahh,holdout,959,69.625
2,0,ahahhahh,holdout,960,60.75
2,0,ahahhahh,holdout,961,66.125
2,0,ahahhahh,holdout,962,52.75
2,0,ahahhahh,holdout,963,55.0
2,0,ahahhahh,holdout,964,66.875
2,0,ahahhahh,holdout,965,61.25
2,0,ahahhahh,holdout,966,68.25
2,0,ahahhahh,holdout,967,64.0
2,0,ahahhahh,holdout,968,51.0
2,0,ahahhahh,holdout,969,64.5
2,0,ahahhahh,holdout,970,59.625
2,0,ahahhahh,holdout,971,62.25
2,0,ahahhahh,holdout,972,64.0
2,0,ahahhahh,holdout,973,68.5
2,0,ahahhahh,holdout,974,61.5
2,0,ahahhahh,holdout,975,63.875
2,0,ahahhahh,holdout,976,65.375
2,0,ahahhahh,holdout,977,60.375
2,0,ahahhahh,holdout,978,71.375
2,0,ahahhahh,holdout,979,59.125
2,0,ahahhahh,holdout,980,67.625
2,0,ahahhahh,holdout,981,49.25
2,0,ahahhahh,holdout,982,68.25
2,0,ahahhahh,holdout,983,61.875
2,0,ahahhahh,holdout,984,66.125
2,0,ahahhahh,holdout,985,73.625
2,0,ahahhahh,holdout,986,57.5
2,0,ahahhahh,holdout,987,66.0
2,0,ahahhahh,holdout,988,69.625
2,0,ahahhahh,holdout,989,66.25
2,0,ahahhahh,holdout,990,68.5
2,0,ahahhahh,holdout,991,66.0
2,0,ahahhahh,holdout,992,63.875
2,0,ahahhahh,holdout,993,67.375
2,0,ahahhahh,holdout,994,64.0
2,0,ahahhahh,holdout,995,68.625
2,0,ahahhahh,holdout,996,62.875
2,0,ahahhahh,holdout,997,68.625
2,0,ahahhahh,holdout,998,65.5
2,0,ahahhahh,holdout,999,56.375
2,0,ahahhahh,holdout,1000,65.875
2,0,ahahhahh,holdout,1001,63.25
2,0,ahahhahh,holdout,1002,64.0
2,0,ahahhahh,holdout,1003,64.375
2,0,ahahhahh,holdout,1004,60.125
2,0,ahahhahh,holdout,1005,60.0
2,0,ahahhahh,holdout,1006,67.25
2,0,ahahhahh,holdout,1007,49.875
2,0,ahahhahh,holdout,1008,54.625
2,0,ahahhahh,holdout,1009,67.25
2,0,ahahhahh,holdout,1010,66.625
2,0,ahahhahh,holdout,1011,60.75
2,0,ahahhahh,holdout,1012,70.875
2,0,ahahhahh,holdout,1013,61.875
2,0,ahahhahh,holdout,1014,65.375
2,0,ahahhahh,holdout,1015,57.125
2,0,ahahhahh,holdout,1016,64.25
2,0,ahahhahh,holdout,1017,60.75
2,0,ahahhahh,holdout,1018,60.125
2,0,ahahhahh,holdout,1019,62.5
2,0,ahahhahh,holdout,1020,69.75
2,0,ahahhahh,holdout,1021,63.5
2,0,ahahhahh,holdout,1022,61.125
2,0,ahahhahh,holdout,1023,48.625
2,0,ahahhahh,comparison,0,58.0
2,0,ahahhahh,comparison,1,58.375
2,0,ahahhahh,comparison,2,67.0
2,0,ahahhahh,comparison,3,67.375
2,0,ahahhahh,comparison,4,65.375
2,0,ahahhahh,comparison,5,41.125
2,0,ahahhahh,comparison,6,66.0
2,0,ahahhahh,comparison,7,68.375
2,0,ahahhahh,comparison,8,59.125
2,0,ahahhahh,comparison,9,59.25
2,0,ahahhahh,comparison,10,63.0
2,0,ahahhahh,comparison,11,71.0
2,0,ahahhahh,comparison,12,56.125
2,0,ahahhahh,comparison,13,66.0
2,0,ahahhahh,comparison,14,59.625
2,0,ahahhahh,comparison,15,60.5
2,0,ahahhahh,comparison,16,55.25
2,0,ahahhahh,comparison,17,65.875
2,0,ahahhahh,comparison,18,60.625
2,0,ahahhahh,comparison,19,65.25
2,0,ahahhahh,comparison,20,70.75
2,0,ahahhahh,comparison,21,65.125
2,0,ahahhahh,comparison,22,58.0
2,0,ahahhahh,comparison,23,60.25
2,0,ahahhahh,comparison,24,68.0
2,0,ahahhahh,comparison,25,65.0
2,0,ahahhahh,comparison,26,70.625
2,0,ahahhahh,comparison,27,61.375
2,0,ahahhahh,comparison,28,58.75
2,0,ahahhahh,comparison,29,60.625
2,0,ahahhahh,comparison,30,64.5
2,0,ahahhahh,comparison,31,66.125
2,0,ahahhahh,comparison,32,70.125
2,0,ahahhahh,comparison,33,65.875
2,0,ahahhahh,comparison,34,60.875
2,0,ahahhahh,comparison,35,68.375
2,0,ahahhahh,comparison,36,49.875
2,0,ahahhahh,comparison,37,52.5
2,0,ahahhahh,comparison,38,56.5
2,0,ahahhahh,comparison,39,62.5
2,0,ahahhahh,comparison,40,62.75
2,0,ahahhahh,comparison,41,66.75
2,0,ahahhahh,comparison,42,67.0
2,0,ahahhahh,comparison,43,69.875
2,0,ahahhahh,comparison,44,53.625
2,0,ahahhahh,comparison,45,60.75
2,0,ahahhahh,comparison,46,65.0
2,0,ahahhahh,comparison,47,60.125
2,0,ahahhahh,comparison,48,62.25
2,0,ahahhahh,comparison,49,61.5
4,0,ahahh,holdout,0,66.0
4,0,ahahh,holdout,1,60.25
4,0,ahahh,holdout,2,67.25
4,0,ahahh,holdout,3,60.75
4,0,ahahh,holdout,4,56.75
4,0,ahahh,holdout,5,65.75
4,0,ahahh,holdout,6,62.875
4,0,ahahh,holdout,7,47.375
4,0,ahahh,holdout,8,62.625
4,0,ahahh,holdout,9,64.375
4,0,ahahh,holdout,10,62.5
4,0,ahahh,holdout,11,61.0
4,0,ahahh,holdout,12,62.25
4,0,ahahh,holdout,13,67.5
4,0,ahahh,holdout,14,66.0
4,0,ahahh,holdout,15,57.25
4,0,ahahh,holdout,16,72.375
4,0,ahahh,holdout,17,64.25
4,0,ahahh,holdout,18,67.5
4,0,ahahh,holdout,19,46.75
4,0,ahahh,holdout,20,67.5
4,0,ahahh,holdout,21,58.25
4,0,ahahh,holdout,22,56.875
4,0,ahahh,holdout,23,65.5
4,0,ahahh,holdout,24,64.25
4,0,ahahh,holdout,25,68.625
4,0,ahahh,holdout,26,65.625
4,0,ahahh,holdout,27,67.125
4,0,ahahh,holdout,28,69.75
4,0,ahahh,holdout,29,59.375
4,0,ahahh,holdout,30,62.875
4,0,ahahh,holdout,31,59.625
4,0,ahahh,holdout,32,52.25
4,0,ahahh,holdout,33,71.375
4,0,ahahh,holdout,34,68.125
4,0,ahahh,holdout,35,66.5
4,0,ahahh,holdout,36,62.125
4,0,ahahh,holdout,37,55.625
4,0,ahahh,holdout,38,66.25
4,0,ahahh,holdout,39,67.25
4,0,ahahh,holdout,40,57.0
4,0,ahahh,holdout,41,63.75
4,0,ahahh,holdout,42,72.125
4,0,ahahh,holdout,43,63.375
4,0,ahahh,holdout,44,63.0
4,0,ahahh,holdout,45,65.5
4,0,ahahh,holdout,46,62.875
4,0,ahahh,holdout,47,55.25
4,0,ahahh,holdout,48,71.0
4,0,ahahh,holdout,49,67.25
4,0,ahahh,holdout,50,58.75
4,0,ahahh,holdout,51,62.5
4,0,ahahh,holdout,52,56.25
4,0,ahahh,holdout,53,66.5
4,0,ahahh,holdout,54,60.375
4,0,ahahh,holdout,55,56.125
4,0,ahahh,holdout,56,62.0
4,0,ahahh,holdout,57,44.125
4,0,ahahh,holdout,58,53.0
4,0,ahahh,holdout,59,59.125
4,0,ahahh,holdout,60,66.0
4,0,ahahh,holdout,61,63.125
4,0,ahahh,holdout,62,60.0
4,0,ahahh,holdout,63,66.375
4,0,ahahh,holdout,64,69.25
4,0,ahahh,holdout,65,67.5
4,0,ahahh,holdout,66,62.0
4,0,ahahh,holdout,67,63.25
4,0,ahahh,holdout,68,62.375
4,0,ahahh,holdout,69,68.125
4,0,ahahh,holdout,70,71.375
4,0,ahahh,holdout,71,63.125
4,0,ahahh,holdout,72,70.75
4,0,ahahh,holdout,73,64.875
4,0,ahahh,holdout,74,68.375
4,0,ahahh,holdout,75,61.125
4,0,ahahh,holdout,76,66.75
4,0,ahahh,holdout,77,59.125
4,0,ahahh,holdout,78,49.125
4,0,ahahh,holdout,79,53.875
4,0,ahahh,holdout,80,62.125
4,0,ahahh,holdout,81,38.875
4,0,ahahh,holdout,82,65.75
4,0,ahahh,holdout,83,67.625
4,0,ahahh,holdout,84,67.625
4,0,ahahh,holdout,85,63.875
4,0,ahahh,holdout,86,41.75
4,0,ahahh,holdout,87,64.5
4,0,ahahh,holdout,88,65.125
4,0,ahahh,holdout,89,59.625
4,0,ahahh,holdout,90,61.875
4,0,ahahh,holdout,91,64.125
4,0,ahahh,holdout,92,63.125
4,0,ahahh,holdout,93,66.375
4,0,ahahh,holdout,94,71.125
4,0,ahahh,holdout,95,62.875
4,0,ahahh,holdout,96,67.625
4,0,ahahh,holdout,97,60.125
4,0,ahahh,holdout,98,66.25
4,0,ahahh,holdout,99,61.625
4,0,ahahh,holdout,100,65.375
4,0,ahahh,holdout,101,69.5
4,0,ahahh,holdout,102,68.0
4,0,ahahh,holdout,103,70.625
4,0,ahahh,holdout,104,66.5
4,0,ahahh,holdout,105,63.375
4,0,ahahh,holdout,106,74.75
4,0,ahahh,holdout,107,58.125
4,0,ahahh,holdout,108,62.125
4,0,ahahh,holdout,109,66.125
4,0,ahahh,holdout,110,64.625
4,0,ahahh,holdout,111,64.5
4,0,ahahh,holdout,112,66.125
4,0,ahahh,holdout,113,49.25
4,0,ahahh,holdout,114,63.75
4,0,ahahh,holdout,115,67.0
4,0,ahahh,holdout,116,70.375
4,0,ahahh,holdout,117,73.0
4,0,ahahh,holdout,118,66.0
4,0,ahahh,holdout,119,64.25
4,0,ahahh,holdout,120,65.25
4,0,ahahh,holdout,121,67.625
4,0,ahahh,holdout,122,64.875
4,0,ahahh,holdout,123,67.625
4,0,ahahh,holdout,124,64.625
4,0,ahahh,holdout,125,60.75
4,0,ahahh,holdout,126,66.625
4,0,ahahh,holdout,127,63.375
4,0,ahahh,holdout,128,70.625
4,0,ahahh,holdout,129,68.25
4,0,ahahh,holdout,130,49.125
4,0,ahahh,holdout,131,52.75
4,0,ahahh,holdout,132,62.375
4,0,ahahh,holdout,133,60.375
4,0,ahahh,holdout,134,55.25
4,0,ahahh,holdout,135,66.875
4,0,ahahh,holdout,136,63.5
4,0,ahahh,holdout,137,65.625
4,0,ahahh,holdout,138,57.875
4,0,ahahh,holdout,139,60.625
4,0,ahahh,holdout,140,51.375
4,0,ahahh,holdout,141,57.125
4,0,ahahh,holdout,142,71.5
4,0,ahahh,holdout,143,57.625
4,0,ahahh,holdout,144,40.625
4,0,ahahh,holdout,145,58.5
4,0,ahahh,holdout,146,60.75
4,0,ahahh,holdout,147,53.75
4,0,ahahh,holdout,148,63.25
4,0,ahahh,holdout,149,63.25
4,0,ahahh,holdout,150,58.125
4,0,ahahh,holdout,151,66.25
4,0,ahahh,holdout,152,67.5
4,0,ahahh,holdout,153,66.0
4,0,ahahh,holdout,154,68.375
4,0,ahahh,holdout,155,54.0
4,0,ahahh,holdout,156,64.875
4,0,ahahh,holdout,157,63.875
4,0,ahahh,holdout,158,52.375
4,0,ahahh,holdout,159,63.375
4,0,ahahh,holdout,160,62.875
4,0,ahahh,holdout,161,69.625
4,0,ahahh,holdout,162,72.125
4,0,ahahh,holdout,163,65.625
4,0,ahahh,holdout,164,52.5
4,0,ahahh,holdout,165,68.25
4,0,ahahh,holdout,166,67.0
4,0,ahahh,holdout,167,63.875
4,0,ahahh,holdout,168,66.75
4,0,ahahh,holdout,169,65.0
4,0,ahahh,holdout,170,64.0
4,0,ahahh,holdout,171,64.125
4,0,ahahh,holdout,172,67.625
4,0,ahahh,holdout,173,62.375
4,0,ahahh,holdout,174,60.125
4,0,ahahh,holdout,175,58.375
4,0,ahahh,holdout,176,67.5
4,0,ahahh,holdout,177,59.125
4,0,ahahh,holdout,178,53.75
4,0,ahahh,holdout,179,63.5
4,0,ahahh,holdout,180,61.0
4,0,ahahh,holdout,181,64.875
4,0,ahahh,holdout,182,61.875
4,0,ahahh,holdout,183,64.625
4,0,ahahh,holdout,184,62.75
4,0,ahahh,holdout,185,62.375
4,0,ahahh,holdout,186,62.25
4,0,ahahh,holdout,187,69.5
4,0,ahahh,holdout,188,65.375
4,0,ahahh,holdout,189,62.875
4,0,ahahh,holdout,190,68.875
4,0,ahahh,holdout,191,61.75
4,0,ahahh,holdout,192,70.625
4,0,ahahh,holdout,193,56.625
4,0,ahahh,holdout,194,52.375
4,0,ahahh,holdout,195,64.5
4,0,ahahh,holdout,196,62.5
4,0,ahahh,holdout,197,54.375
4,0,ahahh,holdout,198,62.75
4,0,ahahh,holdout,199,65.0
4,0,ahahh,holdout,200,71.5
4,0,ahahh,holdout,201,69.0
4,0,ahahh,holdout,202,71.0
4,0,ahahh,holdout,203,62.875
4,0,ahahh,holdout,204,56.125
4,0,ahahh,holdout,205,67.25
4,0,ahahh,holdout,206,61.375
4,0,ahahh,holdout,207,67.0
4,0,ahahh,holdout,208,69.625
4,0,ahahh,holdout,209,58.875
4,0,ahahh,holdout,210,62.125
4,0,ahahh,holdout,211,57.625
4,0,ahahh,holdout,212,70.5
4,0,ahahh,holdout,213,54.875
4,0,ahahh,holdout,214,63.375
4,0,ahahh,holdout,215,62.125
4,0,ahahh,holdout,216,73.75
4,0,ahahh,holdout,217,67.125
4,0,ahahh,holdout,218,63.75
4,0,ahahh,holdout,219,66.375
4,0,ahahh,holdout,220,74.75
4,0,ahahh,holdout,221,65.625
4,0,ahahh,holdout,222,60.625
4,0,ahahh,holdout,223,61.875
4,0,ahahh,holdout,224,64.75
4,0,ahahh,holdout,225,61.125
4,0,ahahh,holdout,226,65.375
4,0,ahahh,holdout,227,61.0
4,0,ahahh,holdout,228,71.25
4,0,ahahh,holdout,229,59.0
4,0,ahahh,holdout,230,57.75
4,0,ahahh,holdout,231,68.125
4,0,ahahh,holdout,232,63.5
4,0,ahahh,holdout,233,65.625
4,0,ahahh,holdout,234,68.625
4,0,ahahh,holdout,235,55.375
4,0,ahahh,holdout,236,63.25
4,0,ahahh,holdout,237,64.25
4,0,ahahh,holdout,238,57.625
4,0,ahahh,holdout,239,71.5
4,0,ahahh,holdout,240,60.875
4,0,ahahh,holdout,241,70.25
4,0,ahahh,holdout,242,71.375
4,0,ahahh,holdout,243,60.125
4,0,ahahh,holdout,244,56.625
4,0,ahahh,holdout,245,53.0
4,0,ahahh,holdout,246,60.25
4,0,ahahh,holdout,247,58.875
4,0,ahahh,holdout,248,52.25
4,0,ahahh,holdout,249,62.5
4,0,ahahh,holdout,250,62.375
4,0,ahahh,holdout,251,67.75
4,0,ahahh,holdout,252,73.25
4,0,ahahh,holdout,253,68.75
4,0,ahahh,holdout,254,58.5
4,0,ahahh,holdout,255,67.375
4,0,ahahh,holdout,256,55.875
4,0,ahahh,holdout,257,56.25
4,0,ahahh,holdout,258,68.375
4,0,ahahh,holdout,259,64.5
4,0,ahahh,holdout,260,57.375
4,0,ahahh,holdout,261,56.75
4,0,ahahh,holdout,262,69.5
4,0,ahahh,holdout,263,66.25
4,0,ahahh,holdout,264,64.125
4,0,ahahh,holdout,265,66.875
4,0,ahahh,holdout,266,54.75
4,0,ahahh,holdout,267,63.375
4,0,ahahh,holdout,268,65.375
4,0,ahahh,holdout,269,68.25
4,0,ahahh,holdout,270,67.875
4,0,ahahh,holdout,271,66.5
4,0,ahahh,holdout,272,65.375
4,0,ahahh,holdout,273,45.875
4,0,ahahh,holdout,274,53.875
4,0,ahahh,holdout,275,59.625
4,0,ahahh,holdout,276,59.25
4,0,ahahh,holdout,277,62.625
4,0,ahahh,holdout,278,62.75
4,0,ahahh,holdout,279,60.0
4,0,ahahh,holdout,280,66.75
4,0,ahahh,holdout,281,67.375
4,0,ahahh,holdout,282,60.0
4,0,ahahh,holdout,283,56.5
4,0,ahahh,holdout,284,69.625
4,0,ahahh,holdout,285,67.875
4,0,ahahh,holdout,286,63.0
4,0,ahahh,holdout,287,67.0
4,0,ahahh,holdout,288,64.0
4,0,ahahh,holdout,289,63.5
4,0,ahahh,holdout,290,66.75
4,0,ahahh,holdout,291,70.875
4,0,ahahh,holdout,292,67.25
4,0,ahahh,holdout,293,58.75
4,0,ahahh,holdout,294,62.25
4,0,ahahh,holdout,295,61.0
4,0,ahahh,holdout,296,69.0
4,0,ahahh,holdout,297,53.875
4,0,ahahh,holdout,298,58.75
4,0,ahahh,holdout,299,72.0
4,0,ahahh,holdout,300,69.75
4,0,ahahh,holdout,301,57.25
4,0,ahahh,holdout,302,69.5
4,0,ahahh,holdout,303,63.625
4,0,ahahh,holdout,304,58.875
4,0,ahahh,holdout,305,56.375
4,0,ahahh,holdout,306,65.0
4,0,ahahh,holdout,307,52.5
4,0,ahahh,holdout,308,65.625
4,0,ahahh,holdout,309,73.0
4,0,ahahh,holdout,310,59.375
4,0,ahahh,holdout,311,67.625
4,0,ahahh,holdout,312,46.625
4,0,ahahh,holdout,313,67.0
4,0,ahahh,holdout,314,62.5
4,0,ahahh,holdout,315,74.5
4,0,ahahh,holdout,316,53.375
4,0,ahahh,holdout,317,67.125
4,0,ahahh,holdout,318,67.375
4,0,ahahh,holdout,319,62.125
4,0,ahahh,holdout,320,60.125
4,0,ahahh,holdout,321,57.5
4,0,ahahh,holdout,322,67.0
4,0,ahahh,holdout,323,65.625
4,0,ahahh,holdout,324,69.875
4,0,ahahh,holdout,325,61.0
4,0,ahahh,holdout,326,69.25
4,0,ahahh,holdout,327,68.0
4,0,ahahh,holdout,328,64.25
4,0,ahahh,holdout,329,65.125
4,0,ahahh,holdout,330,69.0
4,0,ahahh,holdout,331,54.625
4,0,ahahh,holdout,332,66.25
4,0,ahahh,holdout,333,65.875
4,0,ahahh,holdout,334,64.25
4,0,ahahh,holdout,335,61.25
4,0,ahahh,holdout,336,61.0
4,0,ahahh,holdout,337,67.5
4,0,ahahh,holdout,338,62.75
4,0,ahahh,holdout,339,59.5
4,0,ahahh,holdout,340,64.375
4,0,ahahh,holdout,341,53.5
4,0,ahahh,holdout,342,63.0
4,0,ahahh,holdout,343,59.75
4,0,ahahh,holdout,344,73.375
4,0,ahahh,holdout,345,66.625
4,0,ahahh,holdout,346,64.0
4,0,ahahh,holdout,347,70.5
4,0,ahahh,holdout,348,60.25
4,0,ahahh,holdout,349,66.25
4,0,ahahh,holdout,350,64.625
4,0,ahahh,holdout,351,64.75
4,0,ahahh,holdout,352,68.625
4,0,ahahh,holdout,353,66.0
4,0,ahahh,holdout,354,71.125
4,0,ahahh,holdout,355,61.5
4,0,ahahh,holdout,356,63.5
4,0,ahahh,holdout,357,70.125
4,0,ahahh,holdout,358,61.125
4,0,ahahh,holdout,359,62.75
4,0,ahahh,holdout,360,59.75
4,0,ahahh,holdout,361,62.625
4,0,ahahh,holdout,362,63.25
4,0,ahahh,holdout,363,61.875
4,0,ahahh,holdout,364,58.625
4,0,ahahh,holdout,365,66.875
4,0,ahahh,holdout,366,62.125
4,0,ahahh,holdout,367,62.125
4,0,ahahh,holdout,368,68.875
4,0,ahahh,holdout,369,68.875
4,0,ahahh,holdout,370,74.875
4,0,ahahh,holdout,371,60.125
4,0,ahahh,holdout,372,71.5
4,0,ahahh,holdout,373,69.5
4,0,ahahh,holdout,374,71.625
4,0,ahahh,holdout,375,59.875
4,0,ahahh,holdout,376,60.375
4,0,ahahh,holdout,377,57.75
4,0,ahahh,holdout,378,69.25
4,0,ahahh,holdout,379,62.625
4,0,ahahh,holdout,380,70.375
4,0,ahahh,holdout,381,63.5
4,0,ahahh,holdout,382,70.75
4,0,ahahh,holdout,383,61.0
4,0,ahahh,holdout,384,62.75
4,0,ahahh,holdout,385,59.0
4,0,ahahh,holdout,386,57.0
4,0,ahahh,holdout,387,56.875
4,0,ahahh,holdout,388,69.875
4,0,ahahh,holdout,389,66.625
4,0,ahahh,holdout,390,65.5
4,0,ahahh,holdout,391,61.75
4,0,ahahh,holdout,392,60.375
4,0,ahahh,holdout,393,66.5
4,0,ahahh,holdout,394,61.875
4,0,ahahh,holdout,395,62.125
4,0,ahahh,holdout,396,67.0
4,0,ahahh,holdout,397,70.875
4,0,ahahh,holdout,398,58.75
4,0,ahahh,holdout,399,62.25
4,0,ahahh,holdout,400,58.375
4,0,ahahh,holdout,401,68.125
4,0,ahahh,holdout,402,62.125
4,0,ahahh,holdout,403,68.0
4,0,ahahh,holdout,404,63.75
4,0,ahahh,holdout,405,64.5
4,0,ahahh,holdout,406,67.75
4,0,ahahh,holdout,407,60.125
4,0,ahahh,holdout,408,59.625
4,0,ahahh,holdout,409,63.25
4,0,ahahh,holdout,410,69.125
4,0,ahahh,holdout,411,70.5
4,0,ahahh,holdout,412,62.375
4,0,ahahh,holdout,413,54.0
4,0,ahahh,holdout,414,60.75
4,0,ahahh,holdout,415,60.625
4,0,ahahh,holdout,416,61.375
4,0,ahahh,holdout,417,65.25
4,0,ahahh,holdout,418,62.125
4,0,ahahh,holdout,419,66.625
4,0,ahahh,holdout,420,63.25
4,0,ahahh,holdout,421,59.5
4,0,ahahh,holdout,422,67.125
4,0,ahahh,holdout,423,66.75
4,0,ahahh,holdout,424,59.75
4,0,ahahh,holdout,425,63.625
4,0,ahahh,holdout,426,65.75
4,0,ahahh,holdout,427,68.625
4,0,ahahh,holdout,428,60.75
4,0,ahahh,holdout,429,68.25
4,0,ahahh,holdout,430,67.75
4,0,ahahh,holdout,431,66.25
4,0,ahahh,holdout,432,68.125
4,0,ahahh,holdout,433,64.25
4,0,ahahh,holdout,434,68.5
4,0,ahahh,holdout,435,66.875
4,0,ahahh,holdout,436,69.75
4,0,ahahh,holdout,437,50.5
4,0,ahahh,holdout,438,65.125
4,0,ahahh,holdout,439,58.75
4,0,ahahh,holdout,440,67.0
4,0,ahahh,holdout,441,61.0
4,0,ahahh,holdout,442,66.75
4,0,ahahh,holdout,443,68.75
4,0,ahahh,holdout,444,69.75
4,0,ahahh,holdout,445,75.25
4,0,ahahh,holdout,446,63.0
4,0,ahahh,holdout,447,63.75
4,0,ahahh,holdout,448,67.0
4,0,ahahh,holdout,449,59.625
4,0,ahahh,holdout,450,62.5
4,0,ahahh,holdout,451,71.125
4,0,ahahh,holdout,452,52.875
4,0,ahahh,holdout,453,63.625
4,0,ahahh,holdout,454,60.625
4,0,ahahh,holdout,455,66.125
4,0,ahahh,holdout,456,61.0
4,0,ahahh,holdout,457,59.5
4,0,ahahh,holdout,458,63.875
4,0,ahahh,holdout,459,61.625
4,0,ahahh,holdout,460,49.625
4,0,ahahh,holdout,461,67.625
4,0,ahahh,holdout,462,63.875
4,0,ahahh,holdout,463,55.125
4,0,ahahh,holdout,464,67.625
4,0,ahahh,holdout,465,57.5
4,0,ahahh,holdout,466,66.625
4,0,ahahh,holdout,467,62.125
4,0,ahahh,holdout,468,59.875
4,0,ahahh,holdout,469,47.875
4,0,ahahh,holdout,470,66.625
4,0,ahahh,holdout,471,55.25
4,0,ahahh,holdout,472,66.25
4,0,ahahh,holdout,473,71.75
4,0,ahahh,holdout,474,64.0
4,0,ahahh,holdout,475,66.875
4,0,ahahh,holdout,476,66.5
4,0,ahahh,holdout,477,71.875
4,0,ahahh,holdout,478,65.875
4,0,ahahh,holdout,479,68.75
4,0,ahahh,holdout,480,70.125
4,0,ahahh,holdout,481,62.125
4,0,ahahh,holdout,482,70.625
4,0,ahahh,holdout,483,73.875
4,0,ahahh,holdout,484,64.375
4,0,ahahh,holdout,485,56.25
4,0,ahahh,holdout,486,75.75
4,0,ahahh,holdout,487,64.375
4,0,ahahh,holdout,488,62.75
4,0,ahahh,holdout,489,55.875
4,0,ahahh,holdout,490,56.25
4,0,ahahh,holdout,491,70.25
4,0,ahahh,holdout,492,62.75
4,0,ahahh,holdout,493,69.5
4,0,ahahh,holdout,494,66.5
4,0,ahahh,holdout,495,64.5
4,0,ahahh,holdout,496,65.25
4,0,ahahh,holdout,497,66.75
4,0,ahahh,holdout,498,64.375
4,0,ahahh,holdout,499,66.375
4,0,ahahh,holdout,500,64.75
4,0,ahahh,holdout,501,55.5
4,0,ahahh,holdout,502,61.75
4,0,ahahh,holdout,503,67.0
4,0,ahahh,holdout,504,57.875
4,0,ahahh,holdout,505,54.25
4,0,ahahh,holdout,506,65.5
4,0,ahahh,holdout,507,65.0
4,0,ahahh,holdout,508,52.0
4,0,ahahh,holdout,509,67.375
4,0,ahahh,holdout,510,59.125
4,0,ahahh,holdout,511,58.5
4,0,ahahh,holdout,512,69.0
4,0,ahahh,holdout,513,63.75
4,0,ahahh,holdout,514,61.875
4,0,ahahh,holdout,515,71.375
4,0,ahahh,holdout,516,59.0
4,0,ahahh,holdout,517,65.375
4,0,ahahh,holdout,518,64.75
4,0,ahahh,holdout,519,52.875
4,0,ahahh,holdout,520,75.0
4,0,ahahh,holdout,521,65.5
4,0,ahahh,holdout,522,70.75
4,0,ahahh,holdout,523,61.125
4,0,ahahh,holdout,524,65.625
4,0,ahahh,holdout,525,66.0
4,0,ahahh,holdout,526,62.0
4,0,ahahh,holdout,527,66.75
4,0,ahahh,holdout,528,65.5
4,0,ahahh,holdout,529,62.5
4,0,ahahh,holdout,530,70.625
4,0,ahahh,holdout,531,56.0
4,0,ahahh,holdout,532,63.5
4,0,ahahh,holdout,533,61.625
4,0,ahahh,holdout,534,54.625
4,0,ahahh,holdout,535,67.375
4,0,ahahh,holdout,536,67.75
4,0,ahahh,holdout,537,59.375
4,0,ahahh,holdout,538,67.0
4,0,ahahh,holdout,539,67.375
4,0,ahahh,holdout,540,71.25
4,0,ahahh,holdout,541,62.875
4,0,ahahh,holdout,542,51.5
4,0,ahahh,holdout,543,65.125
4,0,ahahh,holdout,544,60.0
4,0,ahahh,holdout,545,58.5
4,0,ahahh,holdout,546,74.0
4,0,ahahh,holdout,547,70.25
4,0,ahahh,holdout,548,58.75
4,0,ahahh,holdout,549,56.5
4,0,ahahh,holdout,550,57.25
4,0,ahahh,holdout,551,61.625
4,0,ahahh,holdout,552,63.25
4,0,ahahh,holdout,553,66.875
4,0,ahahh,holdout,554,60.75
4,0,ahahh,holdout,555,67.375
4,0,ahahh,holdout,556,64.125
4,0,ahahh,holdout,557,71.125
4,0,ahahh,holdout,558,59.75
4,0,ahahh,holdout,559,65.25
4,0,ahahh,holdout,560,62.625
4,0,ahahh,holdout,561,64.25
4,0,ahahh,holdout,562,70.75
4,0,ahahh,holdout,563,63.5
4,0,ahahh,holdout,564,62.0
4,0,ahahh,holdout,565,55.375
4,0,ahahh,holdout,566,66.25
4,0,ahahh,holdout,567,58.875
4,0,ahahh,holdout,568,67.25
4,0,ahahh,holdout,569,61.5
4,0,ahahh,holdout,570,58.25
4,0,ahahh,holdout,571,64.75
4,0,ahahh,holdout,572,70.375
4,0,ahahh,holdout,573,56.875
4,0,ahahh,holdout,574,69.875
4,0,ahahh,holdout,575,66.5
4,0,ahahh,holdout,576,69.5
4,0,ahahh,holdout,577,60.375
4,0,ahahh,holdout,578,68.5
4,0,ahahh,holdout,579,65.25
4,0,ahahh,holdout,580,45.375
4,0,ahahh,holdout,581,71.375
4,0,ahahh,holdout,582,63.625
4,0,ahahh,holdout,583,72.25
4,0,ahahh,holdout,584,67.75
4,0,ahahh,holdout,585,55.25
4,0,ahahh,holdout,586,61.375
4,0,ahahh,holdout,587,71.875
4,0,ahahh,holdout,588,66.875
4,0,ahahh,holdout,589,64.0
4,0,ahahh,holdout,590,63.25
4,0,ahahh,holdout,591,65.5
4,0,ahahh,holdout,592,63.75
4,0,ahahh,holdout,593,51.375
4,0,ahahh,holdout,594,66.5
4,0,ahahh,holdout,595,69.125
4,0,ahahh,holdout,596,64.5
4,0,ahahh,holdout,597,65.125
4,0,ahahh,holdout,598,58.75
4,0,ahahh,holdout,599,63.75
4,0,ahahh,holdout,600,63.125
4,0,ahahh,holdout,601,60.625
4,0,ahahh,holdout,602,59.75
4,0,ahahh,holdout,603,54.125
4,0,ahahh,holdout,604,63.125
4,0,ahahh,holdout,605,63.75
4,0,ahahh,holdout,606,56.75
4,0,ahahh,holdout,607,64.875
4,0,ahahh,holdout,608,65.125
4,0,ahahh,holdout,609,69.75
4,0,ahahh,holdout,610,64.375
4,0,ahahh,holdout,611,68.25
4,0,ahahh,holdout,612,60.875
4,0,ahahh,holdout,613,63.125
4,0,ahahh,holdout,614,57.25
4,0,ahahh,holdout,615,59.875
4,0,ahahh,holdout,616,61.875
4,0,ahahh,holdout,617,66.625
4,0,ahahh,holdout,618,68.0
4,0,ahahh,holdout,619,67.625
4,0,ahahh,holdout,620,65.0
4,0,ahahh,holdout,621,62.625
4,0,ahahh,holdout,622,73.75
4,0,ahahh,holdout,623,60.625
4,0,ahahh,holdout,624,63.75
4,0,ahahh,holdout,625,50.375
4,0,ahahh,holdout,626,55.5
4,0,ahahh,holdout,627,58.375
4,0,ahahh,holdout,628,57.125
4,0,ahahh,holdout,629,65.75
4,0,ahahh,holdout,630,64.875
4,0,ahahh,holdout,631,67.125
4,0,ahahh,holdout,632,66.375
4,0,ahahh,holdout,633,60.25
4,0,ahahh,holdout,634,58.25
4,0,ahahh,holdout,635,69.875
4,0,ahahh,holdout,636,64.5
4,0,ahahh,holdout,637,54.125
4,0,ahahh,holdout,638,69.25
4,0,ahahh,holdout,639,61.25
4,0,ahahh,holdout,640,66.75
4,0,ahahh,holdout,641,63.125
4,0,ahahh,holdout,642,64.625
4,0,ahahh,holdout,643,69.0
4,0,ahahh,holdout,644,66.625
4,0,ahahh,holdout,645,59.875
4,0,ahahh,holdout,646,73.125
4,0,ahahh,holdout,647,67.875
4,0,ahahh,holdout,648,67.375
4,0,ahahh,holdout,649,67.25
4,0,ahahh,holdout,650,65.75
4,0,ahahh,holdout,651,61.5
4,0,ahahh,holdout,652,63.75
4,0,ahahh,holdout,653,70.375
4,0,ahahh,holdout,654,71.125
4,0,ahahh,holdout,655,61.75
4,0,ahahh,holdout,656,64.0
4,0,ahahh,holdout,657,63.125
4,0,ahahh,holdout,658,68.875
4,0,ahahh,holdout,659,54.0
4,0,ahahh,holdout,660,54.875
4,0,ahahh,holdout,661,55.375
4,0,ahahh,holdout,662,65.5
4,0,ahahh,holdout,663,61.125
4,0,ahahh,holdout,664,58.875
4,0,ahahh,holdout,665,57.625
4,0,ahahh,holdout,666,63.75
4,0,ahahh,holdout,667,54.875
4,0,ahahh,holdout,668,66.5
4,0,ahahh,holdout,669,60.625
4,0,ahahh,holdout,670,66.25
4,0,ahahh,holdout,671,58.75
4,0,ahahh,holdout,672,53.625
4,0,ahahh,holdout,673,53.25
4,0,ahahh,holdout,674,58.125
4,0,ahahh,holdout,675,72.375
4,0,ahahh,holdout,676,57.75
4,0,ahahh,holdout,677,63.625
4,0,ahahh,holdout,678,63.875
4,0,ahahh,holdout,679,66.75
4,0,ahahh,holdout,680,62.0
4,0,ahahh,holdout,681,65.25
4,0,ahahh,holdout,682,68.75
4,0,ahahh,holdout,683,62.25
4,0,ahahh,holdout,684,65.0
4,0,ahahh,holdout,685,64.625
4,0,ahahh,holdout,686,65.0
4,0,ahahh,holdout,687,39.625
4,0,ahahh,holdout,688,67.375
4,0,ahahh,holdout,689,60.625
4,0,ahahh,holdout,690,65.625
4,0,ahahh,holdout,691,72.875
4,0,ahahh,holdout,692,67.25
4,0,ahahh,holdout,693,63.25
4,0,ahahh,holdout,694,70.75
4,0,ahahh,holdout,695,70.0
4,0,ahahh,holdout,696,57.625
4,0,ahahh,holdout,697,64.625
4,0,ahahh,holdout,698,67.5
4,0,ahahh,holdout,699,59.375
4,0,ahahh,holdout,700,70.875
4,0,ahahh,holdout,701,54.0
4,0,ahahh,holdout,702,68.25
4,0,ahahh,holdout,703,62.125
4,0,ahahh,holdout,704,68.25
4,0,ahahh,holdout,705,68.625
4,0,ahahh,holdout,706,67.25
4,0,ahahh,holdout,707,59.25
4,0,ahahh,holdout,708,69.25
4,0,ahahh,holdout,709,67.625
4,0,ahahh,holdout,710,70.625
4,0,ahahh,holdout,711,62.25
4,0,ahahh,holdout,712,65.875
4,0,ahahh,holdout,713,65.25
4,0,ahahh,holdout,714,57.875
4,0,ahahh,holdout,715,62.25
4,0,ahahh,holdout,716,66.5
4,0,ahahh,holdout,717,57.875
4,0,ahahh,holdout,718,66.75
4,0,ahahh,holdout,719,60.125
4,0,ahahh,holdout,720,68.0
4,0,ahahh,holdout,721,70.5
4,0,ahahh,holdout,722,59.25
4,0,ahahh,holdout,723,67.75
4,0,ahahh,holdout,724,67.875
4,0,ahahh,holdout,725,58.75
4,0,ahahh,holdout,726,59.125
4,0,ahahh,holdout,727,59.5
4,0,ahahh,holdout,728,68.625
4,0,ahahh,holdout,729,62.75
4,0,ahahh,holdout,730,62.375
4,0,ahahh,holdout,731,63.75
4,0,ahahh,holdout,732,68.875
4,0,ahahh,holdout,733,68.875
4,0,ahahh,holdout,734,66.25
4,0,ahahh,holdout,735,62.75
4,0,ahahh,holdout,736,59.75
4,0,ahahh,holdout,737,61.25
4,0,ahahh,holdout,738,65.5
4,0,ahahh,holdout,739,64.375
4,0,ahahh,holdout,740,68.0
4,0,ahahh,holdout,741,58.5
4,0,ahahh,holdout,742,59.5
4,0,ahahh,holdout,743,64.375
4,0,ahahh,holdout,744,45.75
4,0,ahahh,holdout,745,64.5
4,0,ahahh,holdout,746,64.0
4,0,ahahh,holdout,747,67.5
4,0,ahahh,holdout,748,64.5
4,0,ahahh,holdout,749,58.25
4,0,ahahh,holdout,750,66.375
4,0,ahahh,holdout,751,68.375
4,0,ahahh,holdout,752,68.5
4,0,ahahh,holdout,753,58.375
4,0,ahahh,holdout,754,71.25
4,0,ahahh,holdout,755,59.375
4,0,ahahh,holdout,756,51.625
4,0,ahahh,holdout,757,61.5
4,0,ahahh,holdout,758,66.25
4,0,ahahh,holdout,759,61.625
4,0,ahahh,holdout,760,69.125
4,0,ahahh,holdout,761,57.75
4,0,ahahh,holdout,762,60.625
4,0,ahahh,holdout,763,54.25
4,0,ahahh,holdout,764,57.375
4,0,ahahh,holdout,765,67.625
4,0,ahahh,holdout,766,64.375
4,0,ahahh,holdout,767,70.5
4,0,ahahh,holdout,768,64.875
4,0,ahahh,holdout,769,65.25
4,0,ahahh,holdout,770,66.375
4,0,ahahh,holdout,771,63.75
4,0,ahahh,holdout,772,53.75
4,0,ahahh,holdout,773,70.0
4,0,ahahh,holdout,774,64.5
4,0,ahahh,holdout,775,61.0
4,0,ahahh,holdout,776,70.5
4,0,ahahh,holdout,777,59.625
4,0,ahahh,holdout,778,64.375
4,0,ahahh,holdout,779,64.75
4,0,ahahh,holdout,780,62.125
4,0,ahahh,holdout,781,53.875
4,0,ahahh,holdout,782,67.875
4,0,ahahh,holdout,783,64.875
4,0,ahahh,holdout,784,65.0
4,0,ahahh,holdout,785,58.375
4,0,ahahh,holdout,786,63.0
4,0,ahahh,holdout,787,55.875
4,0,ahahh,holdout,788,67.625
4,0,ahahh,holdout,789,65.25
4,0,ahahh,holdout,790,62.125
4,0,ahahh,holdout,791,66.25
4,0,ahahh,holdout,792,69.75
4,0,ahahh,holdout,793,64.0
4,0,ahahh,holdout,794,63.875
4,0,ahahh,holdout,795,67.0
4,0,ahahh,holdout,796,61.125
4,0,ahahh,holdout,797,63.75
4,0,ahahh,holdout,798,66.875
4,0,ahahh,holdout,799,66.625
4,0,ahahh,holdout,800,65.875
4,0,ahahh,holdout,801,58.0
4,0,ahahh,holdout,802,68.125
4,0,ahahh,holdout,803,63.875
4,0,ahahh,holdout,804,68.125
4,0,ahahh,holdout,805,62.5
4,0,ahahh,holdout,806,58.25
4,0,ahahh,holdout,807,63.625
4,0,ahahh,holdout,808,54.25
4,0,ahahh,holdout,809,69.25
4,0,ahahh,holdout,810,61.875
4,0,ahahh,holdout,811,61.625
4,0,ahahh,holdout,812,59.875
4,0,ahahh,holdout,813,62.875
4,0,ahahh,holdout,814,56.0
4,0,ahahh,holdout,815,67.5
4,0,ahahh,holdout,816,63.375
4,0,ahahh,holdout,817,63.25
4,0,ahahh,holdout,818,62.625
4,0,ahahh,holdout,819,60.125
4,0,ahahh,holdout,820,57.875
4,0,ahahh,holdout,821,61.75
4,0,ahahh,holdout,822,57.75
4,0,ahahh,holdout,823,68.125
4,0,ahahh,holdout,824,49.625
4,0,ahahh,holdout,825,59.0
4,0,ahahh,holdout,826,70.25
4,0,ahahh,holdout,827,65.625
4,0,ahahh,holdout,828,67.375
4,0,ahahh,holdout,829,63.25
4,0,ahahh,holdout,830,61.125
4,0,ahahh,holdout,831,59.0
4,0,ahahh,holdout,832,60.375
4,0,ahahh,holdout,833,69.625
4,0,ahahh,holdout,834,65.5
4,0,ahahh,holdout,835,62.375
4,0,ahahh,holdout,836,57.25
4,0,ahahh,holdout,837,57.875
4,0,ahahh,holdout,838,67.75
4,0,ahahh,holdout,839,60.5
4,0,ahahh,holdout,840,70.75
4,0,ahahh,holdout,841,64.875
4,0,ahahh,holdout,842,68.25
4,0,ahahh,holdout,843,60.625
4,0,ahahh,holdout,844,70.0
4,0,ahahh,holdout,845,65.125
4,0,ahahh,holdout,846,57.375
4,0,ahahh,holdout,847,60.625
4,0,ahahh,holdout,848,56.875
4,0,ahahh,holdout,849,62.125
4,0,ahahh,holdout,850,60.25
4,0,ahahh,holdout,851,65.5
4,0,ahahh,holdout,852,62.375
4,0,ahahh,holdout,853,65.0
4,0,ahahh,holdout,854,69.125
4,0,ahahh,holdout,855,63.25
4,0,ahahh,holdout,856,60.5
4,0,ahahh,holdout,857,70.0
4,0,ahahh,holdout,858,65.625
4,0,ahahh,holdout,859,72.25
4,0,ahahh,holdout,860,66.75
4,0,ahahh,holdout,861,58.25
4,0,ahahh,holdout,862,68.875
4,0,ahahh,holdout,863,55.75
4,0,ahahh,holdout,864,55.25
4,0,ahahh,holdout,865,55.25
4,0,ahahh,holdout,866,49.375
4,0,ahahh,holdout,867,57.75
4,0,ahahh,holdout,868,55.625
4,0,ahahh,holdout,869,62.5
4,0,ahahh,holdout,870,69.0
4,0,ahahh,holdout,871,59.75
4,0,ahahh,holdout,872,64.75
4,0,ahahh,holdout,873,68.375
4,0,ahahh,holdout,874,54.0
4,0,ahahh,holdout,875,63.125
4,0,ahahh,holdout,876,69.875
4,0,ahahh,holdout,877,70.0
4,0,ahahh,holdout,878,57.5
4,0,ahahh,holdout,879,61.25
4,0,ahahh,holdout,880,63.625
4,0,ahahh,holdout,881,63.0
4,0,ahahh,holdout,882,59.75
4,0,ahahh,holdout,883,59.875
4,0,ahahh,holdout,884,68.0
4,0,ahahh,holdout,885,71.5
4,0,ahahh,holdout,886,63.125
4,0,ahahh,holdout,887,59.75
4,0,ahahh,holdout,888,71.75
4,0,ahahh,holdout,889,59.25
4,0,ahahh,holdout,890,65.125
4,0,ahahh,holdout,891,62.875
4,0,ahahh,holdout,892,67.75
4,0,ahahh,holdout,893,68.25
4,0,ahahh,holdout,894,68.75
4,0,ahahh,holdout,895,60.25
4,0,ahahh,holdout,896,67.625
4,0,ahahh,holdout,897,62.5
4,0,ahahh,holdout,898,60.125
4,0,ahahh,holdout,899,68.375
4,0,ahahh,holdout,900,58.0
4,0,ahahh,holdout,901,64.0
4,0,ahahh,holdout,902,68.0
4,0,ahahh,holdout,903,66.625
4,0,ahahh,holdout,904,64.125
4,0,ahahh,holdout,905,60.5
4,0,ahahh,holdout,906,62.125
4,0,ahahh,holdout,907,67.125
4,0,ahahh,holdout,908,66.375
4,0,ahahh,holdout,909,66.25
4,0,ahahh,holdout,910,65.5
4,0,ahahh,holdout,911,59.0
4,0,ahahh,holdout,912,62.25
4,0,ahahh,holdout,913,57.5
4,0,ahahh,holdout,914,63.375
4,0,ahahh,holdout,915,68.375
4,0,ahahh,holdout,916,61.0
4,0,ahahh,holdout,917,59.625
4,0,ahahh,holdout,918,62.125
4,0,ahahh,holdout,919,56.75
4,0,ahahh,holdout,920,63.75
4,0,ahahh,holdout,921,56.375
4,0,ahahh,holdout,922,65.25
4,0,ahahh,holdout,923,66.625
4,0,ahahh,holdout,924,66.0
4,0,ahahh,holdout,925,65.0
4,0,ahahh,holdout,926,55.25
4,0,ahahh,holdout,927,73.75
4,0,ahahh,holdout,928,61.625
4,0,ahahh,holdout,929,73.125
4,0,ahahh,holdout,930,49.75
4,0,ahahh,holdout,931,63.0
4,0,ahahh,holdout,932,55.25
4,0,ahahh,holdout,933,68.375
4,0,ahahh,holdout,934,60.875
4,0,ahahh,holdout,935,65.0
4,0,ahahh,holdout,936,64.75
4,0,ahahh,holdout,937,69.375
4,0,ahahh,holdout,938,66.125
4,0,ahahh,holdout,939,66.5
4,0,ahahh,holdout,940,56.75
4,0,ahahh,holdout,941,68.125
4,0,ahahh,holdout,942,63.125
4,0,ahahh,holdout,943,69.5
4,0,ahahh,holdout,944,55.75
4,0,ahahh,holdout,945,57.375
4,0,ahahh,holdout,946,70.5
4,0,ahahh,holdout,947,65.875
4,0,ahahh,holdout,948,61.875
4,0,ahahh,holdout,949,63.0
4,0,ahahh,holdout,950,65.0
4,0,ahahh,holdout,951,61.5
4,0,ahahh,holdout,952,66.75
4,0,ahahh,holdout,953,64.625
4,0,ahahh,holdout,954,64.125
4,0,ahahh,holdout,955,66.125
4,0,ahahh,holdout,956,61.875
4,0,ahahh,holdout,957,67.0
4,0,ahahh,holdout,958,54.0
4,0,ahahh,holdout,959,66.0
4,0,ahahh,holdout,960,63.25
4,0,ahahh,holdout,961,65.375
4,0,ahahh,holdout,962,57.125
4,0,ahahh,holdout,963,61.125
4,0,ahahh,holdout,964,73.5
4,0,ahahh,holdout,965,69.0
4,0,ahahh,holdout,966,65.625
4,0,ahahh,holdout,967,70.5
4,0,ahahh,holdout,968,62.375
4,0,ahahh,holdout,969,65.25
4,0,ahahh,holdout,970,64.125
4,0,ahahh,holdout,971,62.125
4,0,ahahh,holdout,972,67.625
4,0,ahahh,holdout,973,67.875
4,0,ahahh,holdout,974,60.0
4,0,ahahh,holdout,975,65.625
4,0,ahahh,holdout,976,69.5
4,0,ahahh,holdout,977,63.125
4,0,ahahh,holdout,978,69.5
4,0,ahahh,holdout,979,57.25
4,0,ahahh,holdout,980,60.75
4,0,ahahh,holdout,981,56.125
4,0,ahahh,holdout,982,73.375
4,0,ahahh,holdout,983,64.125
4,0,ahahh,holdout,984,63.5
4,0,ahahh,holdout,985,71.25
4,0,ahahh,holdout,986,63.5
4,0,ahahh,holdout,987,67.125
4,0,ahahh,holdout,988,71.875
4,0,ahahh,holdout,989,73.375
4,0,ahahh,holdout,990,69.625
4,0,ahahh,holdout,991,58.625
4,0,ahahh,holdout,992,67.625
4,0,ahahh,holdout,993,61.625
4,0,ahahh,holdout,994,66.625
4,0,ahahh,holdout,995,54.125
4,0,ahahh,holdout,996,63.125
4,0,ahahh,holdout,997,71.5
4,0,ahahh,holdout,998,68.5
4,0,ahahh,holdout,999,60.5
4,0,ahahh,holdout,1000,67.25
4,0,ahahh,holdout,1001,66.75
4,0,ahahh,holdout,1002,62.25
4,0,ahahh,holdout,1003,66.625
4,0,ahahh,holdout,1004,55.75
4,0,ahahh,holdout,1005,63.0
4,0,ahahh,holdout,1006,70.0
4,0,ahahh,holdout,1007,53.375
4,0,ahahh,holdout,1008,65.375
4,0,ahahh,holdout,1009,68.625
4,0,ahahh,holdout,1010,67.375
4,0,ahahh,holdout,1011,59.125
4,0,ahahh,holdout,1012,68.5
4,0,ahahh,holdout,1013,61.0
4,0,ahahh,holdout,1014,63.25
4,0,ahahh,holdout,1015,57.125
4,0,ahahh,holdout,1016,60.75
4,0,ahahh,holdout,1017,60.25
4,0,ahahh,holdout,1018,58.125
4,0,ahahh,holdout,1019,72.875
4,0,ahahh,holdout,1020,72.125
4,0,ahahh,holdout,1021,67.375
4,0,ahahh,holdout,1022,68.25
4,0,ahahh,holdout,1023,54.375
4,0,ahahh,comparison,0,63.0
4,0,ahahh,comparison,1,59.125
4,0,ahahh,comparison,2,69.875
4,0,ahahh,comparison,3,69.625
4,0,ahahh,comparison,4,65.5
4,0,ahahh,comparison,5,60.375
4,0,ahahh,comparison,6,62.375
4,0,ahahh,comparison,7,73.375
4,0,ahahh,comparison,8,56.75
4,0,ahahh,comparison,9,52.25
4,0,ahahh,comparison,10,62.625
4,0,ahahh,comparison,11,68.75
4,0,ahahh,comparison,12,69.375
4,0,ahahh,comparison,13,57.25
4,0,ahahh,comparison,14,61.125
4,0,ahahh,comparison,15,66.25
4,0,ahahh,comparison,16,62.5
4,0,ahahh,comparison,17,66.625
4,0,ahahh,comparison,18,68.625
4,0,ahahh,comparison,19,63.5
4,0,ahahh,comparison,20,66.75
4,0,ahahh,comparison,21,70.875
4,0,ahahh,comparison,22,51.75
4,0,ahahh,comparison,23,67.375
4,0,ahahh,comparison,24,68.625
4,0,ahahh,comparison,25,69.375
4,0,ahahh,comparison,26,72.875
4,0,ahahh,comparison,27,65.5
4,0,ahahh,comparison,28,66.0
4,0,ahahh,comparison,29,61.5
4,0,ahahh,comparison,30,64.75
4,0,ahahh,comparison,31,66.125
4,0,ahahh,comparison,32,71.5
4,0,ahahh,comparison,33,67.5
4,0,ahahh,comparison,34,56.0
4,0,ahahh,comparison,35,66.375
4,0,ahahh,comparison,36,53.875
4,0,ahahh,comparison,37,61.625
4,0,ahahh,comparison,38,65.375
4,0,ahahh,comparison,39,63.0
4,0,ahahh,comparison,40,57.25
4,0,ahahh,comparison,41,70.25
4,0,ahahh,comparison,42,67.125
4,0,ahahh,comparison,43,68.5
4,0,ahahh,comparison,44,51.125
4,0,ahahh,comparison,45,52.875
4,0,ahahh,comparison,46,62.375
4,0,ahahh,comparison,47,63.0
4,0,ahahh,comparison,48,68.0
4,0,ahahh,comparison,49,56.875
1,1,hahah,holdout,0,63.75
1,1,hahah,holdout,1,64.375
1,1,hahah,holdout,2,72.875
1,1,hahah,holdout,3,65.5
1,1,hahah,holdout,4,66.25
1,1,hahah,holdout,5,64.0
1,1,hahah,holdout,6,61.125
1,1,hahah,holdout,7,48.75
1,1,hahah,holdout,8,67.25
1,1,hahah,holdout,9,63.375
1,1,hahah,holdout,10,64.875
1,1,hahah,holdout,11,61.75
1,1,hahah,holdout,12,65.5
1,1,hahah,holdout,13,67.0
1,1,hahah,holdout,14,68.625
1,1,hahah,holdout,15,56.375
1,1,hahah,holdout,16,74.125
1,1,hahah,holdout,17,63.625
1,1,hahah,holdout,18,61.375
1,1,hahah,holdout,19,47.0
1,1,hahah,holdout,20,67.125
1,1,hahah,holdout,21,57.75
1,1,hahah,holdout,22,58.125
1,1,hahah,holdout,23,67.875
1,1,hahah,holdout,24,64.75
1,1,hahah,holdout,25,68.25
1,1,hahah,holdout,26,67.125
1,1,hahah,holdout,27,68.375
1,1,hahah,holdout,28,65.25
1,1,hahah,holdout,29,62.75
1,1,hahah,holdout,30,63.125
1,1,hahah,holdout,31,64.5
1,1,hahah,holdout,32,48.75
1,1,hahah,holdout,33,65.75
1,1,hahah,holdout,34,66.75
1,1,hahah,holdout,35,66.75
1,1,hahah,holdout,36,70.5
1,1,hahah,holdout,37,59.875
1,1,hahah,holdout,38,66.875
1,1,hahah,holdout,39,66.25
1,1,hahah,holdout,40,60.75
1,1,hahah,holdout,41,66.375
1,1,hahah,holdout,42,65.5
1,1,hahah,holdout,43,61.0
1,1,hahah,holdout,44,66.875
1,1,hahah,holdout,45,64.625
1,1,hahah,holdout,46,59.5
1,1,hahah,holdout,47,53.75
1,1,hahah,holdout,48,70.375
1,1,hahah,holdout,49,71.375
1,1,hahah,holdout,50,63.0
1,1,hahah,holdout,51,61.625
1,1,hahah,holdout,52,57.125
1,1,hahah,holdout,53,69.25
1,1,hahah,holdout,54,62.875
1,1,hahah,holdout,55,61.375
1,1,hahah,holdout,56,62.625
1,1,hahah,holdout,57,59.625
1,1,hahah,holdout,58,59.0
1,1,hahah,holdout,59,53.75
1,1,hahah,holdout,60,65.5
1,1,hahah,holdout,61,66.375
1,1,hahah,holdout,62,63.25
1,1,hahah,holdout,63,65.875
1,1,hahah,holdout,64,68.375
1,1,hahah,holdout,65,67.625
1,1,hahah,holdout,66,61.0
1,1,hahah,holdout,67,51.875
1,1,hahah,holdout,68,61.75
1,1,hahah,holdout,69,66.5
1,1,hahah,holdout,70,71.125
1,1,hahah,holdout,71,66.0
1,1,hahah,holdout,72,72.25
1,1,hahah,holdout,73,64.25
1,1,hahah,holdout,74,70.125
1,1,hahah,holdout,75,68.125
1,1,hahah,holdout,76,65.5
1,1,hahah,holdout,77,56.5
1,1,hahah,holdout,78,47.625
1,1,hahah,holdout,79,57.125
1,1,hahah,holdout,80,63.375
1,1,hahah,holdout,81,55.25
1,1,hahah,holdout,82,69.75
1,1,hahah,holdout,83,66.125
1,1,hahah,holdout,84,69.25
1,1,hahah,holdout,85,61.0
1,1,hahah,holdout,86,42.25
1,1,hahah,holdout,87,61.375
1,1,hahah,holdout,88,64.5
1,1,hahah,holdout,89,53.25
1,1,hahah,holdout,90,63.5
1,1,hahah,holdout,91,68.125
1,1,hahah,holdout,92,63.75
1,1,hahah,holdout,93,67.75
1,1,hahah,holdout,94,67.25
1,1,hahah,holdout,95,69.625
1,1,hahah,holdout,96,70.0
1,1,hahah,holdout,97,60.625
1,1,hahah,holdout,98,62.0
1,1,hahah,holdout,99,61.25
1,1,hahah,holdout,100,63.5
1,1,hahah,holdout,101,60.0
1,1,hahah,holdout,102,68.75
1,1,hahah,holdout,103,70.125
1,1,hahah,holdout,104,65.375
1,1,hahah,holdout,105,66.875
1,1,hahah,holdout,106,76.875
1,1,hahah,holdout,107,59.0
1,1,hahah,holdout,108,59.25
1,1,hahah,holdout,109,65.125
1,1,hahah,holdout,110,66.875
1,1,hahah,holdout,111,65.75
1,1,hahah,holdout,112,68.25
1,1,hahah,holdout,113,52.875
1,1,hahah,holdout,114,54.375
1,1,hahah,holdout,115,68.5
1,1,hahah,holdout,116,68.875
1,1,hahah,holdout,117,64.875
1,1,hahah,holdout,118,68.0
1,1,hahah,holdout,119,64.375
1,1,hahah,holdout,120,64.375
1,1,hahah,holdout,121,64.625
1,1,hahah,holdout,122,67.75
1,1,hahah,holdout,123,66.125
1,1,hahah,holdout,124,61.375
1,1,hahah,holdout,125,64.625
1,1,hahah,holdout,126,69.625
1,1,hahah,holdout,127,56.75
1,1,hahah,holdout,128,75.5
1,1,hahah,holdout,129,71.0
1,1,hahah,holdout,130,57.25
1,1,hahah,holdout,131,51.875
1,1,hahah,holdout,132,66.75
1,1,hahah,holdout,133,64.625
1,1,hahah,holdout,134,61.0
1,1,hahah,holdout,135,66.0
1,1,hahah,holdout,136,59.625
1,1,hahah,holdout,137,67.375
1,1,hahah,holdout,138,63.625
1,1,hahah,holdout,139,66.5
1,1,hahah,holdout,140,53.25
1,1,hahah,holdout,141,59.875
1,1,hahah,holdout,142,71.25
1,1,hahah,holdout,143,58.0
1,1,hahah,holdout,144,46.75
1,1,hahah,holdout,145,60.375
1,1,hahah,holdout,146,62.5
1,1,hahah,holdout,147,59.0
1,1,hahah,holdout,148,69.125
1,1,hahah,holdout,149,60.0
1,1,hahah,holdout,150,63.0
1,1,hahah,holdout,151,68.5
1,1,hahah,holdout,152,67.625
1,1,hahah,holdout,153,67.125
1,1,hahah,holdout,154,68.5
1,1,hahah,holdout,155,58.25
1,1,hahah,holdout,156,66.875
1,1,hahah,holdout,157,59.75
1,1,hahah,holdout,158,53.125
1,1,hahah,holdout,159,66.25
1,1,hahah,holdout,160,63.5
1,1,hahah,holdout,161,68.375
1,1,hahah,holdout,162,68.625
1,1,hahah,holdout,163,61.125
1,1,hahah,holdout,164,47.125
1,1,hahah,holdout,165,66.875
1,1,hahah,holdout,166,69.125
1,1,hahah,holdout,167,69.375
1,1,hahah,holdout,168,64.5
1,1,hahah,holdout,169,61.375
1,1,hahah,holdout,170,63.75
1,1,hahah,holdout,171,64.25
1,1,hahah,holdout,172,67.5
1,1,hahah,holdout,173,58.125
1,1,hahah,holdout,174,62.25
1,1,hahah,holdout,175,64.375
1,1,hahah,holdout,176,68.375
1,1,hahah,holdout,177,58.625
1,1,hahah,holdout,178,61.875
1,1,hahah,holdout,179,62.75
1,1,hahah,holdout,180,59.875
1,1,hahah,holdout,181,70.75
1,1,hahah,holdout,182,66.25
1,1,hahah,holdout,183,59.375
1,1,hahah,holdout,184,69.625
1,1,hahah,holdout,185,65.875
1,1,hahah,holdout,186,60.625
1,1,hahah,holdout,187,69.0
1,1,hahah,holdout,188,63.0
1,1,hahah,holdout,189,64.25
1,1,hahah,holdout,190,71.75
1,1,hahah,holdout,191,63.375
1,1,hahah,holdout,192,70.375
1,1,hahah,holdout,193,58.25
1,1,hahah,holdout,194,64.75
1,1,hahah,holdout,195,66.125
1,1,hahah,holdout,196,60.25
1,1,hahah,holdout,197,57.5
1,1,hahah,holdout,198,59.0
1,1,hahah,holdout,199,63.0
1,1,hahah,holdout,200,73.75
1,1,hahah,holdout,201,68.0
1,1,hahah,holdout,202,71.25
1,1,hahah,holdout,203,64.5
1,1,hahah,holdout,204,59.0
1,1,hahah,holdout,205,67.125
1,1,hahah,holdout,206,64.625
1,1,hahah,holdout,207,62.75
1,1,hahah,holdout,208,71.25
1,1,hahah,holdout,209,49.75
1,1,hahah,holdout,210,55.125
1,1,hahah,holdout,211,56.75
1,1,hahah,holdout,212,72.25
1,1,hahah,holdout,213,49.125
1,1,hahah,holdout,214,61.875
1,1,hahah,holdout,215,58.5
1,1,hahah,holdout,216,66.625
1,1,hahah,holdout,217,64.625
1,1,hahah,holdout,218,60.75
1,1,hahah,holdout,219,64.5
1,1,hahah,holdout,220,70.5
1,1,hahah,holdout,221,66.25
1,1,hahah,holdout,222,53.25
1,1,hahah,holdout,223,64.375
1,1,hahah,holdout,224,71.625
1,1,hahah,holdout,225,63.75
1,1,hahah,holdout,226,69.75
1,1,hahah,holdout,227,66.375
1,1,hahah,holdout,228,69.625
1,1,hahah,holdout,229,66.75
1,1,hahah,holdout,230,66.375
1,1,hahah,holdout,231,70.0
1,1,hahah,holdout,232,65.5
1,1,hahah,holdout,233,66.75
1,1,hahah,holdout,234,67.0
1,1,hahah,holdout,235,60.25
1,1,hahah,holdout,236,65.875
1,1,hahah,holdout,237,61.625
1,1,hahah,holdout,238,58.375
1,1,hahah,holdout,239,67.125
1,1,hahah,holdout,240,62.0
1,1,hahah,holdout,241,70.375
1,1,hahah,holdout,242,72.125
1,1,hahah,holdout,243,64.5
1,1,hahah,holdout,244,66.875
1,1,hahah,holdout,245,58.25
1,1,hahah,holdout,246,68.875
1,1,hahah,holdout,247,56.625
1,1,hahah,holdout,248,62.375
1,1,hahah,holdout,249,61.125
1,1,hahah,holdout,250,66.25
1,1,hahah,holdout,251,60.5
1,1,hahah,holdout,252,75.875
1,1,hahah,holdout,253,66.625
1,1,hahah,holdout,254,48.375
1,1,hahah,holdout,255,67.5
1,1,hahah,holdout,256,68.25
1,1,hahah,holdout,257,54.125
1,1,hahah,holdout,258,63.5
1,1,hahah,holdout,259,57.75
1,1,hahah,holdout,260,59.75
1,1,hahah,holdout,261,59.25
1,1,hahah,holdout,262,71.125
1,1,hahah,holdout,263,61.625
1,1,hahah,holdout,264,61.875
1,1,hahah,holdout,265,68.0
1,1,hahah,holdout,266,60.125
1,1,hahah,holdout,267,64.0
1,1,hahah,holdout,268,65.75
1,1,hahah,holdout,269,65.0
1,1,hahah,holdout,270,67.875
1,1,hahah,holdout,271,66.75
1,1,hahah,holdout,272,69.0
1,1,hahah,holdout,273,53.75
1,1,hahah,holdout,274,61.5
1,1,hahah,holdout,275,61.0
1,1,hahah,holdout,276,57.25
1,1,hahah,holdout,277,62.25
1,1,hahah,holdout,278,64.0
1,1,hahah,holdout,279,62.25
1,1,hahah,holdout,280,65.375
1,1,hahah,holdout,281,70.375
1,1,hahah,holdout,282,66.5
1,1,hahah,holdout,283,58.5
1,1,hahah,holdout,284,67.625
1,1,hahah,holdout,285,68.125
1,1,hahah,holdout,286,66.625
1,1,hahah,holdout,287,65.0
1,1,hahah,holdout,288,66.75
1,1,hahah,holdout,289,62.625
1,1,hahah,holdout,290,66.75
1,1,hahah,holdout,291,69.875
1,1,hahah,holdout,292,69.25
1,1,hahah,holdout,293,57.25
1,1,hahah,holdout,294,67.625
1,1,hahah,holdout,295,52.875
1,1,hahah,holdout,296,68.625
1,1,hahah,holdout,297,50.125
1,1,hahah,holdout,298,66.125
1,1,hahah,holdout,299,68.875
1,1,hahah,holdout,300,62.125
1,1,hahah,holdout,301,61.875
1,1,hahah,holdout,302,70.25
1,1,hahah,holdout,303,66.875
1,1,hahah,holdout,304,54.5
1,1,hahah,holdout,305,54.5
1,1,hahah,holdout,306,62.125
1,1,hahah,holdout,307,53.125
1,1,hahah,holdout,308,65.75
1,1,hahah,holdout,309,66.75
1,1,hahah,holdout,310,66.0
1,1,hahah,holdout,311,69.625
1,1,hahah,holdout,312,64.75
1,1,hahah,holdout,313,67.75
1,1,hahah,holdout,314,55.25
1,1,hahah,holdout,315,73.625
1,1,hahah,holdout,316,59.25
1,1,hahah,holdout,317,66.375
1,1,hahah,holdout,318,70.125
1,1,hahah,holdout,319,64.125
1,1,hahah,holdout,320,63.5
1,1,hahah,holdout,321,54.5
1,1,hahah,holdout,322,57.75
1,1,hahah,holdout,323,64.5
1,1,hahah,holdout,324,66.625
1,1,hahah,holdout,325,57.375
1,1,hahah,holdout,326,66.375
1,1,hahah,holdout,327,61.875
1,1,hahah,holdout,328,65.5
1,1,hahah,holdout,329,62.0
1,1,hahah,holdout,330,64.125
1,1,hahah,holdout,331,61.625
1,1,hahah,holdout,332,65.375
1,1,hahah,holdout,333,73.0
1,1,hahah,holdout,334,66.25
1,1,hahah,holdout,335,59.875
1,1,hahah,holdout,336,65.25
1,1,hahah,holdout,337,71.375
1,1,hahah,holdout,338,62.875
1,1,hahah,holdout,339,60.25
1,1,hahah,holdout,340,67.75
1,1,hahah,holdout,341,57.25
1,1,hahah,holdout,342,64.625
1,1,hahah,holdout,343,56.625
1,1,hahah,holdout,344,71.125
1,1,hahah,holdout,345,67.0
1,1,hahah,holdout,346,62.0
1,1,hahah,holdout,347,68.25
1,1,hahah,holdout,348,65.0
1,1,hahah,holdout,349,64.375
1,1,hahah,holdout,350,65.375
1,1,hahah,holdout,351,64.75
1,1,hahah,holdout,352,66.75
1,1,hahah,holdout,353,64.875
1,1,hahah,holdout,354,59.5
1,1,hahah,holdout,355,63.25
1,1,hahah,holdout,356,63.0
1,1,hahah,holdout,357,72.75
1,1,hahah,holdout,358,63.25
1,1,hahah,holdout,359,61.0
1,1,hahah,holdout,360,62.875
1,1,hahah,holdout,361,60.875
1,1,hahah,holdout,362,63.75
1,1,hahah,holdout,363,63.625
1,1,hahah,holdout,364,63.625
1,1,hahah,holdout,365,64.25
1,1,hahah,holdout,366,63.375
1,1,hahah,holdout,367,67.25
1,1,hahah,holdout,368,70.75
1,1,hahah,holdout,369,70.125
1,1,hahah,holdout,370,74.375
1,1,hahah,holdout,371,60.5
1,1,hahah,holdout,372,72.875
1,1,hahah,holdout,373,71.25
1,1,hahah,holdout,374,65.625
1,1,hahah,holdout,375,62.25
1,1,hahah,holdout,376,48.875
1,1,hahah,holdout,377,66.5
1,1,hahah,holdout,378,69.375
1,1,hahah,holdout,379,67.25
1,1,hahah,holdout,380,73.375
1,1,hahah,holdout,381,66.25
1,1,hahah,holdout,382,74.375
1,1,hahah,holdout,383,63.875
1,1,hahah,holdout,384,66.75
1,1,hahah,holdout,385,61.625
1,1,hahah,holdout,386,58.375
1,1,hahah,holdout,387,50.25
1,1,hahah,holdout,388,72.75
1,1,hahah,holdout,389,63.625
1,1,hahah,holdout,390,69.25
1,1,hahah,holdout,391,62.5
1,1,hahah,holdout,392,59.75
1,1,hahah,holdout,393,70.375
1,1,hahah,holdout,394,67.875
1,1,hahah,holdout,395,68.0
1,1,hahah,holdout,396,64.75
1,1,hahah,holdout,397,69.625
1,1,hahah,holdout,398,57.875
1,1,hahah,holdout,399,54.5
1,1,hahah,holdout,400,60.0
1,1,hahah,holdout,401,68.625
1,1,hahah,holdout,402,58.5
1,1,hahah,holdout,403,68.5
1,1,hahah,holdout,404,71.375
1,1,hahah,holdout,405,62.0
1,1,hahah,holdout,406,70.25
1,1,hahah,holdout,407,63.625
1,1,hahah,holdout,408,62.125
1,1,hahah,holdout,409,61.625
1,1,hahah,holdout,410,69.75
1,1,hahah,holdout,411,70.875
1,1,hahah,holdout,412,60.0
1,1,hahah,holdout,413,46.375
1,1,hahah,holdout,414,66.25
1,1,hahah,holdout,415,59.875
1,1,hahah,holdout,416,59.5
1,1,hahah,holdout,417,65.875
1,1,hahah,holdout,418,61.875
1,1,hahah,holdout,419,65.75
1,1,hahah,holdout,420,66.5
1,1,hahah,holdout,421,62.125
1,1,hahah,holdout,422,64.75
1,1,hahah,holdout,423,67.625
1,1,hahah,holdout,424,62.625
1,1,hahah,holdout,425,67.625
1,1,hahah,holdout,426,64.375
1,1,hahah,holdout,427,66.375
1,1,hahah,holdout,428,63.0
1,1,hahah,holdout,429,64.375
1,1,hahah,holdout,430,67.125
1,1,hahah,holdout,431,60.625
1,1,hahah,holdout,432,70.75
1,1,hahah,holdout,433,55.25
1,1,hahah,holdout,434,67.875
1,1,hahah,holdout,435,64.375
1,1,hahah,holdout,436,71.5
1,1,hahah,holdout,437,49.25
1,1,hahah,holdout,438,64.75
1,1,hahah,holdout,439,61.875
1,1,hahah,holdout,440,67.125
1,1,hahah,holdout,441,64.25
1,1,hahah,holdout,442,63.5
1,1,hahah,holdout,443,66.375
1,1,hahah,holdout,444,70.625
1,1,hahah,holdout,445,74.375
1,1,hahah,holdout,446,62.5
1,1,hahah,holdout,447,50.25
1,1,hahah,holdout,448,67.75
1,1,hahah,holdout,449,67.75
1,1,hahah,holdout,450,61.75
1,1,hahah,holdout,451,70.125
1,1,hahah,holdout,452,57.5
1,1,hahah,holdout,453,64.5
1,1,hahah,holdout,454,59.5
1,1,hahah,holdout,455,72.0
1,1,hahah,holdout,456,60.25
1,1,hahah,holdout,457,60.125
1,1,hahah,holdout,458,62.875
1,1,hahah,holdout,459,64.625
1,1,hahah,holdout,460,49.25
1,1,hahah,holdout,461,67.875
1,1,hahah,holdout,462,64.25
1,1,hahah,holdout,463,62.0
1,1,hahah,holdout,464,71.125
1,1,hahah,holdout,465,58.25
1,1,hahah,holdout,466,64.5
1,1,hahah,holdout,467,59.25
1,1,hahah,holdout,468,63.375
1,1,hahah,holdout,469,57.5
1,1,hahah,holdout,470,66.875
1,1,hahah,holdout,471,63.5
1,1,hahah,holdout,472,62.0
1,1,hahah,holdout,473,65.625
1,1,hahah,holdout,474,64.125
1,1,hahah,holdout,475,68.5
1,1,hahah,holdout,476,63.0
1,1,hahah,holdout,477,71.875
1,1,hahah,holdout,478,58.125
1,1,hahah,holdout,479,71.0
1,1,hahah,holdout,480,68.75
1,1,hahah,holdout,481,61.125
1,1,hahah,holdout,482,69.0
1,1,hahah,holdout,483,76.625
1,1,hahah,holdout,484,63.125
1,1,hahah,holdout,485,61.75
1,1,hahah,holdout,486,76.125
1,1,hahah,holdout,487,65.875
1,1,hahah,holdout,488,66.75
1,1,hahah,holdout,489,52.875
1,1,hahah,holdout,490,57.0
1,1,hahah,holdout,491,64.375
1,1,hahah,holdout,492,64.0
1,1,hahah,holdout,493,71.125
1,1,hahah,holdout,494,69.625
1,1,hahah,holdout,495,66.5
1,1,hahah,holdout,496,65.625
1,1,hahah,holdout,497,67.75
1,1,hahah,holdout,498,63.5
1,1,hahah,holdout,499,65.0
1,1,hahah,holdout,500,64.875
1,1,hahah,holdout,501,54.0
1,1,hahah,holdout,502,65.375
1,1,hahah,holdout,503,67.75
1,1,hahah,holdout,504,59.5
1,1,hahah,holdout,505,59.75
1,1,hahah,holdout,506,66.875
1,1,hahah,holdout,507,66.5
1,1,hahah,holdout,508,44.125
1,1,hahah,holdout,509,66.125
1,1,hahah,holdout,510,60.125
1,1,hahah,holdout,511,59.5
1,1,hahah,holdout,512,70.25
1,1,hahah,holdout,513,64.25
1,1,hahah,holdout,514,66.125
1,1,hahah,holdout,515,72.0
1,1,hahah,holdout,516,62.5
1,1,hahah,holdout,517,64.625
1,1,hahah,holdout,518,59.5
1,1,hahah,holdout,519,58.125
1,1,hahah,holdout,520,72.625
1,1,hahah,holdout,521,69.25
1,1,hahah,holdout,522,69.0
1,1,hahah,holdout,523,61.75
1,1,hahah,holdout,524,69.25
1,1,hahah,holdout,525,69.25
1,1,hahah,holdout,526,63.0
1,1,hahah,holdout,527,71.375
1,1,hahah,holdout,528,60.25
1,1,hahah,holdout,529,63.5
1,1,hahah,holdout,530,71.25
1,1,hahah,holdout,531,59.25
1,1,hahah,holdout,532,67.0
1,1,hahah,holdout,533,63.5
1,1,hahah,holdout,534,60.75
1,1,hahah,holdout,535,65.875
1,1,hahah,holdout,536,66.875
1,1,hahah,holdout,537,64.875
1,1,hahah,holdout,538,64.875
1,1,hahah,holdout,539,58.375
1,1,hahah,holdout,540,70.25
1,1,hahah,holdout,541,71.125
1,1,hahah,holdout,542,56.125
1,1,hahah,holdout,543,65.5
1,1,hahah,holdout,544,64.875
1,1,hahah,holdout,545,63.0
1,1,hahah,holdout,546,76.5
1,1,hahah,holdout,547,60.625
1,1,hahah,holdout,548,64.625
1,1,hahah,holdout,549,51.375
1,1,hahah,holdout,550,63.625
1,1,hahah,holdout,551,55.5
1,1,hahah,holdout,552,63.125
1,1,hahah,holdout,553,67.25
1,1,hahah,holdout,554,62.375
1,1,hahah,holdout,555,63.375
1,1,hahah,holdout,556,65.0
1,1,hahah,holdout,557,67.625
1,1,hahah,holdout,558,62.125
1,1,hahah,holdout,559,55.0
1,1,hahah,holdout,560,63.125
1,1,hahah,holdout,561,58.0
1,1,hahah,holdout,562,69.375
1,1,hahah,holdout,563,65.25
1,1,hahah,holdout,564,64.0
1,1,hahah,holdout,565,61.0
1,1,hahah,holdout,566,68.0
1,1,hahah,holdout,567,61.375
1,1,hahah,holdout,568,63.75
1,1,hahah,holdout,569,55.5
1,1,hahah,holdout,570,61.25
1,1,hahah,holdout,571,62.5
1,1,hahah,holdout,572,68.875
1,1,hahah,holdout,573,65.25
1,1,hahah,holdout,574,69.625
1,1,hahah,holdout,575,64.125
1,1,hahah,holdout,576,70.375
1,1,hahah,holdout,577,65.25
1,1,hahah,holdout,578,68.0
1,1,hahah,holdout,579,62.25
1,1,hahah,holdout,580,44.5
1,1,hahah,holdout,581,71.75
1,1,hahah,holdout,582,61.5
1,1,hahah,holdout,583,72.125
1,1,hahah,holdout,584,59.625
1,1,hahah,holdout,585,54.875
1,1,hahah,holdout,586,63.25
1,1,hahah,holdout,587,70.375
1,1,hahah,holdout,588,66.5
1,1,hahah,holdout,589,63.25
1,1,hahah,holdout,590,61.875
1,1,hahah,holdout,591,69.375
1,1,hahah,holdout,592,66.75
1,1,hahah,holdout,593,58.125
1,1,hahah,holdout,594,66.125
1,1,hahah,holdout,595,72.5
1,1,hahah,holdout,596,67.125
1,1,hahah,holdout,597,67.625
1,1,hahah,holdout,598,59.25
1,1,hahah,holdout,599,56.125
1,1,hahah,holdout,600,65.0
1,1,hahah,holdout,601,57.375
1,1,hahah,holdout,602,64.0
1,1,hahah,holdout,603,64.625
1,1,hahah,holdout,604,64.75
1,1,hahah,holdout,605,64.5
1,1,hahah,holdout,606,61.75
1,1,hahah,holdout,607,69.375
1,1,hahah,holdout,608,66.75
1,1,hahah,holdout,609,67.0
1,1,hahah,holdout,610,67.125
1,1,hahah,holdout,611,68.25
1,1,hahah,holdout,612,59.0
1,1,hahah,holdout,613,65.75
1,1,hahah,holdout,614,63.125
1,1,hahah,holdout,615,61.125
1,1,hahah,holdout,616,64.125
1,1,hahah,holdout,617,68.625
1,1,hahah,holdout,618,70.75
1,1,hahah,holdout,619,71.75
1,1,hahah,holdout,620,64.25
1,1,hahah,holdout,621,67.75
1,1,hahah,holdout,622,71.375
1,1,hahah,holdout,623,61.625
1,1,hahah,holdout,624,64.125
1,1,hahah,holdout,625,55.375
1,1,hahah,holdout,626,57.25
1,1,hahah,holdout,627,60.25
1,1,hahah,holdout,628,55.5
1,1,hahah,holdout,629,65.0
1,1,hahah,holdout,630,63.5
1,1,hahah,holdout,631,60.0
1,1,hahah,holdout,632,66.375
1,1,hahah,holdout,633,59.75
1,1,hahah,holdout,634,61.25
1,1,hahah,holdout,635,68.375
1,1,hahah,holdout,636,67.375
1,1,hahah,holdout,637,52.125
1,1,hahah,holdout,638,72.125
1,1,hahah,holdout,639,60.125
1,1,hahah,holdout,640,66.5
1,1,hahah,holdout,641,62.875
1,1,hahah,holdout,642,61.125
1,1,hahah,holdout,643,68.375
1,1,hahah,holdout,644,65.5
1,1,hahah,holdout,645,64.625
1,1,hahah,holdout,646,70.625
1,1,hahah,holdout,647,60.5
1,1,hahah,holdout,648,64.125
1,1,hahah,holdout,649,66.25
1,1,hahah,holdout,650,69.625
1,1,hahah,holdout,651,61.0
1,1,hahah,holdout,652,66.75
1,1,hahah,holdout,653,71.625
1,1,hahah,holdout,654,71.5
1,1,hahah,holdout,655,64.75
1,1,hahah,holdout,656,63.25
1,1,hahah,holdout,657,63.625
1,1,hahah,holdout,658,69.625
1,1,hahah,holdout,659,60.0
1,1,hahah,holdout,660,57.75
1,1,hahah,holdout,661,63.125
1,1,hahah,holdout,662,66.875
1,1,hahah,holdout,663,61.25
1,1,hahah,holdout,664,64.25
1,1,hahah,holdout,665,66.125
1,1,hahah,holdout,666,64.625
1,1,hahah,holdout,667,59.375
1,1,hahah,holdout,668,71.0
1,1,hahah,holdout,669,61.125
1,1,hahah,holdout,670,64.375
1,1,hahah,holdout,671,61.125
1,1,hahah,holdout,672,54.25
1,1,hahah,holdout,673,59.875
1,1,hahah,holdout,674,59.0
1,1,hahah,holdout,675,73.0
1,1,hahah,holdout,676,61.0
1,1,hahah,holdout,677,56.5
1,1,hahah,holdout,678,67.125
1,1,hahah,holdout,679,64.0
1,1,hahah,holdout,680,67.75
1,1,hahah,holdout,681,66.75
1,1,hahah,holdout,682,72.75
1,1,hahah,holdout,683,63.0
1,1,hahah,holdout,684,65.625
1,1,hahah,holdout,685,63.0
1,1,hahah,holdout,686,56.5
1,1,hahah,holdout,687,39.0
1,1,hahah,holdout,688,68.125
1,1,hahah,holdout,689,57.625
1,1,hahah,holdout,690,66.375
1,1,hahah,holdout,691,67.625
1,1,hahah,holdout,692,65.25
1,1,hahah,holdout,693,66.0
1,1,hahah,holdout,694,69.375
1,1,hahah,holdout,695,71.75
1,1,hahah,holdout,696,60.25
1,1,hahah,holdout,697,68.375
1,1,hahah,holdout,698,70.125
1,1,hahah,holdout,699,58.25
1,1,hahah,holdout,700,69.75
1,1,hahah,holdout,701,59.625
1,1,hahah,holdout,702,66.375
1,1,hahah,holdout,703,55.0
1,1,hahah,holdout,704,68.375
1,1,hahah,holdout,705,67.375
1,1,hahah,holdout,706,68.5
1,1,hahah,holdout,707,54.125
1,1,hahah,holdout,708,62.75
1,1,hahah,holdout,709,68.875
1,1,hahah,holdout,710,63.75
1,1,hahah,holdout,711,65.375
1,1,hahah,holdout,712,62.5
1,1,hahah,holdout,713,67.5
1,1,hahah,holdout,714,62.5
1,1,hahah,holdout,715,67.125
1,1,hahah,holdout,716,60.625
1,1,hahah,holdout,717,62.625
1,1,hahah,holdout,718,64.875
1,1,hahah,holdout,719,65.0
1,1,hahah,holdout,720,72.875
1,1,hahah,holdout,721,70.25
1,1,hahah,holdout,722,52.375
1,1,hahah,holdout,723,68.5
1,1,hahah,holdout,724,69.375
1,1,hahah,holdout,725,65.0
1,1,hahah,holdout,726,56.625
1,1,hahah,holdout,727,64.0
1,1,hahah,holdout,728,69.125
1,1,hahah,holdout,729,65.125
1,1,hahah,holdout,730,63.5
1,1,hahah,holdout,731,62.75
1,1,hahah,holdout,732,67.875
1,1,hahah,holdout,733,70.0
1,1,hahah,holdout,734,65.125
1,1,hahah,holdout,735,61.375
1,1,hahah,holdout,736,61.75
1,1,hahah,holdout,737,57.0
1,1,hahah,holdout,738,62.625
1,1,hahah,holdout,739,70.75
1,1,hahah,holdout,740,69.875
1,1,hahah,holdout,741,67.625
1,1,hahah,holdout,742,60.625
1,1,hahah,holdout,743,61.0
1,1,hahah,holdout,744,44.25
1,1,hahah,holdout,745,62.0
1,1,hahah,holdout,746,61.875
1,1,hahah,holdout,747,65.0
1,1,hahah,holdout,748,65.75
1,1,hahah,holdout,749,62.375
1,1,hahah,holdout,750,64.75
1,1,hahah,holdout,751,64.375
1,1,hahah,holdout,752,66.125
1,1,hahah,holdout,753,57.875
1,1,hahah,holdout,754,70.375
1,1,hahah,holdout,755,64.75
1,1,hahah,holdout,756,54.125
1,1,hahah,holdout,757,65.625
1,1,hahah,holdout,758,66.125
1,1,hahah,holdout,759,56.25
1,1,hahah,holdout,760,65.75
1,1,hahah,holdout,761,54.25
1,1,hahah,holdout,762,60.0
1,1,hahah,holdout,763,54.625
1,1,hahah,holdout,764,57.875
1,1,hahah,holdout,765,68.625
1,1,hahah,holdout,766,68.625
1,1,hahah,holdout,767,72.875
1,1,hahah,holdout,768,63.75
1,1,hahah,holdout,769,58.5
1,1,hahah,holdout,770,68.5
1,1,hahah,holdout,771,59.125
1,1,hahah,holdout,772,55.75
1,1,hahah,holdout,773,70.625
1,1,hahah,holdout,774,65.875
1,1,hahah,holdout,775,54.375
1,1,hahah,holdout,776,68.125
1,1,hahah,holdout,777,66.25
1,1,hahah,holdout,778,65.375
1,1,hahah,holdout,779,62.5
1,1,hahah,holdout,780,69.625
1,1,hahah,holdout,781,52.125
1,1,hahah,holdout,782,64.5
1,1,hahah,holdout,783,65.25
1,1,hahah,holdout,784,69.0
1,1,hahah,holdout,785,62.25
1,1,hahah,holdout,786,68.875
1,1,hahah,holdout,787,63.875
1,1,hahah,holdout,788,66.875
1,1,hahah,holdout,789,67.0
1,1,hahah,holdout,790,63.375
1,1,hahah,holdout,791,62.5
1,1,hahah,holdout,792,67.25
1,1,hahah,holdout,793,63.375
1,1,hahah,holdout,794,61.875
1,1,hahah,holdout,795,64.125
1,1,hahah,holdout,796,61.25
1,1,hahah,holdout,797,66.625
1,1,hahah,holdout,798,65.25
1,1,hahah,holdout,799,68.875
1,1,hahah,holdout,800,62.5
1,1,hahah,holdout,801,62.875
1,1,hahah,holdout,802,62.0
1,1,hahah,holdout,803,65.0
1,1,hahah,holdout,804,67.75
1,1,hahah,holdout,805,69.375
1,1,hahah,holdout,806,56.5
1,1,hahah,holdout,807,67.0
1,1,hahah,holdout,808,50.625
1,1,hahah,holdout,809,72.125
1,1,hahah,holdout,810,60.75
1,1,hahah,holdout,811,67.625
1,1,hahah,holdout,812,59.5
1,1,hahah,holdout,813,63.375
1,1,hahah,holdout,814,57.875
1,1,hahah,holdout,815,68.5
1,1,hahah,holdout,816,61.375
1,1,hahah,holdout,817,68.625
1,1,hahah,holdout,818,63.5
1,1,hahah,holdout,819,63.125
1,1,hahah,holdout,820,51.75
1,1,hahah,holdout,821,66.75
1,1,hahah,holdout,822,66.5
1,1,hahah,holdout,823,66.75
1,1,hahah,holdout,824,50.5
1,1,hahah,holdout,825,64.625
1,1,hahah,holdout,826,68.5
1,1,hahah,holdout,827,61.875
1,1,hahah,holdout,828,59.625
1,1,hahah,holdout,829,65.0
1,1,hahah,holdout,830,62.125
1,1,hahah,holdout,831,56.5
1,1,hahah,holdout,832,62.125
1,1,hahah,holdout,833,69.0
1,1,hahah,holdout,834,68.0
1,1,hahah,holdout,835,61.375
1,1,hahah,holdout,836,61.25
1,1,hahah,holdout,837,55.875
1,1,hahah,holdout,838,67.5
1,1,hahah,holdout,839,63.25
1,1,hahah,holdout,840,63.375
1,1,hahah,holdout,841,65.625
1,1,hahah,holdout,842,73.25
1,1,hahah,holdout,843,52.25
1,1,hahah,holdout,844,69.25
1,1,hahah,holdout,845,65.625
1,1,hahah,holdout,846,54.375
1,1,hahah,holdout,847,59.375
1,1,hahah,holdout,848,55.0
1,1,hahah,holdout,849,59.375
1,1,hahah,holdout,850,67.75
1,1,hahah,holdout,851,60.25
1,1,hahah,holdout,852,65.0
1,1,hahah,holdout,853,65.0
1,1,hahah,holdout,854,66.125
1,1,hahah,holdout,855,64.25
1,1,hahah,holdout,856,63.5
1,1,hahah,holdout,857,68.0
1,1,hahah,holdout,858,66.75
1,1,hahah,holdout,859,67.75
1,1,hahah,holdout,860,68.75
1,1,hahah,holdout,861,62.75
1,1,hahah,holdout,862,66.875
1,1,hahah,holdout,863,55.5
1,1,hahah,holdout,864,53.125
1,1,hahah,holdout,865,47.625
1,1,hahah,holdout,866,59.625
1,1,hahah,holdout,867,59.5
1,1,hahah,holdout,868,55.375
1,1,hahah,holdout,869,62.625
1,1,hahah,holdout,870,66.75
1,1,hahah,holdout,871,56.375
1,1,hahah,holdout,872,62.125
1,1,hahah,holdout,873,70.125
1,1,hahah,holdout,874,52.5
1,1,hahah,holdout,875,60.875
1,1,hahah,holdout,876,69.5
1,1,hahah,holdout,877,68.875
1,1,hahah,holdout,878,59.875
1,1,hahah,holdout,879,62.0
1,1,hahah,holdout,880,68.125
1,1,hahah,holdout,881,66.75
1,1,hahah,holdout,882,61.0
1,1,hahah,holdout,883,63.0
1,1,hahah,holdout,884,70.375
1,1,hahah,holdout,885,70.375
1,1,hahah,holdout,886,65.5
1,1,hahah,holdout,887,57.625
1,1,hahah,holdout,888,72.0
1,1,hahah,holdout,889,61.125
1,1,hahah,holdout,890,64.25
1,1,hahah,holdout,891,63.125
1,1,hahah,holdout,892,59.375
1,1,hahah,holdout,893,63.5
1,1,hahah,holdout,894,71.75
1,1,hahah,holdout,895,62.25
1,1,hahah,holdout,896,67.0
1,1,hahah,holdout,897,66.875
1,1,hahah,holdout,898,62.625
1,1,hahah,holdout,899,70.25
1,1,hahah,holdout,900,63.875
1,1,hahah,holdout,901,64.0
1,1,hahah,holdout,902,67.75
1,1,hahah,holdout,903,62.25
1,1,hahah,holdout,904,65.75
1,1,hahah,holdout,905,59.0
1,1,hahah,holdout,906,63.625
1,1,hahah,holdout,907,66.25
1,1,hahah,holdout,908,72.875
1,1,hahah,holdout,909,64.625
1,1,hahah,holdout,910,63.625
1,1,hahah,holdout,911,46.375
1,1,hahah,holdout,912,64.0
1,1,hahah,holdout,913,62.0
1,1,hahah,holdout,914,65.625
1,1,hahah,holdout,915,72.375
1,1,hahah,holdout,916,63.625
1,1,hahah,holdout,917,56.25
1,1,hahah,holdout,918,66.5
1,1,hahah,holdout,919,57.75
1,1,hahah,holdout,920,69.75
1,1,hahah,holdout,921,59.25
1,1,hahah,holdout,922,65.375
1,1,hahah,holdout,923,64.875
1,1,hahah,holdout,924,69.625
1,1,hahah,holdout,925,65.75
1,1,hahah,holdout,926,52.25
1,1,hahah,holdout,927,74.625
1,1,hahah,holdout,928,61.5
1,1,hahah,holdout,929,70.875
1,1,hahah,holdout,930,53.375
1,1,hahah,holdout,931,64.25
1,1,hahah,holdout,932,61.875
1,1,hahah,holdout,933,68.25
1,1,hahah,holdout,934,61.25
1,1,hahah,holdout,935,68.5
1,1,hahah,holdout,936,68.0
1,1,hahah,holdout,937,66.625
1,1,hahah,holdout,938,68.375
1,1,hahah,holdout,939,70.125
1,1,hahah,holdout,940,59.0
1,1,hahah,holdout,941,71.0
1,1,hahah,holdout,942,63.625
1,1,hahah,holdout,943,70.875
1,1,hahah,holdout,944,56.875
1,1,hahah,holdout,945,52.75
1,1,hahah,holdout,946,73.125
1,1,hahah,holdout,947,64.75
1,1,hahah,holdout,948,62.0
1,1,hahah,holdout,949,62.25
1,1,hahah,holdout,950,63.5
1,1,hahah,holdout,951,60.125
1,1,hahah,holdout,952,64.25
1,1,hahah,holdout,953,67.375
1,1,hahah,holdout,954,64.25
1,1,hahah,holdout,955,73.25
1,1,hahah,holdout,956,63.125
1,1,hahah,holdout,957,70.125
1,1,hahah,holdout,958,57.0
1,1,hahah,holdout,959,69.625
1,1,hahah,holdout,960,56.25
1,1,hahah,holdout,961,66.25
1,1,hahah,holdout,962,61.75
1,1,hahah,holdout,963,63.375
1,1,hahah,holdout,964,67.75
1,1,hahah,holdout,965,70.0
1,1,hahah,holdout,966,65.375
1,1,hahah,holdout,967,73.0
1,1,hahah,holdout,968,61.25
1,1,hahah,holdout,969,70.625
1,1,hahah,holdout,970,65.5
1,1,hahah,holdout,971,66.125
1,1,hahah,holdout,972,68.75
1,1,hahah,holdout,973,68.625
1,1,hahah,holdout,974,61.25
1,1,hahah,holdout,975,67.5
1,1,hahah,holdout,976,66.75
1,1,hahah,holdout,977,63.5
1,1,hahah,holdout,978,71.375
1,1,hahah,holdout,979,60.0
1,1,hahah,holdout,980,64.0
1,1,hahah,holdout,981,54.0
1,1,hahah,holdout,982,68.75
1,1,hahah,holdout,983,61.875
1,1,hahah,holdout,984,65.5
1,1,hahah,holdout,985,73.625
1,1,hahah,holdout,986,60.0
1,1,hahah,holdout,987,71.125
1,1,hahah,holdout,988,69.125
1,1,hahah,holdout,989,69.75
1,1,hahah,holdout,990,66.0
1,1,hahah,holdout,991,64.75
1,1,hahah,holdout,992,68.875
1,1,hahah,holdout,993,65.875
1,1,hahah,holdout,994,67.25
1,1,hahah,holdout,995,69.25
1,1,hahah,holdout,996,65.625
1,1,hahah,holdout,997,72.25
1,1,hahah,holdout,998,63.375
1,1,hahah,holdout,999,65.25
1,1,hahah,holdout,1000,66.875
1,1,hahah,holdout,1001,68.125
1,1,hahah,holdout,1002,56.875
1,1,hahah,holdout,1003,65.625
1,1,hahah,holdout,1004,59.875
1,1,hahah,holdout,1005,64.0
1,1,hahah,holdout,1006,71.0
1,1,hahah,holdout,1007,52.25
1,1,hahah,holdout,1008,68.5
1,1,hahah,holdout,1009,66.625
1,1,hahah,holdout,1010,67.625
1,1,hahah,holdout,1011,61.375
1,1,hahah,holdout,1012,65.75
1,1,hahah,holdout,1013,51.875
1,1,hahah,holdout,1014,66.875
1,1,hahah,holdout,1015,60.375
1,1,hahah,holdout,1016,66.125
1,1,hahah,holdout,1017,57.75
1,1,hahah,holdout,1018,58.25
1,1,hahah,holdout,1019,69.25
1,1,hahah,holdout,1020,68.5
1,1,hahah,holdout,1021,65.25
1,1,hahah,holdout,1022,69.125
1,1,hahah,holdout,1023,51.0
1,1,hahah,comparison,0,63.375
1,1,hahah,comparison,1,64.375
1,1,hahah,comparison,2,65.25
1,1,hahah,comparison,3,66.125
1,1,hahah,comparison,4,67.0
1,1,hahah,comparison,5,59.375
1,1,hahah,comparison,6,60.75
1,1,hahah,comparison,7,72.5
1,1,hahah,comparison,8,58.375
1,1,hahah,comparison,9,56.875
1,1,hahah,comparison,10,67.0
1,1,hahah,comparison,11,71.125
1,1,hahah,comparison,12,66.25
1,1,hahah,comparison,13,64.0
1,1,hahah,comparison,14,57.875
1,1,hahah,comparison,15,70.25
1,1,hahah,comparison,16,55.75
1,1,hahah,comparison,17,63.5
1,1,hahah,comparison,18,64.5
1,1,hahah,comparison,19,65.125
1,1,hahah,comparison,20,68.75
1,1,hahah,comparison,21,68.25
1,1,hahah,comparison,22,52.125
1,1,hahah,comparison,23,62.125
1,1,hahah,comparison,24,69.125
1,1,hahah,comparison,25,67.0
1,1,hahah,comparison,26,76.75
1,1,hahah,comparison,27,64.375
1,1,hahah,comparison,28,63.125
1,1,hahah,comparison,29,58.875
1,1,hahah,comparison,30,69.5
1,1,hahah,comparison,31,62.375
1,1,hahah,comparison,32,70.25
1,1,hahah,comparison,33,69.0
1,1,hahah,comparison,34,59.125
1,1,hahah,comparison,35,65.5
1,1,hahah,comparison,36,54.375
1,1,hahah,comparison,37,59.25
1,1,hahah,comparison,38,63.875
1,1,hahah,comparison,39,64.125
1,1,hahah,comparison,40,65.125
1,1,hahah,comparison,41,72.0
1,1,hahah,comparison,42,64.75
1,1,hahah,comparison,43,64.125
1,1,hahah,comparison,44,57.25
1,1,hahah,comparison,45,54.0
1,1,hahah,comparison,46,66.5
1,1,hahah,comparison,47,63.5
1,1,hahah,comparison,48,64.25
1,1,hahah,comparison,49,65.625


==> results/traffic_signal/cycles_optimum.csv <==
policy,frames,with_cause,word,exact_return
cycle,2,0,ahahhahh,62.424046673431704
cycle,4,0,ahahh,63.194662124004196
cycle,1,1,hahah,63.63700347677604
optimal,,,,68.29373757515845


==> results/traffic_signal/cycles_source_records.json <==
{
  "architecture": "x86_64",
  "backend": "cpu",
  "candidate_count": 780,
  "command": "uv run python -m tcirl.cli.traffic_cycles --output tmp/traffic_cycles --config_path config/traffic_signal_q_learning.yaml --max-period 12 --coarse-episodes 16 --fine-episodes 256 --nominees 200 --holdout-episodes 1024 --training-project tcirl-traffic_signal-extended-v16",
  "command_output": "the output directory is relocatable",
  "configuration": {
    "algo": "q_learning",
    "cadence": {
      "log_interval": 1000,
      "smoothing_steps": 10000,
      "stop_interval": 1000
    },
    "cause_known": false,
    "count_restart_steps": [],
    "env": {
      "cooldown_max": 1,
      "difficulty": 6,
      "p_acc_arrive": 0.4,
      "p_acc_depart": 0.5,
      "p_rej_arrive": 0.5,
      "p_rej_depart": 0.7,
      "q_max": 8,
      "queue_init": 2
    },
    "logging": {
      "entity": null,
      "group": null,
      "job_type": null,
      "name": null,
      "notes": null,
      "project": null,
      "run_id": null,
      "tags": null,
      "upload": true
    },
    "params": {
      "counterfactual": false,
      "epsilon": {
        "decay_steps": 500000,
        "end": 0.01,
        "start": 1.0
      },
      "gamma": 0.99,
      "max_episode_steps": 100,
      "q_init": 60.0,
      "step_size_scale": 50.0
    },
    "run": {
      "eval_episodes": 50,
      "fully_reproducible": false,
      "num_eval_points": 501,
      "num_runs": 50,
      "seed": 43,
      "seed_offset": 0,
      "total_steps": 500000
    }
  },
  "dependency_lock": "cycles_uv.lock",
  "evaluation": {
    "ceiling": 100,
    "comparison_bank": "jax.random.split(jax.random.key(0), comparison_episodes); distinct from selection",
    "holdout_bank": "jax.random.split(jax.random.key(3), holdout_episodes); step key split in two; distinct from selection",
    "holdout_implementation": "tcirl.traffic_cycles.screen_samples; current environment step, fixed selected actions",
    "implementation": "tcirl.rl.common.greedy_eval.build_greedy_eval",
    "policy": "feedback on reset-filled control frames, ignoring queues and effect markers",
    "seed": 0,
    "smoothing": null,
    "statistic": "arithmetic mean of undiscounted episode returns",
    "step_key_split": 3,
    "uncertainty": "sample standard deviation divided by square root of episode count"
  },
  "files": {
    "cycles.csv": "57d0947f41adef40ae01c12024198c7c85201588390c4cdcf82c2e202618aa76",
    "cycles_episodes.csv": "52a8a01e5e2da4f08d1e051852d7de28f55690d46eb98b146eb926c20b3c7464",
    "cycles_optimum.csv": "1c41ce9fdcdf8a9e4b6820442acf92f31d0fd9831e9a8e7e293281e0487222cb",
    "cycles_source.patch": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "cycles_uv.lock": "a5ce8489b791e25616e1b88bcf822e96045b54edc97056d7c5176994793a75fd",
    "stationary_policy.npz": "2d44b394881d6af847e8732511acde266614c9c0be9cff55bbbefe57ec73bb21"
  },
  "jax": "0.11.1",
  "jax_default_prng_impl": "threefry2x32",
  "jax_enable_x64": false,
  "jaxlib": "0.11.1",
  "kind": "selected_cycle_lower_bounds_and_stationary_discounted_reference",
  "numpy": "2.4.2",
  "optimum": {
    "certificate": "stationary_policy.npz stores the Bellman residual, value-error bound, the states the policy reaches from reset and the minimum action gap over them; the gap must exceed twice gamma times the value-error bound, so every optimal policy takes the same actions on those states and has the same return from reset",
    "evaluation": "undiscounted sum over the first horizon steps from reset under that fixed stationary policy",
    "evaluation_is_upper_bound": false,
    "gamma": 0.99,
    "implementation": "tcirl.traffic_optimum.solve_optimum, policy_return and word_return",
    "model": "every Bernoulli and capped geometric draw of one step integrated exactly, float64",
    "objective": "infinite-horizon discounted expected return",
    "policy": "stationary deterministic, with no episode-time input",
    "solver": "value iteration to a maximum Bellman residual of 1e-12",
    "state": "queues, blocked intersection, cooldown and cause DFA state"
  },
  "processor": "x86_64",
  "python": "3.13.11",
  "selection": {
    "coarse_seed": 1,
    "fine_seed": 2,
    "ranking": "stable, common episode keys",
    "step_key_split": 2
  },
  "settings": {
    "coarse_episodes": 16,
    "comparison_episodes": 50,
    "fine_episodes": 256,
    "holdout_episodes": 1024,
    "horizon": 100,
    "max_period": 12,
    "nominees": 200
  },
  "source_commit": "06bcba9549c7abc47d01acc5477dd9064fb11c78",
  "source_dirty": false,
  "source_files": {
    "config/gene_editing_dqn.yaml": "c4d3b8939718efd3f4baf91a32cd493c5baea452d243615a03f6b80ec51c6ea6",
    "config/gene_editing_q_learning.yaml": "8645c6fc7ed271ada366094587b019b3be5631fcc558b357879abbde150eb6c9",
    "config/gene_editing_tcirl.yaml": "e8371e0950356052b74aa50d2cac2609e38cbf0fc280b3e4f05bd187ba67c102",
    "config/traffic_signal_dqn.yaml": "5cd19a5607af233199b1686b7c194c174d5f4dd6ef68ea32527c13f637051492",
    "config/traffic_signal_q_learning.yaml": "421412ea800c2ec9fc5a44da6eea9f4711674ee303ad4a37b4d724f413b32b76",
    "config/traffic_signal_tcirl.yaml": "bf801a12d0b951fb59dc0dfa90b5ed7f9ae4ad5f40d672e0abfed1cedee7cf12",
    "data/grids/gene_5x5.txt": "eab600e99b68c03094b1d5130ed733236b130c0fd49a6e87af864a3b45b70c00",
    "pyproject.toml": "1e40741b877f0ddb287f33343cbf937614fb884d32118b93311d76522d1f7059",
    "scripts/gene_editing/reproduce.sh": "0efb8d8c327f3d44574af3a1af9c085abcd27cefc9fd7866bd28ab7ebc4d693a",
    "scripts/infra/check_accelerator.sh": "fb6ec3eb89c9490f5be7dabd7ab3e90fdad078df7cb2e642d2a90f420e379637",
    "scripts/infra/check_git_clean.sh": "8ddcd740337b1f009b409e533c9dabebfc1426d43289d07f711295e0e17082d8",
    "scripts/infra/experiments.sh": "e165482cc877fa88b27fec67c8621a504eb47ac5bdf086bb5572a36ae856047f",
    "scripts/infra/gpus.sh": "da469f01c3da9727cfb815b2b28044191c7cfb029e145a46da6918daeb243f59",
    "scripts/infra/lib.sh": "0da4e368604b8f760dcaa2ac221b6a6eb0995eee70aeaf5e6569d20ea3e0fbec",
    "scripts/infra/pool.sh": "3570bebc7cd3ce5f701d40ac6125d005c342e3986684601be30dc2e3f39d454e",
    "scripts/infra/reproduce.sh": "ea4a78cd55946f23a18b69f96a20b608776ff2d6002e6f8e4b2a322c6d18bb7b",
    "scripts/infra/results.sh": "17d5c3e016f155191f54f8391823453b9217fe451258475265a586273c649718",
    "scripts/infra/train_args.sh": "7d9a818de5ba59f3193c9ae5e305e9bc9c8aa4a722958d64e62162241d0a1a26",
    "scripts/infra/xla.sh": "45ad48b5566d95c268a66b526ae76be0279e8ae74e509d0eecd57e4de9c11d77",
    "scripts/lib.sh": "a857dcfe474119daf46ffe8c9a9d6cda7737197367a1e4102dad4164f49c71f4",
    "scripts/reproduce_paper.sh": "8989b41a9b8a81b1c904f5d702894dc385b54c0fe86bce1ac55f0dec2268b51c",
    "scripts/traffic_signal/cycles.sh": "d3864801757ca0e266974dca0ec7ee88d03d17efb08916343b5bbdde94ac005f",
    "scripts/traffic_signal/reproduce.sh": "b47e5759d711b83ecf9ef0314c046025e93fa9bcfcd5f2469b70d2b0e3d27cb1",
    "src/tcirl/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/agents/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/agents/dqn.py": "56b818cf1124031a15a050ef2dcba0f16ae3d563559e422a2018563fe5d4462a",
    "src/tcirl/agents/tabular.py": "7846142409411d8fb9ee2b0583401edf6c2e49fb8cef338a3a58fba692343024",
    "src/tcirl/agents/tcirl.py": "03027944d6cf6e523e424e46045f7a2cde0c0366784f38347e96987aee0b0cec",
    "src/tcirl/alphabet.py": "fdec9ed231ef721cf24df1349fe6813b9ae89ac23da1fcf4c500b01e52a1783a",
    "src/tcirl/automata/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/automata/conversion.py": "d86913762b62d4e2c0aab7fd06e110cb77d7cd85e2beea14c6e321796826306e",
    "src/tcirl/automata/dfa.py": "c6bbe8c06493d0bd4d1841f5522dd4d072ef451474c9f2154fb1f45d25d5c2a0",
    "src/tcirl/automata/plain_dfa.py": "c8614d202eb416ee60fe416da6af03dea92fa04a4bae5143a42adece059943af",
    "src/tcirl/cli/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/cli/_export_cli.py": "2903a48e5e3bdda6739dc00561a8c14521a8124eef3cf58c118987768812d922",
    "src/tcirl/cli/check_runs_absent.py": "c00d116a435de42bba0b3f3c4bbbb51ac336c4d2e399278cb5d54b670e16afd2",
    "src/tcirl/cli/export_group_metrics.py": "da285eb346f786a31b432dc149dab2112ca1ae66c38e0c81ff0482ea5262edea",
    "src/tcirl/cli/export_metrics.py": "a4bae7ac5571c2bea8c2db94f3915f3c5197ae3410de272aa7614ff6d82817a5",
    "src/tcirl/cli/export_paper_results.py": "5284385c825e2d9fad681ffc53459ca31b73f1f5c7ec748c0c3dc2d7f3d4730d",
    "src/tcirl/cli/traffic_cycles.py": "b6b5ae6e80f63deb7911fd612d06f896e0e3de62f0c001ce21f9be81268b6785",
    "src/tcirl/cli/train_gene_editing_dqn.py": "cd05e0bef62cc4a020fde36b2522410addd861727f78d6a1b814b722e6e521ad",
    "src/tcirl/cli/train_gene_editing_q_learning.py": "613a063b701c6893601180ac45b61020c49996421e7c56d870ff36cb72f35633",
    "src/tcirl/cli/train_gene_editing_tcirl.py": "caf1925d7f6ab7f020334498d2bf9930c6bc4adfd3f0a7d6270d8bf5c711e491",
    "src/tcirl/cli/train_traffic_dqn.py": "b1567fd1e1c53015423897ace545cd6674481001efeea2e778ca949f1e03bf13",
    "src/tcirl/cli/train_traffic_q_learning.py": "0b6cfe14decf8e01cf325b0b5f0e682efd4797835bf70ef9a18f75845a8ca9fc",
    "src/tcirl/cli/train_traffic_tcirl.py": "98ac00b463e1ef01de8c81d99284cbca823f45d08475e48c36e920929bb49560",
    "src/tcirl/cli/training.py": "fbbc4ba6df9f21380811e8beddde1148d7f317a72a45259d298e94454a394be2",
    "src/tcirl/config.py": "c26ebc63f399c4f4d3b27e2224d27e6bd672d9764a0cada3f0149f28e0d60103",
    "src/tcirl/envs/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/envs/gene_editing.py": "d7909653e5c3c7ce078f1822f79fa3a3ad368fb9561d64eff677bdedb1784537",
    "src/tcirl/envs/traffic_signal.py": "bde9223090488b3aa9d6784a4215d348a3e644ca405189084cb863c0d0bf6993",
    "src/tcirl/evaluation.py": "0ad0b34613d8a4040965bc8ea4caac5ff57b47b567217bde624b8d61a416287c",
    "src/tcirl/export.py": "b6cda3f2466f6e71d220f18fbea3d0b6ee0bca9de30cd6a37344b88bb9f871a9",
    "src/tcirl/export_runs.py": "b150de10d1096794dc9a34603ba3cdb340eaf35f3d6059501e50845f2f4bb9b3",
    "src/tcirl/formulas/__init__.py": "01ba4719c80b6fe911b091a7c05124b64eeece964e09c058ef8f9805daca546b",
    "src/tcirl/formulas/bool_interned.py": "3d5fd52c788b8ff4973766ff1353704e4182671dbed78a7bfc959f46d2276225",
    "src/tcirl/formulas/bool_interner.py": "36e8ab3bea255348647b2b31da7e1431d3d905798881e390ac969c0dbd2321e3",
    "src/tcirl/formulas/bool_normalization.py": "536e9e067415bf17aa9b161ed0d67112185dd3deb9ef7e7f115cd7a5b449421c",
    "src/tcirl/formulas/bool_patterns.py": "a9fe2135ac893239f8d70d743bfc44dc6bf87bd42e447c30695c2f5f3413cc9a",
    "src/tcirl/formulas/bool_syntax.py": "a084d2f6bcd6c833045475a9bdf03720ea4c63c75079318b7e2f99ddc1d02559",
    "src/tcirl/formulas/encoding.py": "301e517e126936ac02338430fd884cf5d6cfc25309b47e02a32980ded296f209",
    "src/tcirl/formulas/ltlf2dfa.py": "646b80c04b73b7c852ae82de87c9605a39c55ef738efc31449882840fe34e3d4",
    "src/tcirl/formulas/ltlf_interned.py": "f1e1d4443b4a9df0ffe894ccc45fa26757902a175f3f16058e1c24dc000e6b44",
    "src/tcirl/formulas/ltlf_interner.py": "4f64cbddd4b63b0ef43896aaf2d24c843f3d9e374b7d009decdc02e2c1378afe",
    "src/tcirl/formulas/ltlf_normalization.py": "41e6b2eccbe934622b1ea53bf309bdb0d68a8470f8b7ae342c473e1ece0d4405",
    "src/tcirl/formulas/ltlf_progression.py": "1fec514867b70eecadb1d268f1e9b296e39561afe4f4c4e533db16856239a399",
    "src/tcirl/formulas/ltlf_syntax.py": "26153707e4d70c7ad1a1f21b579cec5ca9779f3c696bb1171bb1442f2a750ad3",
    "src/tcirl/formulas/ltlf_timers.py": "b65a3c194414c18dfa01f6afbad4b04106bb134f3770049d0e6518a2e508a73a",
    "src/tcirl/inference/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/inference/causal_sample.py": "707f84de2d6a3b69d9aa2c5beea174267bd5becb69c285d2cf116f628bab6aa4",
    "src/tcirl/inference/cause_dfa_sat.py": "ee9e16c0c0908b79a01a9f733c1bd7735f42d83da932e5e68bc0b500a99ed7c1",
    "src/tcirl/inference/markers.py": "6d06d2c1ac9be1fd5ebdc05b6594987029bee2f7d33754d9fd89d2791dcfc4db",
    "src/tcirl/inference/solver.py": "8a6e982a551ac475c499ee47750153b748ac78ea633921649661aaad1b3a1e0a",
    "src/tcirl/inference/transfer.py": "d6d54748760ad715a25a83e72b3e49ac8c6d0f0e6a7e6e468b8b0189affc216c",
    "src/tcirl/jax_platform.py": "5f715fdba6ce47553af625d9ca41a6174a3609a71fad735ca7db4dd3ed534ba0",
    "src/tcirl/jax_session.py": "6120d624534257c7b364d0c9d8ee95f8382946666f0d0b062786ad9d508009b4",
    "src/tcirl/learning/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/learning/helpers.py": "4354bef5f2796eeca87a917e5549929ee68bfdf70a850dd9f175239cac3bc261",
    "src/tcirl/learning/trace.py": "8cbaa747fe847c30cc44f04285cd8a878b8e8b743fb3ceec7d654cd7653aadc6",
    "src/tcirl/logging/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/logging/batch.py": "c2b422eb7c349a1d3ecb97a3a67e2b941bbb0934bb24f6e6018a02ef6ab14cb0",
    "src/tcirl/logging/explanations.py": "30a09799687c9edb58b445988d22a5f8d611a03be907f67e4fdcfa51aabd0f21",
    "src/tcirl/logging/final_policy.py": "1ef57e31cedcb5682bc8b1fba1bd8f49eca5b463902c44b74c43476b5e7df5bc",
    "src/tcirl/logging/naming.py": "e1aa685d264568d751924720e9e69550ed1144388e61e1bc751b73acc222521b",
    "src/tcirl/logging/recorder.py": "cbe1b53761ed9b00b7ee5965397134680ac93fd463a07513707f6e93a2df012b",
    "src/tcirl/logging/wandb.py": "5eaeb53bedcafd130aab5c069910d56226187fffe00c7aefe7f0da670211bb62",
    "src/tcirl/logging/wandb_local.py": "e22448ba07725d25e2de34c61389fbb611fac8d22b58fb0052adb6b8120f3b61",
    "src/tcirl/metrics/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/metrics/compare.py": "8ca91fa8f3971475e0a076861a4c1194a4a448b2ff5fc4bf0b0f3488955c841b",
    "src/tcirl/metrics/figures.py": "8114f00c5a7866f1a8fc47fa87948572fa80df4c20dffec8f21626e6c80ed33f",
    "src/tcirl/metrics/intervals.py": "27628e3ba784ae7444179512ca8cd69d31fd4280ef7b867770df5837f5f38e79",
    "src/tcirl/metrics/registry.py": "d99628394b9ef1e68b6b4b046c08f328ad68626ac5a14be05e020377e3d544fa",
    "src/tcirl/metrics/smoothing.py": "68488b6a81b94a6193f69fc3a4eaf981e444bcf937191013f7f51c13d164b29f",
    "src/tcirl/metrics/spec.py": "98eda03e94b24f27a032456a4857b7f67d8b9c3362d41b661b8026cd40f60ded",
    "src/tcirl/metrics/stats.py": "bc0ad641384eecbe1bcfc76b814d70b022c6e42572d9bfc690148e5517ce5a13",
    "src/tcirl/metrics/windowed.py": "ea212a09e35f32bcf814ad603148c857504294d2e875fbf478ab33a3b519461d",
    "src/tcirl/paper_results.py": "1291b6fb4873ae149a1cfef1953fa20d6fc88edd769d0394f1fe046e2d39b4d1",
    "src/tcirl/path_consts.py": "2cd31735d9cda222688dcf435d245cdc277b73122eba4c3c707b939491460f44",
    "src/tcirl/py.typed": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/rl/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/rl/common/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/rl/common/dqn_core.py": "891d75191d95e9deb9ad19d6a703235afd9631bd85612d72f0e9c20a2d4e5eb1",
    "src/tcirl/rl/common/dqn_model.py": "b07b0a1cad52475c8ebdeca86ce7e673f8349a10c8e0fdd230bb16b746a49b28",
    "src/tcirl/rl/common/eval_schedule.py": "4a067b0fee5bacf289247a842a312a44434ef47855f1ee0de1c32acd669e610a",
    "src/tcirl/rl/common/greedy_eval.py": "346aff3e51eeff5edf442fe06f389806e6c79f632d2190938d3cae3382195ffe",
    "src/tcirl/rl/common/history.py": "44c926b78f6776dbd9a8d1016cda54c854677e02143f6a0652edd7750964d63f",
    "src/tcirl/rl/common/qrm_logging.py": "1d55fbefae56b0b567ea7f8deebad5c8b78b4b8e262252f64a5d8dd6340c9fa9",
    "src/tcirl/rl/common/step_outputs.py": "465fd53ac065b233dd21a8187a880d3b13641c3cac329b161ae05c70837e23f2",
    "src/tcirl/rl/common/tabular.py": "36976c386cbd4bd45476f2ce7eec431f6d379b72a10de670c3e456dba1d2aaf4",
    "src/tcirl/rl/envs/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/rl/envs/gridworld.py": "f8369973498c6fd9b4cb623fa5c85622d5ade95f24ced2aeac22da3117b45b19",
    "src/tcirl/rl/networks.py": "2dabbc4af4f0cb31c8f287d0411af3ae6c2a23091ffd91141d3406955ba5ef54",
    "src/tcirl/rl/replay_buffer.py": "b59dcc197810e7f4bc8e38d8e5ddfa0d105e39a6ecebab033720db2f012f701d",
    "src/tcirl/rl/schedules.py": "347bb81268de9596303b4b810d0d34a9d83f5df0ac037f4d9001a2d395f2141d",
    "src/tcirl/session.py": "9cedb8acc7175c49b087a452d96d1d62534add1ec7010ef5bcc70aef98e12c24",
    "src/tcirl/specifications/__init__.py": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "src/tcirl/specifications/gene_editing.py": "1bd2a84f39b6cad5f02469466b146b87d4819e85bbadf5fdaf2d355295cdd231",
    "src/tcirl/specifications/traffic_signal.py": "5be3b2c0fc6710c344af643a9ca9ff9028a3c0eabaa3c94b6cd622c51fa1f33e",
    "src/tcirl/traffic_cycles.py": "6d749980105931c93bf7b48cffa39f7e2d53497c0be05b7b4e5fbd6d264d4b40",
    "src/tcirl/traffic_optimum.py": "1fb9d842c5629705520740f968e2dc088defacb79bd8b907dabf70a0266434b4",
    "src/tcirl/visualization.py": "dc66f3f8a12e1eaebe048f26490553e4025e36233c27a9b2e0dd8fa7bae2cc9a",
    "uv.lock": "a5ce8489b791e25616e1b88bcf822e96045b54edc97056d7c5176994793a75fd"
  },
  "source_patch": "cycles_source.patch",
  "source_repository": "git@github.com:corazza/tcirl.git",
  "xla_flags": null
}


==> results/traffic_signal/dqn-cause_unknown_1/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,3.55785,2.77449,4.51013,3.55625
1000,3.62712,2.86013,4.55718,3.69621
2000,4.81177,4.07401,5.67743,4.57926
3000,6.14784,5.44632,6.92964,5.7682
4000,7.4146,6.77873,8.199,6.71317
5000,8.63665,8.08728,9.31809,7.95478
6000,9.74669,9.21607,10.3614,9.13904
7000,10.8744,10.3553,11.4678,10.3869
8000,11.9047,11.4625,12.4484,11.5293
9000,12.9161,12.4927,13.3931,12.7645
10000,13.763,13.3719,14.1784,13.6052
11000,14.5299,14.1827,14.9486,14.334
12000,15.2755,14.9306,15.6576,15.1919
13000,15.9334,15.6187,16.3037,15.7685
14000,16.584,16.2933,16.8942,16.4064
15000,17.1744,16.9073,17.4633,17.0252
16000,17.7479,17.5093,18.0213,17.6415
17000,18.2278,17.97,18.4917,18.0869
18000,18.6535,18.433,18.892,18.6281
19000,19.0765,18.8154,19.3549,18.8775
20000,19.4167,19.1711,19.6882,19.2342
21000,19.7428,19.4956,20.0244,19.5382
22000,20.0872,19.8378,20.3359,20.0269
23000,20.3157,20.0864,20.573,20.2172
24000,20.6033,20.3589,20.8347,20.5165
25000,20.8313,20.6018,21.0733,20.6619
26000,21.1143,20.8753,21.3513,20.9913
27000,21.3065,21.0543,21.5357,21.18
28000,21.4657,21.238,21.6841,21.346
29000,21.5817,21.343,21.7955,21.507
30000,21.7502,21.5144,21.9898,21.6953
31000,21.8532,21.6055,22.0838,21.9909
32000,22.033,21.7747,22.2842,22.0668
33000,22.1113,21.8545,22.3606,22.1172
34000,22.1763,21.9427,22.4021,22.1888
35000,22.2882,22.0397,22.5412,22.3221
36000,22.3786,22.1422,22.6066,22.4269
37000,22.4995,22.2242,22.7527,22.4609
38000,22.6329,22.3757,22.8659,22.6557
39000,22.7269,22.499,22.9435,22.8104
40000,22.7806,22.5741,22.9915,22.8547
41000,22.8849,22.6515,23.1053,22.9711
42000,22.886,22.6854,23.0818,22.9833
43000,22.924,22.7061,23.1455,22.96
44000,23.0415,22.8298,23.2721,23.0137
45000,23.0485,22.7968,23.2948,22.9602
46000,23.1431,22.8679,23.4165,23.1658
47000,23.2148,22.9425,23.4948,23.1834
48000,23.2922,23.0135,23.561,23.3276
49000,23.2236,22.9747,23.4571,23.2175
50000,23.326,23.05,23.629,23.0872
51000,23.3032,23.0351,23.57,23.3279
52000,23.3002,23.0345,23.5652,23.3396
53000,23.3241,23.0431,23.5911,23.2535
54000,23.4007,23.1507,23.6529,23.3246
55000,23.4334,23.1837,23.691,23.4087
56000,23.4036,23.1688,23.6474,23.2232
57000,23.3662,23.1251,23.6057,23.2813
58000,23.4282,23.1835,23.6787,23.2735
59000,23.4935,23.2171,23.784,23.2313
60000,23.5187,23.2197,23.8367,23.2743
61000,23.5484,23.2455,23.8513,23.375
62000,23.6526,23.3262,24.0022,23.3568
63000,23.6604,23.3625,23.9631,23.5723
64000,23.6422,23.3644,23.9389,23.5662
65000,23.5862,23.3095,23.8708,23.5117
66000,23.6878,23.3912,24.0185,23.5879
67000,23.7016,23.3997,24.0103,23.5559
68000,23.7466,23.4645,24.0275,23.8805
69000,23.7252,23.4616,24.0034,23.763
70000,23.8297,23.5721,24.1008,23.8172
71000,23.713,23.4313,23.9965,23.5766
72000,23.8229,23.5207,24.1411,23.6369
73000,23.7495,23.469,24.0153,23.746
74000,23.8536,23.5718,24.1197,24.1039
75000,23.732,23.4374,24.0044,23.9207
76000,23.8468,23.5793,24.0992,23.9611
77000,23.8352,23.5627,24.1164,23.8794
78000,23.907,23.6158,24.2074,23.8273
79000,23.9265,23.6185,24.2347,23.7608
80000,23.8721,23.593,24.1549,23.7164
81000,23.8688,23.5468,24.1819,23.6589
82000,23.9047,23.6071,24.2152,23.8185
83000,23.9509,23.6515,24.2578,23.9428
84000,23.9793,23.6892,24.279,23.76
85000,24.1216,23.8261,24.436,23.8788
86000,24.1003,23.7889,24.4076,23.991
87000,24.2754,23.9446,24.6118,23.9801
88000,24.2464,23.9515,24.5579,24.1948
89000,24.208,23.8926,24.5306,24.0727
90000,24.2396,23.8657,24.5912,23.9187
91000,24.2203,23.8827,24.5674,24.2463
92000,24.1899,23.8261,24.5511,24.0795
93000,24.3305,23.996,24.6842,24.282
94000,24.2622,23.91,24.619,23.9939
95000,24.34,23.9735,24.6712,24.3931
96000,24.4253,24.1039,24.7798,24.2922
97000,24.4286,24.125,24.7429,24.6235
98000,24.5021,24.1985,24.8118,24.5782
99000,24.3921,24.107,24.6599,24.4717
100000,24.3595,24.0688,24.6183,24.4635
101000,24.4283,24.1424,24.7082,24.5207
102000,24.628,24.2877,24.9472,24.6306
103000,24.5838,24.2913,24.8902,24.6036
104000,24.7851,24.4515,25.1125,24.8826
105000,24.6566,24.3735,24.954,24.7571
106000,24.5793,24.3195,24.8564,24.6251
107000,24.7183,24.4195,25.0274,24.8496
108000,24.754,24.4674,25.0577,24.701
109000,24.8706,24.5439,25.2177,24.8147
110000,24.7702,24.4486,25.111,24.8484
111000,25.0147,24.7339,25.3327,25.0607
112000,24.9704,24.6715,25.277,25.1455
113000,25.1367,24.8226,25.4647,25.1308
114000,25.1721,24.8233,25.5203,25.1379
115000,25.2121,24.8592,25.5585,25.2492
116000,25.3702,24.9928,25.75,25.6988
117000,25.3704,24.9825,25.7458,25.3912
118000,25.5008,25.129,25.8637,25.6633
119000,25.4862,25.1247,25.8471,25.6722
120000,25.7708,25.4063,26.1485,25.9254
121000,25.8064,25.4787,26.1364,25.8028
122000,25.64,25.3268,25.9467,25.5288
123000,25.6717,25.3688,25.9825,25.8256
124000,25.613,25.3002,25.9407,25.6292
125000,25.5919,25.2315,25.9362,25.7465
126000,25.5436,25.1719,25.9317,25.4536
127000,25.5613,25.2024,25.9175,25.377
128000,25.4832,25.1289,25.848,25.49
129000,25.359,24.9611,25.7474,25.3799
130000,25.4009,25.0532,25.7714,25.3366
131000,25.2589,24.8583,25.6867,25.0305
132000,25.2784,24.9102,25.6501,25.1613
133000,25.314,24.9618,25.6524,25.2454
134000,25.286,24.9627,25.6189,25.26
135000,25.3856,25.0629,25.7208,25.0912
136000,25.3878,25.0725,25.7147,25.4962
137000,25.348,25.011,25.6987,25.463
138000,25.3302,25.0122,25.662,25.2222
139000,25.5731,25.223,25.9149,25.3441
140000,25.3796,25.0604,25.7113,25.2353
141000,25.4456,25.0944,25.7929,25.5117
142000,25.4954,25.1371,25.8712,25.6099
143000,25.6749,25.2923,26.0665,25.791
144000,25.6735,25.3021,26.0419,25.8573
145000,25.6247,25.2572,25.9701,25.5736
146000,25.8228,25.4083,26.2243,26.0262
147000,25.7803,25.3826,26.1843,25.9202
148000,25.93,25.5064,26.3501,25.8575
149000,25.9169,25.4985,26.3163,25.8934
150000,26.1715,25.7618,26.5801,26.1889
151000,26.1961,25.817,26.5599,26.1744
152000,26.3414,25.9466,26.7614,26.427
153000,26.171,25.7936,26.5515,26.2881
154000,26.3838,25.9753,26.7848,26.4715
155000,26.3865,26.0356,26.7563,26.2027
156000,26.3929,26.0014,26.7751,26.2147
157000,26.5178,26.1345,26.9029,26.4376
158000,26.4995,26.1215,26.8751,26.3416
159000,26.5291,26.1309,26.9282,26.3623
160000,26.8266,26.4275,27.2243,26.7801
161000,26.6714,26.3143,27.0256,26.6314
162000,26.6893,26.2828,27.0978,26.3246
163000,26.7549,26.4291,27.0828,26.6215
164000,26.8751,26.4917,27.2908,26.6598
165000,26.9741,26.551,27.398,26.9468
166000,27.066,26.711,27.4314,26.862
167000,27.1665,26.7653,27.5709,26.9637
168000,26.9452,26.5463,27.3453,26.8814
169000,27.1806,26.8087,27.5896,27.1673
170000,26.9043,26.5149,27.2836,26.8119
171000,27.0274,26.6424,27.4074,26.9803
172000,26.9453,26.5455,27.343,26.9682
173000,26.999,26.6047,27.4055,27.02
174000,26.8571,26.4317,27.2542,26.8428
175000,27.0344,26.6475,27.4256,26.9953
176000,27.2355,26.8227,27.6685,27.1416
177000,27.2006,26.7841,27.6041,27.0729
178000,27.2968,26.9045,27.6868,27.428
179000,27.1395,26.796,27.4858,27.1945
180000,27.0398,26.6806,27.4077,26.8091
181000,27.1955,26.8136,27.5966,27.0049
182000,27.2408,26.8874,27.5948,27.2417
183000,27.1867,26.8266,27.5719,27.2723
184000,27.3535,27.023,27.733,27.3321
185000,27.4522,27.0614,27.853,27.3743
186000,27.429,27.0406,27.8494,27.5496
187000,27.4513,27.0443,27.8855,27.4985
188000,27.4225,27.053,27.8097,27.2321
189000,27.3817,27.0359,27.7385,27.0771
190000,27.4069,27.0244,27.7787,27.3529
191000,27.3673,26.9645,27.7626,27.0275
192000,27.3211,26.8934,27.7412,27.4029
193000,27.3997,26.9941,27.7839,27.3487
194000,27.5573,27.0807,28.0593,27.4525
195000,27.4976,27.0646,27.9132,27.3955
196000,27.4398,27.0133,27.8626,27.3737
197000,27.5574,27.1414,27.961,27.4122
198000,27.8101,27.3916,28.256,27.6675
199000,27.8163,27.4169,28.222,27.6238
200000,27.9393,27.4813,28.3957,27.6603
201000,27.9947,27.5549,28.4313,28.0075
202000,27.9374,27.5643,28.3213,28.0684
203000,28.0535,27.6689,28.4709,27.9466
204000,28.0232,27.6092,28.4234,27.9317
205000,28.0902,27.6476,28.5292,27.988
206000,28.1029,27.6702,28.574,28.0837
207000,28.2307,27.7568,28.7109,28.0356
208000,28.0652,27.6304,28.5047,28.0587
209000,28.3417,27.9033,28.8288,28.0883
210000,28.1332,27.7273,28.5574,28.099
211000,28.2748,27.8419,28.7226,28.2482
212000,28.1564,27.7542,28.5746,27.9142
213000,28.2901,27.8784,28.7081,27.774
214000,28.3106,27.8807,28.7579,28.1473
215000,28.4605,28.045,28.902,28.1181
216000,28.2628,27.8213,28.6966,28.0585
217000,28.4449,28.0114,28.9005,28.2638
218000,28.3759,27.9462,28.8266,28.2423
219000,28.3864,27.9844,28.8158,28.3103
220000,28.3799,27.9612,28.7856,28.1621
221000,28.5464,28.1202,28.945,28.5269
222000,28.3834,28.0179,28.7683,28.2334
223000,28.7023,28.3244,29.0889,28.7253
224000,28.51,28.1561,28.8739,28.6559
225000,28.5372,28.1259,28.934,28.503
226000,28.4762,28.1246,28.8446,28.4779
227000,28.5182,28.0784,28.9522,28.5131
228000,28.5248,28.1729,28.8855,28.5433
229000,28.6957,28.3358,29.0593,28.6972
230000,28.6196,28.264,28.9831,28.5385
231000,28.7466,28.3674,29.1438,28.6439
232000,28.6579,28.2698,29.0323,28.5922
233000,28.5969,28.2076,29.0094,28.7298
234000,28.5829,28.1939,28.9793,28.5238
235000,28.4422,28.0762,28.8528,28.2433
236000,28.5676,28.1752,28.9842,28.4746
237000,28.5067,28.1409,28.8898,28.472
238000,28.7269,28.3171,29.1456,28.5087
239000,28.6983,28.316,29.1146,28.7256
240000,28.7896,28.339,29.2456,28.6492
241000,28.6609,28.2051,29.1559,28.5169
242000,28.589,28.116,29.0744,28.3258
243000,28.5598,28.1073,29.0265,28.4215
244000,28.5396,28.0639,29.0572,28.3929
245000,28.5843,28.0827,29.1008,28.5123
246000,28.5793,28.1658,29.027,28.2576
247000,28.5813,28.1027,29.0572,28.5186
248000,28.6088,28.192,29.0476,28.3304
249000,28.5705,28.1168,29.0002,28.5933
250000,28.6127,28.1683,29.0589,28.4974
251000,28.6383,28.2171,29.0585,28.5906
252000,28.6732,28.208,29.1245,28.5677
253000,28.7145,28.2662,29.1809,28.5355
254000,28.796,28.3452,29.2835,28.9234
255000,28.7649,28.3446,29.2235,28.7383
256000,28.678,28.2325,29.1703,28.5142
257000,28.788,28.3434,29.243,28.5442
258000,28.6216,28.1677,29.0916,28.3923
259000,28.8047,28.3696,29.245,28.5646
260000,28.7466,28.3159,29.19,28.5312
261000,28.8197,28.3729,29.2383,28.7957
262000,29.0004,28.5599,29.4323,29.0193
263000,29.095,28.6547,29.5304,28.8763
264000,28.9131,28.5091,29.313,28.5246
265000,28.9697,28.5804,29.3645,28.851
266000,29.0122,28.6155,29.4334,28.8721
267000,28.9721,28.5619,29.3722,28.9256
268000,29.0342,28.6309,29.4375,28.9354
269000,29.189,28.784,29.5809,29.0636
270000,29.1887,28.786,29.5881,28.8905
271000,29.1334,28.7223,29.5388,28.876
272000,29.3047,28.9304,29.6802,29.4778
273000,29.4039,28.9847,29.8562,29.3291
274000,29.5174,29.0735,29.9305,29.726
275000,29.4494,29.0058,29.8819,29.4162
276000,29.5649,29.0946,30.0212,29.6386
277000,29.6148,29.1352,30.0771,29.9287
278000,29.6624,29.1952,30.0864,29.6485
279000,29.5084,29.087,29.927,29.4527
280000,29.5906,29.0935,30.0915,29.4157
281000,29.5418,29.0068,30.0261,29.6543
282000,29.4985,28.9967,29.954,29.8169
283000,29.5658,29.1043,29.9947,29.4895
284000,29.5822,29.1158,30.0494,29.5282
285000,29.6167,29.1673,30.0458,29.6457
286000,29.5115,29.0603,29.9613,29.8152
287000,29.6672,29.2024,30.1242,29.9386
288000,29.5573,29.1299,30.0017,29.7882
289000,29.702,29.2399,30.1711,29.8066
290000,29.6872,29.2017,30.1729,29.9368
291000,29.6684,29.2429,30.1171,29.7551
292000,29.7222,29.2829,30.1465,29.8215
293000,29.5327,29.1359,29.9594,29.6149
294000,29.6998,29.2491,30.1459,29.6538
295000,29.6863,29.2551,30.1145,29.5699
296000,29.7945,29.3598,30.2465,29.7916
297000,29.7991,29.3979,30.2176,29.7108
298000,29.8429,29.3595,30.3259,29.7889
299000,29.8568,29.4039,30.3082,29.8441
300000,29.799,29.3383,30.2242,29.6394
301000,29.8232,29.4006,30.2432,29.9682
302000,29.8298,29.3912,30.2312,29.8756
303000,29.8167,29.3932,30.2319,29.5745
304000,29.9091,29.4902,30.3429,30.159
305000,29.867,29.4389,30.287,29.7438
306000,29.8518,29.4124,30.312,29.6591
307000,29.8685,29.4396,30.298,29.6
308000,29.9125,29.458,30.3518,29.8633
309000,30.0136,29.5587,30.486,29.675
310000,29.9077,29.4794,30.3108,29.7607
311000,30.0821,29.6677,30.5306,29.814
312000,30.0405,29.5751,30.5089,29.873
313000,30.102,29.6037,30.5977,29.8671
314000,30.0483,29.5885,30.5232,29.8477
315000,29.949,29.4822,30.4385,29.7319
316000,29.7756,29.3185,30.2279,29.5934
317000,29.8407,29.3688,30.3086,29.7459
318000,29.8099,29.3454,30.2604,29.5787
319000,29.9271,29.4974,30.3444,29.755
320000,29.9741,29.5314,30.4029,29.9688
321000,30.0049,29.6312,30.4193,29.9234
322000,30.111,29.67,30.585,30.1092
323000,30.112,29.6324,30.5769,30.1905
324000,30.1103,29.6568,30.5695,29.8672
325000,30.1524,29.6967,30.5951,29.7828
326000,30.0872,29.6091,30.5415,29.5142
327000,30.2656,29.834,30.7001,30.151
328000,30.1334,29.7039,30.5602,29.9886
329000,30.1989,29.6964,30.6893,30.3086
330000,30.1302,29.6666,30.5958,30.2639
331000,30.2291,29.7164,30.7357,30.3495
332000,30.2677,29.7918,30.7341,30.5146
333000,30.1819,29.6753,30.6712,30.4171
334000,30.1287,29.6412,30.6174,30.1866
335000,29.8302,29.3536,30.3251,29.6007
336000,29.9384,29.5093,30.356,29.7992
337000,29.8311,29.3656,30.3107,29.6388
338000,29.8584,29.409,30.3196,29.8228
339000,29.9762,29.5359,30.4236,29.9082
340000,29.8755,29.4785,30.2674,29.7886
341000,29.966,29.562,30.3531,30.1631
342000,29.9439,29.5903,30.311,29.9779
343000,30.1027,29.6697,30.5476,30.1511
344000,30.1391,29.6867,30.5602,30.2647
345000,30.0896,29.6602,30.5068,29.9596
346000,30.104,29.6791,30.5427,30.0958
347000,30.0506,29.6062,30.4947,30.3127
348000,30.1258,29.6836,30.5511,30.249
349000,30.0416,29.6401,30.4351,29.9956
350000,30.1036,29.6905,30.5141,30.103
351000,30.1782,29.7514,30.5926,29.909
352000,30.0203,29.6185,30.4272,29.9087
353000,30.1348,29.7285,30.5453,29.9194
354000,30.048,29.6507,30.4284,30.046
355000,30.1347,29.7546,30.5187,30.0519
356000,30.1098,29.7457,30.4766,30.183
357000,30.147,29.7139,30.557,30.0734
358000,30.0141,29.6429,30.3946,30.0911
359000,30.0737,29.695,30.4396,30.0499
360000,29.8921,29.4905,30.2676,30.1302
361000,29.9223,29.5247,30.3245,29.8482
362000,30.0505,29.6664,30.4308,30.1184
363000,29.9501,29.5174,30.3252,30.0039
364000,29.9954,29.5849,30.3988,30.0562
365000,30.1763,29.7142,30.6459,30.3871
366000,30.2367,29.8312,30.6838,30.1757
367000,30.3204,29.8737,30.7471,30.5028
368000,30.2854,29.8536,30.6938,30.5428
369000,30.272,29.8322,30.7078,30.4325
370000,30.393,29.9391,30.8663,30.667
371000,30.0844,29.5921,30.5423,30.3626
372000,30.1085,29.6488,30.5603,30.3719
373000,30.0462,29.5695,30.5366,30.3107
374000,30.1773,29.686,30.6408,30.3805
375000,30.1601,29.6676,30.6129,30.1414
376000,30.1411,29.669,30.5996,30.1926
377000,30.1957,29.7367,30.6656,30.0799
378000,30.3017,29.8304,30.7837,30.2147
379000,30.2933,29.8282,30.7879,30.3332
380000,30.2065,29.7702,30.6563,30.2597
381000,30.2508,29.8193,30.6908,30.2416
382000,30.2125,29.733,30.6974,30.1307
383000,30.2655,29.8337,30.6998,30.1243
384000,30.098,29.6663,30.4894,30.2097
385000,30.1149,29.6886,30.5245,29.9329
386000,30.1174,29.6919,30.5277,30.2717
387000,30.1224,29.6503,30.5516,30.3342
388000,30.0009,29.5757,30.4378,30.1001
389000,30.0014,29.5837,30.4163,30.1803
390000,29.9888,29.5518,30.4107,30.2375
391000,30.0372,29.5831,30.5026,30.1974
392000,30.011,29.5939,30.4155,29.8854
393000,29.9786,29.5379,30.3916,30.0023
394000,29.9498,29.5297,30.3563,30.0084
395000,29.9732,29.5416,30.3903,29.7383
396000,29.8949,29.4971,30.2798,29.7858
397000,29.8763,29.5232,30.2904,29.819
398000,29.8487,29.4219,30.242,29.7199
399000,29.7006,29.2866,30.103,29.3129
400000,29.7326,29.2791,30.1726,29.8013
401000,29.6162,29.1857,30.057,29.6555
402000,29.6312,29.1702,30.1085,29.626
403000,29.6779,29.1728,30.166,29.7207
404000,29.7284,29.2171,30.2092,29.9369
405000,29.9069,29.4681,30.3383,30.0456
406000,29.8103,29.3859,30.2329,29.9245
407000,29.8624,29.4081,30.3207,29.9306
408000,29.738,29.249,30.2037,30.1113
409000,29.9047,29.4433,30.3119,30.0309
410000,29.8264,29.3368,30.3103,30.0958
411000,29.7145,29.2538,30.1421,30.0709
412000,29.7791,29.334,30.1962,29.6597
413000,29.842,29.4228,30.2411,29.9964
414000,29.7661,29.3555,30.193,30.0397
415000,29.7043,29.2436,30.1723,29.6582
416000,29.8634,29.449,30.2729,29.7737
417000,29.7954,29.3217,30.2298,29.7144
418000,29.8947,29.4625,30.3298,29.6222
419000,29.7864,29.4002,30.2221,29.7625
420000,29.7699,29.3747,30.1722,29.6201
421000,29.7781,29.3892,30.1767,29.6732
422000,29.8203,29.4322,30.2239,29.7221
423000,29.7507,29.3345,30.1766,29.5921
424000,29.694,29.2267,30.1447,29.5351
425000,29.6503,29.212,30.1158,29.6299
426000,29.6963,29.2986,30.1114,29.5816
427000,29.7522,29.3769,30.1419,29.6798
428000,29.5961,29.177,29.9986,29.6675
429000,29.5665,29.1537,29.9526,29.3296
430000,29.5634,29.14,29.9748,29.7282
431000,29.6412,29.2374,30.0859,29.5932
432000,29.7899,29.3821,30.2005,29.8233
433000,29.7394,29.3065,30.1495,29.5509
434000,29.7639,29.3397,30.1941,29.6662
435000,29.7091,29.2994,30.1221,29.6421
436000,29.7798,29.357,30.2009,29.9519
437000,29.7786,29.3498,30.1836,30.0574
438000,29.6908,29.2576,30.1142,29.8124
439000,29.7835,29.3541,30.1868,30.0345
440000,29.7294,29.2977,30.133,29.8085
441000,29.7696,29.3391,30.1933,29.9969
442000,29.7154,29.2353,30.1591,29.6586
443000,29.9396,29.4279,30.3972,30.0538
444000,29.8707,29.3154,30.3744,29.7572
445000,29.9355,29.4235,30.435,30.1613
446000,29.9728,29.444,30.4719,30.1033
447000,29.8706,29.3514,30.3467,29.996
448000,29.9062,29.4006,30.3925,30.1497
449000,29.7771,29.3209,30.1983,30.0604
450000,29.7708,29.3185,30.2159,29.9732
451000,29.7119,29.1771,30.2275,29.846
452000,29.6852,29.1141,30.2105,29.7385
453000,29.591,29.0967,30.1011,29.5061
454000,29.5482,29.0191,30.0227,29.684
455000,29.6072,29.1364,30.0695,29.6631
456000,29.5823,29.1102,30.0423,29.6385
457000,29.5986,29.1429,30.04,29.662
458000,29.6503,29.1985,30.1018,29.8079
459000,29.6787,29.2315,30.1071,29.7524
460000,29.642,29.1778,30.0902,29.8836
461000,29.7379,29.2662,30.2347,29.6531
462000,29.7313,29.287,30.1545,29.7508
463000,29.779,29.3712,30.1935,30.008
464000,29.634,29.2152,30.0504,29.678
465000,29.6929,29.2447,30.1284,29.8441
466000,29.5993,29.1739,30.0506,29.6202
467000,29.6495,29.1847,30.097,29.665
468000,29.6502,29.1882,30.1304,29.5849
469000,29.6518,29.142,30.131,29.8085
470000,29.6397,29.1833,30.08,29.6679
471000,29.7286,29.2632,30.1678,29.7015
472000,29.5497,29.0772,30.0063,29.6955
473000,29.6515,29.1767,30.0852,29.8746
474000,29.4984,29.0099,29.9964,29.7148
475000,29.4527,28.999,29.9508,29.5065
476000,29.3921,28.8992,29.9031,29.3575
477000,29.2566,28.8117,29.7016,29.2952
478000,29.2777,28.8113,29.7675,29.4584
479000,29.2809,28.8134,29.7205,29.5576
480000,29.3211,28.8216,29.827,29.4821
481000,29.3994,28.8938,29.9308,29.6221
482000,29.4408,28.8875,29.9382,29.6687
483000,29.5158,29.0468,30.0047,29.7754
484000,29.5431,29.0148,30.049,29.4422
485000,29.5344,29.0355,30.0054,29.7276
486000,29.5736,29.0649,30.053,29.9513
487000,29.3649,28.8288,29.869,29.6551
488000,29.4636,28.9184,29.9737,29.8821
489000,29.4497,28.9104,29.9398,29.8254
490000,29.3447,28.8005,29.8614,29.9979
491000,29.3359,28.8548,29.8417,29.4422
492000,29.2899,28.7525,29.8314,29.5149
493000,29.2769,28.7224,29.8089,29.6148
494000,29.2636,28.7326,29.7418,29.4909
495000,29.263,28.725,29.764,29.521
496000,29.1666,28.6451,29.6333,29.5024
497000,29.133,28.6313,29.5897,29.3925
498000,29.2339,28.7684,29.6963,29.4064
499000,29.2685,28.7736,29.7186,29.6646
500000,29.3493,28.8484,29.7939,29.6159


==> results/traffic_signal/dqn-cause_unknown_1/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0.04,0.0110389,0.134601,0
1000,0.04,0.0110389,0.134601,0
2000,0.04,0.0110389,0.134601,0
3000,0.06,0.020615,0.162171,0
4000,0.06,0.020615,0.162171,0
5000,0.08,0.0315495,0.188382,0
6000,0.1,0.0434758,0.213602,0
7000,0.2,0.112438,0.330371,0
8000,0.56,0.42306,0.688378,1
9000,0.96,0.865399,0.988961,1
10000,1,0.928652,1,1
11000,1,0.928652,1,1
12000,1,0.928652,1,1
13000,1,0.928652,1,1
14000,1,0.928652,1,1
15000,1,0.928652,1,1
16000,1,0.928652,1,1
17000,1,0.928652,1,1
18000,1,0.928652,1,1
19000,1,0.928652,1,1
20000,1,0.928652,1,1
21000,1,0.928652,1,1
22000,1,0.928652,1,1
23000,1,0.928652,1,1
24000,1,0.928652,1,1
25000,1,0.928652,1,1
26000,1,0.928652,1,1
27000,1,0.928652,1,1
28000,1,0.928652,1,1
29000,1,0.928652,1,1
30000,1,0.928652,1,1
31000,1,0.928652,1,1
32000,1,0.928652,1,1
33000,1,0.928652,1,1
34000,1,0.928652,1,1
35000,1,0.928652,1,1
36000,1,0.928652,1,1
37000,1,0.928652,1,1
38000,1,0.928652,1,1
39000,1,0.928652,1,1
40000,1,0.928652,1,1
41000,1,0.928652,1,1
42000,1,0.928652,1,1
43000,1,0.928652,1,1
44000,1,0.928652,1,1
45000,1,0.928652,1,1
46000,1,0.928652,1,1
47000,1,0.928652,1,1
48000,1,0.928652,1,1
49000,1,0.928652,1,1
50000,1,0.928652,1,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,1,0.928652,1,1
72000,1,0.928652,1,1
73000,1,0.928652,1,1
74000,1,0.928652,1,1
75000,1,0.928652,1,1
76000,1,0.928652,1,1
77000,1,0.928652,1,1
78000,1,0.928652,1,1
79000,1,0.928652,1,1
80000,1,0.928652,1,1
81000,1,0.928652,1,1
82000,1,0.928652,1,1
83000,1,0.928652,1,1
84000,1,0.928652,1,1
85000,1,0.928652,1,1
86000,1,0.928652,1,1
87000,1,0.928652,1,1
88000,1,0.928652,1,1
89000,1,0.928652,1,1
90000,1,0.928652,1,1
91000,1,0.928652,1,1
92000,1,0.928652,1,1
93000,1,0.928652,1,1
94000,1,0.928652,1,1
95000,1,0.928652,1,1
96000,1,0.928652,1,1
97000,1,0.928652,1,1
98000,1,0.928652,1,1
99000,1,0.928652,1,1
100000,1,0.928652,1,1
101000,1,0.928652,1,1
102000,1,0.928652,1,1
103000,1,0.928652,1,1
104000,1,0.928652,1,1
105000,1,0.928652,1,1
106000,1,0.928652,1,1
107000,1,0.928652,1,1
108000,1,0.928652,1,1
109000,1,0.928652,1,1
110000,1,0.928652,1,1
111000,1,0.928652,1,1
112000,1,0.928652,1,1
113000,1,0.928652,1,1
114000,1,0.928652,1,1
115000,1,0.928652,1,1
116000,1,0.928652,1,1
117000,1,0.928652,1,1
118000,1,0.928652,1,1
119000,1,0.928652,1,1
120000,1,0.928652,1,1
121000,1,0.928652,1,1
122000,1,0.928652,1,1
123000,1,0.928652,1,1
124000,1,0.928652,1,1
125000,1,0.928652,1,1
126000,1,0.928652,1,1
127000,1,0.928652,1,1
128000,1,0.928652,1,1
129000,1,0.928652,1,1
130000,1,0.928652,1,1
131000,1,0.928652,1,1
132000,1,0.928652,1,1
133000,1,0.928652,1,1
134000,1,0.928652,1,1
135000,1,0.928652,1,1
136000,1,0.928652,1,1
137000,1,0.928652,1,1
138000,1,0.928652,1,1
139000,1,0.928652,1,1
140000,1,0.928652,1,1
141000,1,0.928652,1,1
142000,1,0.928652,1,1
143000,1,0.928652,1,1
144000,1,0.928652,1,1
145000,1,0.928652,1,1
146000,1,0.928652,1,1
147000,1,0.928652,1,1
148000,1,0.928652,1,1
149000,1,0.928652,1,1
150000,1,0.928652,1,1
151000,1,0.928652,1,1
152000,1,0.928652,1,1
153000,1,0.928652,1,1
154000,1,0.928652,1,1
155000,1,0.928652,1,1
156000,1,0.928652,1,1
157000,1,0.928652,1,1
158000,1,0.928652,1,1
159000,1,0.928652,1,1
160000,1,0.928652,1,1
161000,1,0.928652,1,1
162000,1,0.928652,1,1
163000,1,0.928652,1,1
164000,1,0.928652,1,1
165000,1,0.928652,1,1
166000,1,0.928652,1,1
167000,1,0.928652,1,1
168000,1,0.928652,1,1
169000,1,0.928652,1,1
170000,1,0.928652,1,1
171000,1,0.928652,1,1
172000,1,0.928652,1,1
173000,1,0.928652,1,1
174000,1,0.928652,1,1
175000,1,0.928652,1,1
176000,1,0.928652,1,1
177000,1,0.928652,1,1
178000,1,0.928652,1,1
179000,1,0.928652,1,1
180000,1,0.928652,1,1
181000,1,0.928652,1,1
182000,1,0.928652,1,1
183000,1,0.928652,1,1
184000,1,0.928652,1,1
185000,1,0.928652,1,1
186000,1,0.928652,1,1
187000,1,0.928652,1,1
188000,1,0.928652,1,1
189000,1,0.928652,1,1
190000,1,0.928652,1,1
191000,1,0.928652,1,1
192000,1,0.928652,1,1
193000,1,0.928652,1,1
194000,1,0.928652,1,1
195000,1,0.928652,1,1
196000,1,0.928652,1,1
197000,1,0.928652,1,1
198000,1,0.928652,1,1
199000,1,0.928652,1,1
200000,1,0.928652,1,1
201000,1,0.928652,1,1
202000,1,0.928652,1,1
203000,1,0.928652,1,1
204000,1,0.928652,1,1
205000,1,0.928652,1,1
206000,1,0.928652,1,1
207000,1,0.928652,1,1
208000,1,0.928652,1,1
209000,1,0.928652,1,1
210000,1,0.928652,1,1
211000,1,0.928652,1,1
212000,1,0.928652,1,1
213000,1,0.928652,1,1
214000,1,0.928652,1,1
215000,1,0.928652,1,1
216000,1,0.928652,1,1
217000,1,0.928652,1,1
218000,1,0.928652,1,1
219000,1,0.928652,1,1
220000,1,0.928652,1,1
221000,1,0.928652,1,1
222000,1,0.928652,1,1
223000,1,0.928652,1,1
224000,1,0.928652,1,1
225000,1,0.928652,1,1
226000,1,0.928652,1,1
227000,1,0.928652,1,1
228000,1,0.928652,1,1
229000,1,0.928652,1,1
230000,1,0.928652,1,1
231000,1,0.928652,1,1
232000,1,0.928652,1,1
233000,1,0.928652,1,1
234000,1,0.928652,1,1
235000,1,0.928652,1,1
236000,1,0.928652,1,1
237000,1,0.928652,1,1
238000,1,0.928652,1,1
239000,1,0.928652,1,1
240000,1,0.928652,1,1
241000,1,0.928652,1,1
242000,1,0.928652,1,1
243000,1,0.928652,1,1
244000,1,0.928652,1,1
245000,1,0.928652,1,1
246000,1,0.928652,1,1
247000,1,0.928652,1,1
248000,1,0.928652,1,1
249000,1,0.928652,1,1
250000,1,0.928652,1,1
251000,1,0.928652,1,1
252000,1,0.928652,1,1
253000,1,0.928652,1,1
254000,1,0.928652,1,1
255000,1,0.928652,1,1
256000,1,0.928652,1,1
257000,1,0.928652,1,1
258000,1,0.928652,1,1
259000,1,0.928652,1,1
260000,1,0.928652,1,1
261000,1,0.928652,1,1
262000,1,0.928652,1,1
263000,1,0.928652,1,1
264000,1,0.928652,1,1
265000,1,0.928652,1,1
266000,1,0.928652,1,1
267000,1,0.928652,1,1
268000,1,0.928652,1,1
269000,1,0.928652,1,1
270000,1,0.928652,1,1
271000,1,0.928652,1,1
272000,1,0.928652,1,1
273000,1,0.928652,1,1
274000,1,0.928652,1,1
275000,1,0.928652,1,1
276000,1,0.928652,1,1
277000,1,0.928652,1,1
278000,1,0.928652,1,1
279000,1,0.928652,1,1
280000,1,0.928652,1,1
281000,1,0.928652,1,1
282000,1,0.928652,1,1
283000,1,0.928652,1,1
284000,1,0.928652,1,1
285000,1,0.928652,1,1
286000,1,0.928652,1,1
287000,1,0.928652,1,1
288000,1,0.928652,1,1
289000,1,0.928652,1,1
290000,1,0.928652,1,1
291000,1,0.928652,1,1
292000,1,0.928652,1,1
293000,1,0.928652,1,1
294000,1,0.928652,1,1
295000,1,0.928652,1,1
296000,1,0.928652,1,1
297000,1,0.928652,1,1
298000,1,0.928652,1,1
299000,1,0.928652,1,1
300000,1,0.928652,1,1
301000,1,0.928652,1,1
302000,1,0.928652,1,1
303000,1,0.928652,1,1
304000,1,0.928652,1,1
305000,1,0.928652,1,1
306000,1,0.928652,1,1
307000,1,0.928652,1,1
308000,1,0.928652,1,1
309000,1,0.928652,1,1
310000,1,0.928652,1,1
311000,1,0.928652,1,1
312000,1,0.928652,1,1
313000,1,0.928652,1,1
314000,1,0.928652,1,1
315000,1,0.928652,1,1
316000,1,0.928652,1,1
317000,1,0.928652,1,1
318000,1,0.928652,1,1
319000,1,0.928652,1,1
320000,1,0.928652,1,1
321000,1,0.928652,1,1
322000,1,0.928652,1,1
323000,1,0.928652,1,1
324000,1,0.928652,1,1
325000,1,0.928652,1,1
326000,1,0.928652,1,1
327000,1,0.928652,1,1
328000,1,0.928652,1,1
329000,1,0.928652,1,1
330000,1,0.928652,1,1
331000,1,0.928652,1,1
332000,1,0.928652,1,1
333000,1,0.928652,1,1
334000,1,0.928652,1,1
335000,1,0.928652,1,1
336000,1,0.928652,1,1
337000,1,0.928652,1,1
338000,1,0.928652,1,1
339000,1,0.928652,1,1
340000,1,0.928652,1,1
341000,1,0.928652,1,1
342000,1,0.928652,1,1
343000,1,0.928652,1,1
344000,1,0.928652,1,1
345000,1,0.928652,1,1
346000,1,0.928652,1,1
347000,1,0.928652,1,1
348000,1,0.928652,1,1
349000,1,0.928652,1,1
350000,1,0.928652,1,1
351000,1,0.928652,1,1
352000,1,0.928652,1,1
353000,1,0.928652,1,1
354000,1,0.928652,1,1
355000,1,0.928652,1,1
356000,1,0.928652,1,1
357000,1,0.928652,1,1
358000,1,0.928652,1,1
359000,1,0.928652,1,1
360000,1,0.928652,1,1
361000,1,0.928652,1,1
362000,1,0.928652,1,1
363000,1,0.928652,1,1
364000,1,0.928652,1,1
365000,1,0.928652,1,1
366000,1,0.928652,1,1
367000,1,0.928652,1,1
368000,1,0.928652,1,1
369000,1,0.928652,1,1
370000,1,0.928652,1,1
371000,1,0.928652,1,1
372000,1,0.928652,1,1
373000,1,0.928652,1,1
374000,1,0.928652,1,1
375000,1,0.928652,1,1
376000,1,0.928652,1,1
377000,1,0.928652,1,1
378000,1,0.928652,1,1
379000,1,0.928652,1,1
380000,1,0.928652,1,1
381000,1,0.928652,1,1
382000,1,0.928652,1,1
383000,1,0.928652,1,1
384000,1,0.928652,1,1
385000,1,0.928652,1,1
386000,1,0.928652,1,1
387000,1,0.928652,1,1
388000,1,0.928652,1,1
389000,1,0.928652,1,1
390000,1,0.928652,1,1
391000,1,0.928652,1,1
392000,1,0.928652,1,1
393000,1,0.928652,1,1
394000,1,0.928652,1,1
395000,1,0.928652,1,1
396000,1,0.928652,1,1
397000,1,0.928652,1,1
398000,1,0.928652,1,1
399000,1,0.928652,1,1
400000,1,0.928652,1,1
401000,1,0.928652,1,1
402000,1,0.928652,1,1
403000,1,0.928652,1,1
404000,1,0.928652,1,1
405000,1,0.928652,1,1
406000,1,0.928652,1,1
407000,1,0.928652,1,1
408000,1,0.928652,1,1
409000,1,0.928652,1,1
410000,1,0.928652,1,1
411000,1,0.928652,1,1
412000,1,0.928652,1,1
413000,1,0.928652,1,1
414000,1,0.928652,1,1
415000,1,0.928652,1,1
416000,1,0.928652,1,1
417000,1,0.928652,1,1
418000,1,0.928652,1,1
419000,1,0.928652,1,1
420000,1,0.928652,1,1
421000,1,0.928652,1,1
422000,1,0.928652,1,1
423000,1,0.928652,1,1
424000,1,0.928652,1,1
425000,1,0.928652,1,1
426000,1,0.928652,1,1
427000,1,0.928652,1,1
428000,1,0.928652,1,1
429000,1,0.928652,1,1
430000,1,0.928652,1,1
431000,1,0.928652,1,1
432000,1,0.928652,1,1
433000,1,0.928652,1,1
434000,1,0.928652,1,1
435000,1,0.928652,1,1
436000,1,0.928652,1,1
437000,1,0.928652,1,1
438000,1,0.928652,1,1
439000,1,0.928652,1,1
440000,1,0.928652,1,1
441000,1,0.928652,1,1
442000,1,0.928652,1,1
443000,1,0.928652,1,1
444000,1,0.928652,1,1
445000,1,0.928652,1,1
446000,1,0.928652,1,1
447000,1,0.928652,1,1
448000,1,0.928652,1,1
449000,1,0.928652,1,1
450000,1,0.928652,1,1
451000,1,0.928652,1,1
452000,1,0.928652,1,1
453000,1,0.928652,1,1
454000,1,0.928652,1,1
455000,1,0.928652,1,1
456000,1,0.928652,1,1
457000,1,0.928652,1,1
458000,1,0.928652,1,1
459000,1,0.928652,1,1
460000,1,0.928652,1,1
461000,1,0.928652,1,1
462000,1,0.928652,1,1
463000,1,0.928652,1,1
464000,1,0.928652,1,1
465000,1,0.928652,1,1
466000,1,0.928652,1,1
467000,1,0.928652,1,1
468000,1,0.928652,1,1
469000,1,0.928652,1,1
470000,1,0.928652,1,1
471000,1,0.928652,1,1
472000,1,0.928652,1,1
473000,1,0.928652,1,1
474000,1,0.928652,1,1
475000,1,0.928652,1,1
476000,1,0.928652,1,1
477000,1,0.928652,1,1
478000,1,0.928652,1,1
479000,1,0.928652,1,1
480000,1,0.928652,1,1
481000,1,0.928652,1,1
482000,1,0.928652,1,1
483000,1,0.928652,1,1
484000,1,0.928652,1,1
485000,1,0.928652,1,1
486000,1,0.928652,1,1
487000,1,0.928652,1,1
488000,1,0.928652,1,1
489000,1,0.928652,1,1
490000,1,0.928652,1,1
491000,1,0.928652,1,1
492000,1,0.928652,1,1
493000,1,0.928652,1,1
494000,1,0.928652,1,1
495000,1,0.928652,1,1
496000,1,0.928652,1,1
497000,1,0.928652,1,1
498000,1,0.928652,1,1
499000,1,0.928652,1,1
500000,1,0.928652,1,1


==> results/traffic_signal/dqn-cause_unknown_1/trajectories_total_queue.csv <==
timestep,mean,ci_lo,ci_hi,median
0,6,6,6,6
1,5.48,5.48,5.48,5.48
2,5.2944,5.244,5.3448,5.46
3,5.3772,5.2256,5.52441,5.72
4,5.6692,5.46989,5.86522,6.14
5,5.3992,5.30038,5.5068,5.4
6,5.318,5.23716,5.4012,5.35
7,5.176,5.04279,5.31,5.33
8,5.224,5.06919,5.38641,5.24
9,5.1644,4.9868,5.35601,4.95
10,4.9676,4.798,5.13404,5.06
11,4.9912,4.85399,5.13202,5.01
12,5.1464,5.00117,5.29042,5.07
13,5.426,5.25159,5.59561,5.32
14,5.6408,5.46279,5.82241,5.48
15,5.7968,5.58915,6.01443,5.57
16,6.008,5.80678,6.2124,5.79
17,6.0608,5.84799,6.28406,5.9
18,6.2636,6.04519,6.50123,6.05
19,6.4088,6.17679,6.65561,6.21
20,6.5844,6.33119,6.8408,6.37
21,6.6448,6.34877,6.93922,6.37
22,6.7452,6.45114,7.04728,6.5
23,6.8504,6.52079,7.19968,6.67
24,6.822,6.48916,7.16525,6.58
25,7.1592,6.80118,7.50762,7.02
26,7.4328,7.10359,7.77323,7.24
27,7.5676,7.24159,7.90481,7.36
28,7.8128,7.46386,8.14165,7.67
29,8.0176,7.664,8.37444,7.93
30,8.0592,7.67639,8.4248,8.01
31,7.9872,7.60794,8.39001,8.01
32,8.1008,7.70198,8.48761,8.16
33,8.0936,7.66837,8.50043,8.24
34,8.186,7.75439,8.60043,8.4
35,8.3388,7.8928,8.76943,8.56
36,8.508,8.07117,8.98,8.62
37,8.5288,8.08118,8.96441,8.65
38,8.708,8.248,9.18805,8.86
39,8.7616,8.30157,9.21121,9
40,9.0544,8.58516,9.48362,9.39
41,9.094,8.638,9.56043,9.44
42,9.3772,8.89519,9.84361,9.78
43,9.5284,9.03552,9.98887,9.92
44,9.582,9.08239,10.0936,9.91
45,9.6036,9.09556,10.1044,9.84
46,9.6248,9.09431,10.1109,9.9
47,9.762,9.2708,10.2489,9.99
48,9.788,9.27799,10.248,9.92
49,9.8632,9.34998,10.3684,9.95
50,9.8164,9.31113,10.308,9.94
51,9.7788,9.29513,10.266,9.99
52,9.8684,9.37478,10.3776,10.03
53,9.8712,9.3272,10.376,10.08
54,9.9352,9.43158,10.4493,10.13
55,9.8652,9.3716,10.3612,10.08
56,9.7468,9.2516,10.1922,9.9
57,9.796,9.34314,10.234,9.9
58,9.7964,9.32718,10.2556,9.9
59,10.0436,9.56994,10.5149,10.18
60,10.0608,9.58439,10.5236,10.23
61,10.108,9.63553,10.5545,10.21
62,10.2472,9.79519,10.7104,10.37
63,10.3312,9.87076,10.7533,10.46
64,10.3596,9.87158,10.8701,10.59
65,10.4044,9.89713,10.8694,10.73
66,10.4532,9.96598,10.9609,10.77
67,10.4048,9.88997,10.8753,10.64
68,10.5304,10.038,11.0157,10.83
69,10.5372,10.0124,11.0193,10.82
70,10.5212,9.99982,11.0317,10.85
71,10.5316,10.0063,11.0672,10.91
72,10.6172,10.0775,11.15,11.06
73,10.7052,10.146,11.2676,11.25
74,10.68,10.1564,11.2001,11.13
75,10.6904,10.1679,11.23,11.11
76,10.638,10.0571,11.1896,11
77,10.6068,10.0359,11.1236,11.01
78,10.5932,10.0736,11.122,10.96
79,10.5688,10.0223,11.1278,10.91
80,10.7136,10.1872,11.2476,11.13
81,10.7936,10.2215,11.3429,11.2
82,10.8968,10.3496,11.4237,11.36
83,10.8756,10.346,11.4252,11.4
84,10.7808,10.2466,11.2885,11.33
85,10.8912,10.374,11.4325,11.45
86,10.9508,10.4036,11.4612,11.51
87,10.9828,10.4723,11.481,11.51
88,10.9288,10.3728,11.4273,11.48
89,10.9464,10.3832,11.4884,11.46
90,10.9616,10.4211,11.4844,11.39
91,10.9356,10.3724,11.4629,11.34
92,10.9688,10.4227,11.5253,11.31
93,11.11,10.5368,11.6353,11.32
94,11.0712,10.5307,11.6132,11.28
95,11.0508,10.5248,11.6057,11.13
96,11.1912,10.6356,11.7544,11.38
97,11.206,10.6179,11.728,11.43
98,11.0584,10.4736,11.5696,11.29
99,11.0384,10.4924,11.5716,11.22


==> results/traffic_signal/dqn-cause_unknown_4/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.3546,1.85473,2.85272,1.69125
1000,2.39522,1.87061,2.89983,1.73039
2000,4.00173,3.56265,4.43832,3.57686
3000,5.65588,5.23187,6.07772,5.23211
4000,7.10465,6.71922,7.49769,6.86019
5000,8.48198,8.14713,8.82578,8.4595
6000,9.7721,9.45262,10.0963,9.73199
7000,11.08,10.7508,11.4077,10.9484
8000,12.2648,11.9691,12.5831,12.1775
9000,13.5166,13.1886,13.8673,13.3969
10000,14.6345,14.2779,14.9834,14.457
11000,15.6767,15.3338,16.0595,15.6246
12000,16.6509,16.2685,17.023,16.4819
13000,17.6141,17.2307,18.0248,17.4753
14000,18.4444,18.0655,18.8095,18.2317
15000,19.3367,18.9576,19.747,19.3044
16000,20.0897,19.709,20.4889,20.1199
17000,20.8193,20.41,21.2378,20.5946
18000,21.4603,21.1068,21.8533,21.344
19000,22.097,21.7127,22.4959,21.9508
20000,22.6647,22.2505,23.0784,22.6964
21000,23.1365,22.7529,23.5251,23.1811
22000,23.66,23.2569,24.0321,23.6426
23000,24.1695,23.8092,24.5529,24.1077
24000,24.5675,24.1588,24.9324,24.5598
25000,24.9847,24.5919,25.3976,25.2355
26000,25.2991,24.9036,25.6811,25.4514
27000,25.703,25.2894,26.0872,25.68
28000,25.9649,25.5647,26.343,26.1026
29000,26.1418,25.7523,26.5352,26.5243
30000,26.3561,25.966,26.7558,26.5338
31000,26.5756,26.1784,26.9562,26.6238
32000,26.829,26.4218,27.2208,26.9843
33000,26.9823,26.5473,27.4075,27.0649
34000,27.0792,26.6552,27.4828,27.1695
35000,27.2169,26.8408,27.6029,27.2827
36000,27.386,27.0127,27.7646,27.5114
37000,27.477,27.0941,27.8277,27.6213
38000,27.5557,27.1562,27.923,27.7042
39000,27.6911,27.3091,28.0903,27.8624
40000,27.743,27.3855,28.1388,27.8579
41000,27.8292,27.4327,28.2277,27.7239
42000,27.9454,27.5411,28.3563,27.995
43000,27.9224,27.5305,28.2977,27.9939
44000,28.0055,27.6487,28.3885,28.0624
45000,28.0233,27.6564,28.3888,27.9673
46000,28.0856,27.7189,28.447,28.1428
47000,28.153,27.7864,28.5044,28.0746
48000,28.1447,27.7532,28.4929,28.2171
49000,28.3141,27.9439,28.6568,28.4114
50000,28.4215,28.0499,28.7881,28.4506
51000,28.5234,28.1451,28.8716,28.6871
52000,28.4959,28.1057,28.829,28.7477
53000,28.6078,28.2267,28.9673,28.8126
54000,28.666,28.2741,29.0505,28.8621
55000,28.8188,28.409,29.2116,29.0219
56000,28.7057,28.3559,29.0429,28.7463
57000,28.7923,28.4211,29.1455,28.8607
58000,28.8531,28.5023,29.1921,29.0018
59000,28.7856,28.4574,29.1226,28.7582
60000,28.7805,28.4114,29.1503,28.7963
61000,28.829,28.4477,29.1841,28.6663
62000,28.819,28.4576,29.1809,28.6957
63000,28.7437,28.3506,29.1216,28.6559
64000,28.7506,28.3654,29.1215,28.6399
65000,28.7374,28.3856,29.0915,28.8128
66000,28.7522,28.4057,29.1197,28.7574
67000,28.8166,28.4582,29.1728,28.567
68000,28.8729,28.5222,29.2127,28.8178
69000,28.854,28.5174,29.2168,28.8165
70000,29.0451,28.7092,29.3977,28.8281
71000,28.9851,28.6152,29.364,28.6036
72000,29.0966,28.7214,29.4919,29.0317
73000,29.0407,28.6459,29.4179,28.8878
74000,29.2365,28.8078,29.6628,28.8065
75000,29.1247,28.7368,29.5198,29.0275
76000,29.2242,28.8272,29.6187,29.2196
77000,29.1393,28.8089,29.4834,29.1963
78000,29.1823,28.8344,29.5263,29.0802
79000,29.2839,28.9058,29.6571,29.0069
80000,29.1087,28.7442,29.486,28.89
81000,29.2848,28.9143,29.6423,29.1613
82000,29.37,28.9857,29.7742,29.5547
83000,29.265,28.841,29.6716,29.112
84000,29.3797,28.9753,29.7791,29.5271
85000,29.3515,28.9625,29.7397,29.4601
86000,29.4446,29.0372,29.8386,29.354
87000,29.6526,29.2329,30.0555,29.7121
88000,29.5613,29.1439,29.9698,29.4944
89000,29.6234,29.2021,30.031,29.6764
90000,29.672,29.2271,30.0791,29.6691
91000,29.7076,29.2777,30.1402,29.6395
92000,29.7348,29.2727,30.1959,29.755
93000,29.8658,29.4291,30.3284,29.5981
94000,29.8286,29.3983,30.2627,29.7125
95000,29.8218,29.3651,30.2597,29.7509
96000,29.9127,29.4608,30.3951,29.9732
97000,30.093,29.6297,30.5629,30.3355
98000,30.0729,29.6338,30.4951,30.1356
99000,30.1195,29.6583,30.5586,30.368
100000,30.2162,29.7814,30.6077,30.2889
101000,30.3628,29.9466,30.7565,30.3399
102000,30.5351,30.12,30.9303,30.779
103000,30.4964,30.1114,30.8955,30.6362
104000,30.5997,30.1494,31.0505,30.6898
105000,30.5147,30.0837,30.9601,30.6282
106000,30.5436,30.1571,30.9668,30.254
107000,30.6871,30.2277,31.1573,30.4872
108000,30.6708,30.1852,31.198,30.6685
109000,30.7796,30.3139,31.2704,30.559
110000,30.7945,30.2974,31.3287,30.8997
111000,30.7945,30.3102,31.3231,30.7776
112000,30.8923,30.399,31.4092,30.9952
113000,31.0242,30.5538,31.5046,31.3587
114000,31.2437,30.7657,31.6912,31.5667
115000,31.1565,30.6623,31.6445,31.3437
116000,31.3958,30.9573,31.8303,31.3785
117000,31.5332,31.0674,32.0226,31.5925
118000,31.812,31.3601,32.2729,31.6528
119000,31.8245,31.3463,32.3259,31.8621
120000,31.8941,31.3932,32.4319,32.0366
121000,31.9597,31.4265,32.515,31.8701
122000,31.9152,31.3611,32.4729,31.8785
123000,31.8265,31.2997,32.3935,31.9197
124000,31.7897,31.2771,32.3149,31.5773
125000,31.9854,31.4904,32.4884,31.8949
126000,32.2585,31.6946,32.8389,32.0674
127000,32.4079,31.8444,32.976,32.3387
128000,32.4381,31.8861,33.009,32.605
129000,32.6671,32.0845,33.2487,32.5506
130000,32.704,32.1892,33.2499,32.6734
131000,32.6759,32.1595,33.2025,32.5073
132000,32.8145,32.3382,33.2878,32.4198
133000,32.8002,32.291,33.2937,32.6778
134000,32.9198,32.4566,33.3983,32.6911
135000,32.8552,32.3814,33.3488,32.6034
136000,32.9127,32.4092,33.4292,32.9316
137000,33.1651,32.6454,33.6752,33.6984
138000,33.2085,32.7619,33.6549,33.3143
139000,33.1401,32.6498,33.6156,33.1628
140000,33.2194,32.7264,33.7212,33.037
141000,33.4208,32.9428,33.8924,33.1569
142000,33.4644,32.9982,33.928,33.6541
143000,33.6331,33.2282,34.0513,33.5532
144000,33.8666,33.4468,34.2734,34.1434
145000,34.0194,33.5593,34.4676,34.0183
146000,33.9676,33.5084,34.4108,33.9434
147000,34.0257,33.537,34.5178,34.1453
148000,33.8682,33.4186,34.3152,33.7392
149000,34.0074,33.5312,34.4518,34.3337
150000,34.1199,33.6528,34.5948,33.8869
151000,34.4511,33.9282,34.9472,34.4738
152000,34.357,33.8486,34.8959,34.2304
153000,34.3149,33.8112,34.8378,34.2158
154000,34.4266,33.9497,34.8907,34.2345
155000,34.3545,33.8907,34.8102,34.5708
156000,34.6131,34.1557,35.0756,34.5635
157000,34.5312,34.1262,34.9213,34.3071
158000,34.6375,34.199,35.0853,34.2966
159000,34.8721,34.3559,35.3654,34.9652
160000,35.0706,34.599,35.5378,34.4876
161000,35.2532,34.7051,35.7808,34.8939
162000,35.1956,34.6623,35.7448,34.7502
163000,35.3051,34.8,35.825,35.0729
164000,35.301,34.7814,35.8727,35.0135
165000,35.4509,34.8775,36.0415,34.9987
166000,35.4744,34.9278,36.0524,35.4959
167000,35.3654,34.7688,35.9702,35.2283
168000,35.453,34.8957,36.0199,35.4044
169000,35.3191,34.7732,35.9167,34.8591
170000,35.5994,35.0148,36.1804,35.4569
171000,35.7586,35.1486,36.3506,35.6435
172000,35.9311,35.3724,36.4871,35.6065
173000,35.8193,35.2252,36.4616,35.6301
174000,35.9121,35.3492,36.4667,35.8856
175000,36.0688,35.4988,36.6288,36.047
176000,36.0191,35.4528,36.6362,36.0411
177000,36.0614,35.4764,36.6619,35.6927
178000,36.2395,35.5889,36.9037,36.2916
179000,36.3772,35.7328,37.0428,35.7702
180000,36.6583,36.0154,37.3433,36.4575
181000,36.6829,36.0358,37.3864,36.2114
182000,36.6533,36.0696,37.2429,36.1796
183000,36.8641,36.2345,37.5181,36.3847
184000,36.6998,36.1374,37.3255,36.2228
185000,36.865,36.3158,37.4513,36.7875
186000,36.9977,36.4485,37.574,36.6814
187000,37.16,36.6356,37.7031,36.9383
188000,37.051,36.557,37.5548,36.9794
189000,37.083,36.5538,37.6427,36.785
190000,37.3996,36.8469,37.9174,37.3103
191000,37.4276,36.8737,37.9764,37.2762
192000,37.4318,36.842,38.038,37.263
193000,37.5193,36.9857,38.0383,37.2597
194000,37.7242,37.1275,38.3473,37.4955
195000,37.7455,37.1069,38.3784,37.9016
196000,37.7735,37.1629,38.3705,37.5863
197000,37.6642,37.1094,38.2058,37.6575
198000,37.7549,37.1907,38.312,37.9666
199000,37.7822,37.174,38.3978,37.4385
200000,37.9134,37.3122,38.4807,38.0417
201000,37.8673,37.3182,38.3905,38.0854
202000,37.91,37.3526,38.4668,37.7698
203000,37.7628,37.2334,38.3438,37.9065
204000,37.8552,37.3149,38.3868,37.8507
205000,37.8426,37.2377,38.4598,38.2197
206000,37.7909,37.2154,38.402,37.6099
207000,38.0972,37.5303,38.6571,38.0415
208000,38.1677,37.5525,38.7508,37.9774
209000,38.3259,37.7832,38.9011,37.8479
210000,38.214,37.588,38.8918,37.9182
211000,38.3682,37.7066,39.0304,38.1365
212000,38.5524,37.9413,39.2024,38.3377
213000,38.7003,38.0433,39.3357,38.4039
214000,38.6789,38.0859,39.2954,38.5785
215000,38.5953,38.0466,39.2011,38.6128
216000,38.8514,38.2283,39.4599,38.8517
217000,38.7438,38.1376,39.3783,38.4337
218000,38.6607,38.0556,39.293,38.5375
219000,38.6942,38.1107,39.3223,38.6773
220000,38.8829,38.2445,39.4989,38.7536
221000,38.8784,38.179,39.5194,38.911
222000,39.1037,38.3979,39.8216,39.2465
223000,39.3967,38.754,40.0539,39.064
224000,39.2373,38.6015,39.8731,38.9113
225000,39.3604,38.6699,40.0546,39.0656
226000,39.301,38.7339,39.9198,38.8584
227000,39.3955,38.7374,40.0584,38.706
228000,39.2389,38.5318,39.9664,38.8418
229000,39.176,38.5449,39.8348,38.8863
230000,39.3383,38.6456,40.0042,39.3974
231000,39.4841,38.8652,40.1436,38.9656
232000,39.6295,38.9493,40.2791,39.4272
233000,39.5034,38.8972,40.148,39.3285
234000,39.7751,39.1155,40.4047,39.8515
235000,39.7018,39.0868,40.3312,39.8243
236000,39.8017,39.1443,40.4405,40.1689
237000,40.0229,39.3517,40.666,40.2896
238000,39.9964,39.3225,40.6446,40.1541
239000,40.0551,39.5144,40.6233,40.3369
240000,40.1772,39.5386,40.7881,40.1867
241000,40.3557,39.7304,40.9958,40.5847
242000,40.3139,39.6859,40.9341,40.0236
243000,40.6029,39.9704,41.2457,40.3838
244000,40.6149,40.0081,41.2662,40.5433
245000,40.7361,40.147,41.3215,40.5872
246000,40.9356,40.3508,41.5696,40.8913
247000,41.1045,40.4731,41.7147,41.2299
248000,41.0554,40.4646,41.6565,41.2279
249000,41.1562,40.4874,41.796,41.5136
250000,41.2372,40.5673,41.8926,41.3889
251000,41.519,40.9556,42.0886,41.5588
252000,41.5583,40.9051,42.1719,41.7011
253000,41.5735,40.9354,42.2081,41.5999
254000,41.7104,41.0996,42.3721,41.4988
255000,41.7632,41.1792,42.3944,41.5907
256000,41.7947,41.1953,42.4625,41.4571
257000,42.015,41.4019,42.6213,41.9438
258000,41.9365,41.3163,42.5685,41.2353
259000,41.9529,41.3414,42.5835,41.4244
260000,42.1121,41.4756,42.764,41.8884
261000,42.0114,41.3405,42.6512,42.1714
262000,41.999,41.2696,42.7317,42.2724
263000,41.9934,41.2519,42.7095,41.9287
264000,41.851,41.1399,42.5354,41.8112
265000,41.9804,41.2933,42.6546,42.3047
266000,42.1902,41.4893,42.9392,42.2463
267000,42.1466,41.4584,42.8056,42.1798
268000,42.3014,41.5938,43.0269,42.257
269000,42.4471,41.7179,43.1254,42.2072
270000,42.5206,41.8137,43.2454,42.0266
271000,42.5813,41.8571,43.2693,42.5629
272000,42.6263,41.8951,43.346,42.6992
273000,42.6666,41.9233,43.4206,42.334
274000,42.6124,41.9053,43.2803,42.6741
275000,42.5933,41.8561,43.3238,42.324
276000,42.6697,41.9005,43.4008,42.9701
277000,42.5344,41.8347,43.2379,42.7595
278000,42.6283,41.9431,43.2908,42.6537
279000,42.4039,41.7995,43.0521,42.5286
280000,42.4233,41.8753,43.0084,42.499
281000,42.6017,41.9909,43.1826,42.626
282000,42.6561,42.0735,43.2074,42.6247
283000,42.6247,42.0572,43.1695,42.2864
284000,42.892,42.3256,43.4862,42.3835
285000,42.9707,42.4036,43.5179,42.8512
286000,42.9529,42.431,43.4867,42.7491
287000,43.2695,42.729,43.8271,43.061
288000,43.255,42.7528,43.7725,43.0367
289000,43.3741,42.8649,43.9043,43.2137
290000,43.3,42.6969,43.8721,43.3154
291000,43.3784,42.8467,43.9235,43.2648
292000,43.4084,42.7696,44.0122,43.4681
293000,43.5395,42.8904,44.2018,43.4548
294000,43.5985,42.9409,44.2707,43.6841
295000,43.5913,42.8888,44.2929,43.3871
296000,43.5544,42.928,44.2155,43.315
297000,43.7621,43.1404,44.4057,43.4676
298000,43.8558,43.1886,44.5033,43.8267
299000,43.9448,43.2768,44.6439,44.2275
300000,43.8704,43.2396,44.4832,44.0464
301000,43.9744,43.3568,44.6108,43.9545
302000,44.031,43.331,44.6793,43.8615
303000,44.1575,43.4691,44.8406,44.1981
304000,44.264,43.6302,44.9558,43.6814
305000,44.3178,43.7111,44.9274,44.2492
306000,44.4747,43.9269,45.0373,44.3596
307000,44.3126,43.7061,44.9145,44.2047
308000,44.4996,43.8533,45.1367,44.4064
309000,44.6714,44.04,45.3057,44.5227
310000,44.541,43.8557,45.2149,44.7046
311000,44.6944,44.1639,45.2831,44.6282
312000,44.686,44.082,45.2825,44.3643
313000,44.5738,43.9468,45.1772,44.473
314000,44.5922,43.96,45.2299,44.4403
315000,44.6363,43.9932,45.2926,44.483
316000,44.4605,43.7789,45.0971,44.4379
317000,44.4622,43.8103,45.1131,44.662
318000,44.4184,43.7332,45.0717,44.5214
319000,44.2846,43.641,44.914,44.2916
320000,44.1107,43.4897,44.7011,43.7657
321000,44.1713,43.547,44.8619,43.9392
322000,44.2197,43.5372,44.9569,43.8397
323000,44.0848,43.4645,44.7088,43.7987
324000,44.213,43.5397,44.8772,44.1102
325000,44.2906,43.5739,44.9957,44.0049
326000,44.3785,43.679,45.0888,44.3104
327000,44.4155,43.6861,45.154,44.5099
328000,44.416,43.6818,45.1411,44.7541
329000,44.4388,43.6814,45.1775,44.6455
330000,44.5958,43.8975,45.286,44.4684
331000,44.5028,43.7454,45.2487,44.642
332000,44.5731,43.8482,45.2778,45.1099
333000,44.6673,43.998,45.2935,44.5027
334000,44.8209,44.157,45.4831,44.8822
335000,44.8503,44.1975,45.4939,45.2189
336000,44.6268,44.0362,45.2364,44.7461
337000,44.8284,44.2071,45.442,45.0956
338000,44.8045,44.1278,45.4821,45.2442
339000,44.7611,44.1234,45.4305,44.3751
340000,44.9745,44.3295,45.6238,44.7412
341000,44.7332,44.075,45.4231,44.8408
342000,44.7654,44.1539,45.4286,44.5968
343000,44.7268,44.1187,45.3669,44.9569
344000,44.7287,44.0317,45.3821,44.514
345000,44.7249,44.0472,45.3944,44.6253
346000,44.829,44.2207,45.468,44.5484
347000,44.7614,44.1412,45.3932,44.5278
348000,44.9404,44.3657,45.526,44.7171
349000,44.8267,44.2321,45.4463,44.5768
350000,44.8585,44.2618,45.4502,44.9021
351000,44.7048,44.0935,45.2881,44.4679
352000,44.8584,44.2138,45.4837,44.8971
353000,45.0299,44.3797,45.6881,45.2644
354000,45.0248,44.4111,45.6237,45.1664
355000,44.8704,44.2052,45.5392,44.7423
356000,45.0255,44.3707,45.66,44.9211
357000,45.176,44.4867,45.8419,45.1758
358000,45.4314,44.7583,46.0957,45.2639
359000,45.3762,44.7107,46.0148,45.3856
360000,45.2977,44.5816,46.009,45.4972
361000,45.2896,44.5968,46.0003,45.3194
362000,45.2937,44.6003,45.9748,45.1341
363000,45.4693,44.8145,46.0732,45.1948
364000,45.4134,44.7015,46.0722,45.508
365000,45.1639,44.4858,45.861,45.251
366000,45.3933,44.7455,46.1061,45.2918
367000,45.3649,44.623,46.0664,45.2906
368000,45.1976,44.4724,45.8632,45.1576
369000,45.4878,44.8449,46.1346,45.427
370000,45.4351,44.765,46.131,45.436
371000,45.4917,44.8918,46.0809,45.2234
372000,45.5568,44.9906,46.1422,45.5774
373000,45.5455,45,46.1141,45.1663
374000,45.6354,45.1,46.1845,45.5431
375000,45.7026,45.094,46.2752,45.6223
376000,45.5438,45.0109,46.0795,45.7872
377000,45.505,44.91,46.0908,45.7577
378000,45.5296,44.9415,46.1198,45.4469
379000,45.5175,44.9629,46.0906,45.6065
380000,45.5161,44.9701,46.0775,45.6693
381000,45.492,44.9995,46.0156,45.4201
382000,45.5994,45.0722,46.1522,45.8071
383000,45.4365,44.8433,46.0398,45.4803
384000,45.4407,44.8567,45.9988,45.1221
385000,45.4892,44.888,46.0696,45.5714
386000,45.2962,44.6949,45.8932,45.4497
387000,45.203,44.5254,45.8149,45.2837
388000,45.3227,44.6879,45.9688,45.1428
389000,45.227,44.5838,45.8915,45.1491
390000,45.4098,44.7721,46.0304,45.4805
391000,45.5501,44.8518,46.2498,45.9651
392000,45.4853,44.7591,46.1706,45.6931
393000,45.452,44.7508,46.1206,45.7371
394000,45.2617,44.5882,45.9372,46.0306
395000,45.2594,44.5682,45.9223,45.6103
396000,45.0611,44.3481,45.7601,44.918
397000,45.1364,44.5174,45.861,45.1311
398000,45.0061,44.3096,45.6578,44.768
399000,45.2643,44.5844,45.9477,44.8713
400000,45.3148,44.579,46.0326,45.574
401000,45.1115,44.3915,45.8611,45.2602
402000,45.1179,44.4219,45.8441,44.7938
403000,45.0102,44.2999,45.7084,44.9103
404000,44.9458,44.2541,45.6086,44.5814
405000,45.0819,44.3564,45.8063,44.8535
406000,45.2823,44.62,45.9818,45.355
407000,45.0946,44.3922,45.8378,45.2111
408000,45.1487,44.3716,45.9255,45.1711
409000,45.3389,44.5515,46.1191,44.8556
410000,45.3733,44.5592,46.1985,45.1024
411000,45.3218,44.5722,46.0752,45.5019
412000,45.3664,44.6063,46.1008,45.3352
413000,45.2414,44.466,46.0062,44.9638
414000,45.2462,44.5164,46.0061,44.8252
415000,45.1459,44.3653,45.9101,45.0157
416000,45.2279,44.4943,45.9865,45.4284
417000,45.2083,44.4392,45.953,45.1212
418000,45.3154,44.5485,46.0673,45.3072
419000,45.3151,44.6663,46.0196,45.3468
420000,45.355,44.5846,46.1013,45.4027
421000,45.5532,44.8535,46.2692,45.7286
422000,45.3869,44.7534,46.0382,45.4714
423000,45.4666,44.8174,46.0915,45.59
424000,45.6346,44.962,46.289,45.9724
425000,45.6411,45.0261,46.2789,45.7399
426000,45.778,45.1232,46.4387,46.1683
427000,45.7051,45.1144,46.3232,45.8544
428000,45.7871,45.1078,46.4506,45.9142
429000,45.7561,45.071,46.3848,45.4312
430000,45.7815,45.1179,46.4313,45.7879
431000,45.7435,45.1114,46.4066,45.9624
432000,45.7979,45.0905,46.5419,46.1233
433000,45.6923,44.9414,46.3916,45.5622
434000,45.4691,44.7567,46.1775,45.889
435000,45.2668,44.5167,46.0101,45.6663
436000,45.5913,44.8982,46.2817,45.602
437000,45.4644,44.8105,46.0925,45.57
438000,45.4427,44.828,46.0898,45.3569
439000,45.6443,45.0298,46.2785,45.8316
440000,45.7041,45.0479,46.3487,45.9146
441000,45.6495,44.9534,46.3518,45.3263
442000,45.5627,44.7826,46.2858,45.7381
443000,45.7606,45.0618,46.3986,45.9925
444000,45.6926,44.9724,46.3789,45.7911
445000,45.7481,45.0814,46.4223,45.9883
446000,45.6979,45.0082,46.3801,45.6417
447000,45.6492,45.034,46.2433,45.5266
448000,45.5333,44.9354,46.1588,45.6228
449000,45.7175,45.1264,46.2894,45.7232
450000,45.6858,45.1038,46.2833,45.7315
451000,45.5145,44.8275,46.1945,45.361
452000,45.6836,45.0156,46.3265,45.5
453000,45.3097,44.7069,45.9583,45.3666
454000,45.5693,44.9769,46.1503,45.3134
455000,45.7021,45.1815,46.2221,45.5688
456000,45.5025,44.8367,46.1395,45.9389
457000,45.7359,45.0929,46.3615,45.6037
458000,45.6241,45.0358,46.2062,45.9139
459000,45.6076,44.9563,46.2232,45.7172
460000,45.8356,45.216,46.4243,45.966
461000,45.9443,45.3621,46.5283,46.0492
462000,45.9854,45.3696,46.5606,46.3151
463000,46.0435,45.4808,46.6047,46.4934
464000,45.8688,45.2951,46.4195,46.3513
465000,45.7,45.022,46.3165,46.0677
466000,45.7314,45.0669,46.3894,45.8714
467000,45.6127,44.9382,46.245,45.1586
468000,45.563,44.9181,46.2203,45.4454
469000,45.4438,44.8224,46.0595,45.0099
470000,45.3865,44.8053,45.9773,45.0812
471000,45.3087,44.6636,45.9533,45.2573
472000,45.126,44.5761,45.6876,45.1194
473000,45.2974,44.632,45.9209,45.0278
474000,45.2758,44.6723,45.8974,45.231
475000,45.5121,44.9479,46.1555,45.296
476000,45.3684,44.7788,45.9893,45.008
477000,45.4577,44.8738,46.0614,45.2833
478000,45.4747,44.8621,46.1457,45.2951
479000,45.5206,44.8867,46.179,45.3309
480000,45.4449,44.7698,46.1583,45.0398
481000,45.4463,44.797,46.1466,45.3077
482000,45.3391,44.6557,45.9795,45.0235
483000,45.3532,44.6616,46.1037,44.8575
484000,45.3753,44.608,46.1506,44.9187
485000,45.5075,44.7666,46.2365,45.32
486000,45.5401,44.8026,46.2254,45.7098
487000,45.6383,44.9026,46.3931,45.5727
488000,45.7344,44.9927,46.4407,45.4396
489000,45.6939,44.9611,46.366,45.9012
490000,45.6436,44.9292,46.3379,45.8819
491000,45.7346,45.0881,46.4201,45.9271
492000,45.7804,45.1116,46.46,46.0716
493000,45.6938,45.0516,46.3685,45.7854
494000,45.8264,45.1677,46.4336,46.0589
495000,45.9327,45.24,46.5946,45.8337
496000,45.8834,45.1772,46.5331,45.6903
497000,46.0985,45.3764,46.7841,46.2658
498000,45.9208,45.1968,46.6646,46.4163
499000,45.8883,45.0911,46.6221,45.8702
500000,46.0616,45.2467,46.8273,45.8835


==> results/traffic_signal/dqn-cause_unknown_4/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0.02,0.00353926,0.104954,0
6000,0.02,0.00353926,0.104954,0
7000,0.04,0.0110389,0.134601,0
8000,0.7,0.562496,0.808964,1
9000,1,0.928652,1,1
10000,1,0.928652,1,1
11000,1,0.928652,1,1
12000,1,0.928652,1,1
13000,1,0.928652,1,1
14000,1,0.928652,1,1
15000,1,0.928652,1,1
16000,1,0.928652,1,1
17000,1,0.928652,1,1
18000,1,0.928652,1,1
19000,1,0.928652,1,1
20000,1,0.928652,1,1
21000,1,0.928652,1,1
22000,1,0.928652,1,1
23000,1,0.928652,1,1
24000,1,0.928652,1,1
25000,1,0.928652,1,1
26000,1,0.928652,1,1
27000,1,0.928652,1,1
28000,1,0.928652,1,1
29000,1,0.928652,1,1
30000,1,0.928652,1,1
31000,1,0.928652,1,1
32000,1,0.928652,1,1
33000,1,0.928652,1,1
34000,1,0.928652,1,1
35000,1,0.928652,1,1
36000,1,0.928652,1,1
37000,1,0.928652,1,1
38000,1,0.928652,1,1
39000,1,0.928652,1,1
40000,1,0.928652,1,1
41000,1,0.928652,1,1
42000,1,0.928652,1,1
43000,1,0.928652,1,1
44000,1,0.928652,1,1
45000,1,0.928652,1,1
46000,1,0.928652,1,1
47000,1,0.928652,1,1
48000,1,0.928652,1,1
49000,1,0.928652,1,1
50000,1,0.928652,1,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,1,0.928652,1,1
72000,1,0.928652,1,1
73000,1,0.928652,1,1
74000,1,0.928652,1,1
75000,1,0.928652,1,1
76000,1,0.928652,1,1
77000,1,0.928652,1,1
78000,1,0.928652,1,1
79000,1,0.928652,1,1
80000,1,0.928652,1,1
81000,1,0.928652,1,1
82000,1,0.928652,1,1
83000,1,0.928652,1,1
84000,1,0.928652,1,1
85000,1,0.928652,1,1
86000,1,0.928652,1,1
87000,1,0.928652,1,1
88000,1,0.928652,1,1
89000,1,0.928652,1,1
90000,1,0.928652,1,1
91000,1,0.928652,1,1
92000,1,0.928652,1,1
93000,1,0.928652,1,1
94000,1,0.928652,1,1
95000,1,0.928652,1,1
96000,1,0.928652,1,1
97000,1,0.928652,1,1
98000,1,0.928652,1,1
99000,1,0.928652,1,1
100000,1,0.928652,1,1
101000,1,0.928652,1,1
102000,1,0.928652,1,1
103000,1,0.928652,1,1
104000,1,0.928652,1,1
105000,1,0.928652,1,1
106000,1,0.928652,1,1
107000,1,0.928652,1,1
108000,1,0.928652,1,1
109000,1,0.928652,1,1
110000,1,0.928652,1,1
111000,1,0.928652,1,1
112000,1,0.928652,1,1
113000,1,0.928652,1,1
114000,1,0.928652,1,1
115000,1,0.928652,1,1
116000,1,0.928652,1,1
117000,1,0.928652,1,1
118000,1,0.928652,1,1
119000,1,0.928652,1,1
120000,1,0.928652,1,1
121000,1,0.928652,1,1
122000,1,0.928652,1,1
123000,1,0.928652,1,1
124000,1,0.928652,1,1
125000,1,0.928652,1,1
126000,1,0.928652,1,1
127000,1,0.928652,1,1
128000,1,0.928652,1,1
129000,1,0.928652,1,1
130000,1,0.928652,1,1
131000,1,0.928652,1,1
132000,1,0.928652,1,1
133000,1,0.928652,1,1
134000,1,0.928652,1,1
135000,1,0.928652,1,1
136000,1,0.928652,1,1
137000,1,0.928652,1,1
138000,1,0.928652,1,1
139000,1,0.928652,1,1
140000,1,0.928652,1,1
141000,1,0.928652,1,1
142000,1,0.928652,1,1
143000,1,0.928652,1,1
144000,1,0.928652,1,1
145000,1,0.928652,1,1
146000,1,0.928652,1,1
147000,1,0.928652,1,1
148000,1,0.928652,1,1
149000,1,0.928652,1,1
150000,1,0.928652,1,1
151000,1,0.928652,1,1
152000,1,0.928652,1,1
153000,1,0.928652,1,1
154000,1,0.928652,1,1
155000,1,0.928652,1,1
156000,1,0.928652,1,1
157000,1,0.928652,1,1
158000,1,0.928652,1,1
159000,1,0.928652,1,1
160000,1,0.928652,1,1
161000,1,0.928652,1,1
162000,1,0.928652,1,1
163000,1,0.928652,1,1
164000,1,0.928652,1,1
165000,1,0.928652,1,1
166000,1,0.928652,1,1
167000,1,0.928652,1,1
168000,1,0.928652,1,1
169000,1,0.928652,1,1
170000,1,0.928652,1,1
171000,1,0.928652,1,1
172000,1,0.928652,1,1
173000,1,0.928652,1,1
174000,1,0.928652,1,1
175000,1,0.928652,1,1
176000,1,0.928652,1,1
177000,1,0.928652,1,1
178000,1,0.928652,1,1
179000,1,0.928652,1,1
180000,1,0.928652,1,1
181000,1,0.928652,1,1
182000,1,0.928652,1,1
183000,1,0.928652,1,1
184000,1,0.928652,1,1
185000,1,0.928652,1,1
186000,1,0.928652,1,1
187000,1,0.928652,1,1
188000,1,0.928652,1,1
189000,1,0.928652,1,1
190000,1,0.928652,1,1
191000,1,0.928652,1,1
192000,1,0.928652,1,1
193000,1,0.928652,1,1
194000,1,0.928652,1,1
195000,1,0.928652,1,1
196000,1,0.928652,1,1
197000,1,0.928652,1,1
198000,1,0.928652,1,1
199000,1,0.928652,1,1
200000,1,0.928652,1,1
201000,1,0.928652,1,1
202000,1,0.928652,1,1
203000,1,0.928652,1,1
204000,1,0.928652,1,1
205000,1,0.928652,1,1
206000,1,0.928652,1,1
207000,1,0.928652,1,1
208000,1,0.928652,1,1
209000,1,0.928652,1,1
210000,1,0.928652,1,1
211000,1,0.928652,1,1
212000,1,0.928652,1,1
213000,1,0.928652,1,1
214000,0.98,0.895046,0.996461,1
215000,1,0.928652,1,1
216000,0.98,0.895046,0.996461,1
217000,0.98,0.895046,0.996461,1
218000,0.98,0.895046,0.996461,1
219000,1,0.928652,1,1
220000,1,0.928652,1,1
221000,1,0.928652,1,1
222000,1,0.928652,1,1
223000,0.98,0.895046,0.996461,1
224000,0.98,0.895046,0.996461,1
225000,1,0.928652,1,1
226000,1,0.928652,1,1
227000,1,0.928652,1,1
228000,1,0.928652,1,1
229000,1,0.928652,1,1
230000,1,0.928652,1,1
231000,1,0.928652,1,1
232000,0.96,0.865399,0.988961,1
233000,0.98,0.895046,0.996461,1
234000,0.98,0.895046,0.996461,1
235000,0.96,0.865399,0.988961,1
236000,0.96,0.865399,0.988961,1
237000,0.98,0.895046,0.996461,1
238000,0.96,0.865399,0.988961,1
239000,0.98,0.895046,0.996461,1
240000,0.98,0.895046,0.996461,1
241000,0.98,0.895046,0.996461,1
242000,0.96,0.865399,0.988961,1
243000,0.94,0.837829,0.979385,1
244000,0.98,0.895046,0.996461,1
245000,0.94,0.837829,0.979385,1
246000,0.98,0.895046,0.996461,1
247000,0.96,0.865399,0.988961,1
248000,0.96,0.865399,0.988961,1
249000,0.98,0.895046,0.996461,1
250000,0.92,0.811618,0.96845,1
251000,0.94,0.837829,0.979385,1
252000,0.92,0.811618,0.96845,1
253000,0.92,0.811618,0.96845,1
254000,0.88,0.761952,0.943824,1
255000,0.92,0.811618,0.96845,1
256000,0.92,0.811618,0.96845,1
257000,0.92,0.811618,0.96845,1
258000,0.92,0.811618,0.96845,1
259000,0.9,0.786398,0.956524,1
260000,0.88,0.761952,0.943824,1
261000,0.9,0.786398,0.956524,1
262000,0.9,0.786398,0.956524,1
263000,0.84,0.714858,0.916626,1
264000,0.9,0.786398,0.956524,1
265000,0.84,0.714858,0.916626,1
266000,0.78,0.647585,0.872461,1
267000,0.84,0.714858,0.916626,1
268000,0.84,0.714858,0.916626,1
269000,0.8,0.669629,0.887562,1
270000,0.84,0.714858,0.916626,1
271000,0.84,0.714858,0.916626,1
272000,0.82,0.692039,0.902298,1
273000,0.84,0.714858,0.916626,1
274000,0.8,0.669629,0.887562,1
275000,0.84,0.714858,0.916626,1
276000,0.78,0.647585,0.872461,1
277000,0.86,0.738138,0.930492,1
278000,0.84,0.714858,0.916626,1
279000,0.86,0.738138,0.930492,1
280000,0.84,0.714858,0.916626,1
281000,0.88,0.761952,0.943824,1
282000,0.82,0.692039,0.902298,1
283000,0.86,0.738138,0.930492,1
284000,0.88,0.761952,0.943824,1
285000,0.8,0.669629,0.887562,1
286000,0.84,0.714858,0.916626,1
287000,0.8,0.669629,0.887562,1
288000,0.78,0.647585,0.872461,1
289000,0.76,0.625873,0.857026,1
290000,0.78,0.647585,0.872461,1
291000,0.76,0.625873,0.857026,1
292000,0.68,0.541897,0.792418,1
293000,0.76,0.625873,0.857026,1
294000,0.68,0.541897,0.792418,1
295000,0.68,0.541897,0.792418,1
296000,0.7,0.562496,0.808964,1
297000,0.72,0.583349,0.825258,1
298000,0.72,0.583349,0.825258,1
299000,0.68,0.541897,0.792418,1
300000,0.68,0.541897,0.792418,1
301000,0.68,0.541897,0.792418,1
302000,0.64,0.50141,0.758613,1
303000,0.68,0.541897,0.792418,1
304000,0.66,0.521538,0.775631,1
305000,0.62,0.481504,0.741372,1
306000,0.68,0.541897,0.792418,1
307000,0.68,0.541897,0.792418,1
308000,0.58,0.442334,0.70625,1
309000,0.62,0.481504,0.741372,1
310000,0.6,0.461814,0.723916,1
311000,0.62,0.481504,0.741372,1
312000,0.56,0.42306,0.688378,1
313000,0.56,0.42306,0.688378,1
314000,0.58,0.442334,0.70625,1
315000,0.5,0.366445,0.633555,0.5
316000,0.6,0.461814,0.723916,1
317000,0.58,0.442334,0.70625,1
318000,0.52,0.385117,0.652029,1
319000,0.48,0.347971,0.614883,0
320000,0.58,0.442334,0.70625,1
321000,0.46,0.329697,0.596011,0
322000,0.52,0.385117,0.652029,1
323000,0.54,0.403989,0.670303,1
324000,0.48,0.347971,0.614883,0
325000,0.48,0.347971,0.614883,0
326000,0.4,0.276084,0.538186,0
327000,0.46,0.329697,0.596011,0
328000,0.44,0.311622,0.57694,0
329000,0.52,0.385117,0.652029,1
330000,0.52,0.385117,0.652029,1
331000,0.5,0.366445,0.633555,0.5
332000,0.52,0.385117,0.652029,1
333000,0.46,0.329697,0.596011,0
334000,0.48,0.347971,0.614883,0
335000,0.42,0.29375,0.557666,0
336000,0.44,0.311622,0.57694,0
337000,0.44,0.311622,0.57694,0
338000,0.46,0.329697,0.596011,0
339000,0.42,0.29375,0.557666,0
340000,0.42,0.29375,0.557666,0
341000,0.54,0.403989,0.670303,1
342000,0.42,0.29375,0.557666,0
343000,0.42,0.29375,0.557666,0
344000,0.44,0.311622,0.57694,0
345000,0.5,0.366445,0.633555,0.5
346000,0.4,0.276084,0.538186,0
347000,0.48,0.347971,0.614883,0
348000,0.4,0.276084,0.538186,0
349000,0.46,0.329697,0.596011,0
350000,0.42,0.29375,0.557666,0
351000,0.46,0.329697,0.596011,0
352000,0.42,0.29375,0.557666,0
353000,0.42,0.29375,0.557666,0
354000,0.38,0.258628,0.518496,0
355000,0.38,0.258628,0.518496,0
356000,0.42,0.29375,0.557666,0
357000,0.38,0.258628,0.518496,0
358000,0.34,0.224369,0.478462,0
359000,0.32,0.207582,0.458103,0
360000,0.32,0.207582,0.458103,0
361000,0.34,0.224369,0.478462,0
362000,0.36,0.241387,0.49859,0
363000,0.26,0.158715,0.395532,0
364000,0.4,0.276084,0.538186,0
365000,0.4,0.276084,0.538186,0
366000,0.34,0.224369,0.478462,0
367000,0.4,0.276084,0.538186,0
368000,0.42,0.29375,0.557666,0
369000,0.32,0.207582,0.458103,0
370000,0.42,0.29375,0.557666,0
371000,0.34,0.224369,0.478462,0
372000,0.34,0.224369,0.478462,0
373000,0.32,0.207582,0.458103,0
374000,0.3,0.191036,0.437504,0
375000,0.32,0.207582,0.458103,0
376000,0.32,0.207582,0.458103,0
377000,0.34,0.224369,0.478462,0
378000,0.26,0.158715,0.395532,0
379000,0.26,0.158715,0.395532,0
380000,0.28,0.174742,0.416651,0
381000,0.34,0.224369,0.478462,0
382000,0.32,0.207582,0.458103,0
383000,0.36,0.241387,0.49859,0
384000,0.34,0.224369,0.478462,0
385000,0.32,0.207582,0.458103,0
386000,0.42,0.29375,0.557666,0
387000,0.34,0.224369,0.478462,0
388000,0.34,0.224369,0.478462,0
389000,0.34,0.224369,0.478462,0
390000,0.3,0.191036,0.437504,0
391000,0.32,0.207582,0.458103,0
392000,0.36,0.241387,0.49859,0
393000,0.3,0.191036,0.437504,0
394000,0.36,0.241387,0.49859,0
395000,0.34,0.224369,0.478462,0
396000,0.38,0.258628,0.518496,0
397000,0.34,0.224369,0.478462,0
398000,0.4,0.276084,0.538186,0
399000,0.42,0.29375,0.557666,0
400000,0.34,0.224369,0.478462,0
401000,0.38,0.258628,0.518496,0
402000,0.4,0.276084,0.538186,0
403000,0.44,0.311622,0.57694,0
404000,0.44,0.311622,0.57694,0
405000,0.44,0.311622,0.57694,0
406000,0.38,0.258628,0.518496,0
407000,0.32,0.207582,0.458103,0
408000,0.4,0.276084,0.538186,0
409000,0.36,0.241387,0.49859,0
410000,0.36,0.241387,0.49859,0
411000,0.36,0.241387,0.49859,0
412000,0.28,0.174742,0.416651,0
413000,0.34,0.224369,0.478462,0
414000,0.3,0.191036,0.437504,0
415000,0.34,0.224369,0.478462,0
416000,0.28,0.174742,0.416651,0
417000,0.28,0.174742,0.416651,0
418000,0.26,0.158715,0.395532,0
419000,0.36,0.241387,0.49859,0
420000,0.26,0.158715,0.395532,0
421000,0.26,0.158715,0.395532,0
422000,0.28,0.174742,0.416651,0
423000,0.24,0.142974,0.374127,0
424000,0.22,0.127539,0.352415,0
425000,0.2,0.112438,0.330371,0
426000,0.22,0.127539,0.352415,0
427000,0.2,0.112438,0.330371,0
428000,0.16,0.0833742,0.285142,0
429000,0.2,0.112438,0.330371,0
430000,0.24,0.142974,0.374127,0
431000,0.26,0.158715,0.395532,0
432000,0.26,0.158715,0.395532,0
433000,0.28,0.174742,0.416651,0
434000,0.22,0.127539,0.352415,0
435000,0.28,0.174742,0.416651,0
436000,0.22,0.127539,0.352415,0
437000,0.28,0.174742,0.416651,0
438000,0.28,0.174742,0.416651,0
439000,0.22,0.127539,0.352415,0
440000,0.22,0.127539,0.352415,0
441000,0.3,0.191036,0.437504,0
442000,0.3,0.191036,0.437504,0
443000,0.24,0.142974,0.374127,0
444000,0.2,0.112438,0.330371,0
445000,0.24,0.142974,0.374127,0
446000,0.2,0.112438,0.330371,0
447000,0.24,0.142974,0.374127,0
448000,0.26,0.158715,0.395532,0
449000,0.2,0.112438,0.330371,0
450000,0.2,0.112438,0.330371,0
451000,0.26,0.158715,0.395532,0
452000,0.2,0.112438,0.330371,0
453000,0.26,0.158715,0.395532,0
454000,0.26,0.158715,0.395532,0
455000,0.22,0.127539,0.352415,0
456000,0.2,0.112438,0.330371,0
457000,0.2,0.112438,0.330371,0
458000,0.18,0.0977019,0.307961,0
459000,0.2,0.112438,0.330371,0
460000,0.16,0.0833742,0.285142,0
461000,0.16,0.0833742,0.285142,0
462000,0.14,0.0695083,0.261862,0
463000,0.16,0.0833742,0.285142,0
464000,0.2,0.112438,0.330371,0
465000,0.2,0.112438,0.330371,0
466000,0.16,0.0833742,0.285142,0
467000,0.24,0.142974,0.374127,0
468000,0.16,0.0833742,0.285142,0
469000,0.26,0.158715,0.395532,0
470000,0.24,0.142974,0.374127,0
471000,0.22,0.127539,0.352415,0
472000,0.24,0.142974,0.374127,0
473000,0.26,0.158715,0.395532,0
474000,0.22,0.127539,0.352415,0
475000,0.24,0.142974,0.374127,0
476000,0.24,0.142974,0.374127,0
477000,0.22,0.127539,0.352415,0
478000,0.26,0.158715,0.395532,0
479000,0.26,0.158715,0.395532,0
480000,0.2,0.112438,0.330371,0
481000,0.24,0.142974,0.374127,0
482000,0.32,0.207582,0.458103,0
483000,0.26,0.158715,0.395532,0
484000,0.32,0.207582,0.458103,0
485000,0.26,0.158715,0.395532,0
486000,0.26,0.158715,0.395532,0
487000,0.32,0.207582,0.458103,0
488000,0.2,0.112438,0.330371,0
489000,0.22,0.127539,0.352415,0
490000,0.28,0.174742,0.416651,0
491000,0.22,0.127539,0.352415,0
492000,0.2,0.112438,0.330371,0
493000,0.28,0.174742,0.416651,0
494000,0.2,0.112438,0.330371,0
495000,0.26,0.158715,0.395532,0
496000,0.28,0.174742,0.416651,0
497000,0.22,0.127539,0.352415,0
498000,0.24,0.142974,0.374127,0
499000,0.26,0.158715,0.395532,0
500000,0.24,0.142974,0.374127,0


==> results/traffic_signal/dqn-cause_unknown_4/trajectories_total_queue.csv <==
timestep,mean,ci_lo,ci_hi,median
0,6,6,6,6
1,5.48,5.48,5.48,5.48
2,5.1072,5.1,5.1216,5.1
3,4.6884,4.6448,4.7416,4.6
4,4.6904,4.61398,4.77361,4.58
5,4.8568,4.7716,4.958,4.77
6,5.2928,5.2236,5.3672,5.2
7,5.5816,5.5308,5.6328,5.54
8,5.7792,5.70559,5.85001,5.86
9,5.6032,5.46638,5.74881,5.46
10,5.084,4.88878,5.27802,4.77
11,4.628,4.43239,4.83804,4.41
12,4.4384,4.25956,4.6296,4.19
13,4.518,4.35358,4.68961,4.37
14,4.6172,4.46319,4.7828,4.46
15,4.73,4.57319,4.89243,4.63
16,4.9992,4.86879,5.13363,4.97
17,5.0228,4.90719,5.14282,5.01
18,5.0932,4.9836,5.20288,5.09
19,5.1884,5.0688,5.30481,5.14
20,5.2212,5.06239,5.37321,5.22
21,5.0504,4.86759,5.2388,5.03
22,5.0704,4.89678,5.25081,5.06
23,4.8996,4.71719,5.10041,4.76
24,4.8896,4.70718,5.09201,4.76
25,5.0552,4.86839,5.24242,4.9
26,5.2832,5.1104,5.47081,5.14
27,5.37825,5.2085,5.55586,5.25
28,5.41557,5.23598,5.5963,5.22
29,5.48394,5.3051,5.67628,5.36
30,5.44599,5.242,5.6504,5.31
31,5.33716,5.12031,5.57359,5.12
32,5.45602,5.22996,5.70202,5.23
33,5.51088,5.26358,5.7717,5.28
34,5.54631,5.30277,5.81322,5.26265
35,5.56317,5.32099,5.82826,5.34
36,5.73821,5.49643,6.0245,5.51531
37,5.67693,5.42931,5.95261,5.47
38,5.76872,5.50564,6.059,5.45
39,5.77435,5.50393,6.06376,5.44
40,5.98537,5.70197,6.2789,5.65
41,6.05872,5.77504,6.38305,5.72
42,6.12229,5.80043,6.47352,5.75
43,6.19559,5.87211,6.55791,5.8
44,6.20929,5.86188,6.59749,5.71
45,6.22308,5.86105,6.618,5.66
46,6.21526,5.82925,6.61523,5.67
47,6.25121,5.86606,6.68926,5.74
48,6.25021,5.84091,6.66501,5.78
49,6.31358,5.90649,6.76766,5.74
50,6.34415,5.95367,6.78769,5.77
51,6.38153,5.97178,6.84364,5.77
52,6.39481,6.00075,6.85002,5.72
53,6.30208,5.87331,6.78567,5.65
54,6.43689,6.02101,6.91624,5.82
55,6.28998,5.86846,6.73868,5.68
56,6.2364,5.80533,6.69924,5.64
57,6.36102,5.96187,6.81411,5.86
58,6.25854,5.81709,6.72836,5.76
59,6.49807,6.07057,6.99229,5.89
60,6.59506,6.17584,7.04935,6.02
61,6.69371,6.23896,7.17421,6.05
62,6.91074,6.51737,7.37144,6.28
63,6.95368,6.52899,7.38015,6.32
64,6.81504,6.37295,7.32706,6.24
65,6.87307,6.41128,7.40357,6.28
66,6.88137,6.42096,7.3954,6.17
67,6.77527,6.279,7.26691,5.98
68,6.9085,6.41303,7.45595,6.2
69,6.85264,6.33007,7.39838,5.99
70,6.81303,6.34295,7.33423,5.96
71,6.78793,6.27525,7.34056,6.05
72,6.79433,6.26572,7.35261,5.93
73,6.84152,6.3079,7.42902,6.03
74,6.90166,6.37211,7.48034,6.09
75,6.91134,6.38006,7.4844,6.14
76,6.74293,6.16269,7.33069,5.97
77,6.73576,6.15104,7.34331,5.91
78,6.76333,6.21116,7.36999,5.96
79,6.75923,6.19136,7.39665,5.91
80,6.89649,6.36365,7.49553,6.13
81,7.00677,6.40479,7.62393,6.13
82,7.09962,6.50489,7.71961,6.16
83,7.11448,6.54355,7.75302,6.31
84,7.1134,6.51406,7.74392,6.31
85,7.22352,6.6531,7.85353,6.35
86,7.31477,6.75236,7.92722,6.5
87,7.42948,6.87748,8.04366,6.56
88,7.33154,6.77348,7.95382,6.51
89,7.28872,6.67779,7.93189,6.39
90,7.27522,6.67226,7.93316,6.35
91,7.23574,6.64453,7.90699,6.31
92,7.35393,6.7665,8.05203,6.5
93,7.43263,6.78192,8.09571,6.55
94,7.31684,6.67675,8.00534,6.49
95,7.43097,6.82595,8.13227,6.68
96,7.59779,6.99172,8.33167,6.83
97,7.60397,6.95848,8.27323,6.89
98,7.49699,6.85629,8.14254,6.82
99,7.51027,6.89559,8.18198,6.8


==> results/traffic_signal/final_returns.csv <==
oracle,oracle_lo,oracle_hi,unknown,unknown_lo,unknown_hi,tcirl,tcirl_lo,tcirl_hi,dqn4,dqn4_lo,dqn4_hi,dqn1,dqn1_lo,dqn1_hi
64.3332,64.0788,64.5731,21.1772,21.0148,21.3422,64.2105,63.9345,64.4733,46.0616,45.2733,46.8587,29.3493,28.8627,29.8229


==> results/traffic_signal/q_learning-cause_known-counterfactual/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.72752,2.70742,2.74792,2.73144
2000,3.14172,3.1069,3.17726,3.15157
3000,3.6315,3.58025,3.68078,3.59539
4000,4.18747,4.11094,4.268,4.1187
5000,4.76146,4.67526,4.85043,4.72017
6000,5.42125,5.31941,5.52745,5.34078
7000,6.14764,6.00854,6.29044,6.10354
8000,6.89465,6.74619,7.06031,6.81618
9000,7.75225,7.58041,7.93604,7.70722
10000,8.63894,8.44324,8.8358,8.53092
11000,9.58216,9.36533,9.8185,9.58545
12000,10.5915,10.3362,10.8392,10.458
13000,11.5702,11.2916,11.8525,11.6019
14000,12.5713,12.2671,12.8523,12.5516
15000,13.6399,13.3048,13.9788,13.5932
16000,14.767,14.4028,15.139,14.6606
17000,15.8221,15.4285,16.2037,15.6923
18000,16.8456,16.4946,17.2293,17.0114
19000,17.9713,17.5765,18.3744,18.015
20000,19.0298,18.6006,19.4508,18.9833
21000,20.0894,19.6695,20.5081,20.127
22000,21.1112,20.6464,21.5329,20.9511
23000,22.1572,21.7057,22.6527,21.9925
24000,23.1563,22.6489,23.6204,22.9454
25000,24.114,23.6098,24.6346,23.882
26000,25.1112,24.6223,25.6014,24.9713
27000,26.1462,25.6197,26.6202,26.3341
28000,27.1178,26.6297,27.5838,27.253
29000,28.0422,27.5537,28.5022,28.1644
30000,29.0323,28.5364,29.5215,29.1771
31000,29.899,29.3878,30.3554,30.0678
32000,30.7753,30.2653,31.2444,31.2035
33000,31.6602,31.1259,32.1425,32.0273
34000,32.6244,32.1362,33.074,32.9706
35000,33.469,32.9839,33.9478,33.7201
36000,34.2322,33.7294,34.6902,34.4952
37000,35.0625,34.5747,35.5048,35.119
38000,35.8637,35.3711,36.3174,35.7554
39000,36.6311,36.1483,37.0829,36.5931
40000,37.3097,36.8606,37.8011,37.1673
41000,37.9743,37.4947,38.4168,37.8735
42000,38.5555,38.0922,39.0089,38.5255
43000,39.2818,38.841,39.7039,39.2854
44000,40.0152,39.5921,40.4538,40.2588
45000,40.6767,40.2195,41.1067,40.7073
46000,41.3141,40.846,41.7618,41.3415
47000,41.8781,41.4196,42.324,42.0074
48000,42.4795,41.9962,42.9235,42.4153
49000,42.9805,42.4968,43.4303,43.0514
50000,43.5469,43.0625,44.0496,43.4942
51000,44.0541,43.586,44.5046,43.9735
52000,44.545,44.074,44.9819,44.5541
53000,45.0136,44.5338,45.47,45.0515
54000,45.5261,45.0851,45.9895,45.5229
55000,45.9612,45.5243,46.3989,45.8647
56000,46.4011,45.9857,46.8318,46.2746
57000,46.7501,46.3316,47.1786,46.8438
58000,47.1486,46.723,47.5625,47.2803
59000,47.4931,47.0812,47.9184,47.4067
60000,47.8684,47.4359,48.2959,47.7381
61000,48.2525,47.8356,48.6523,48.16
62000,48.5945,48.1967,48.9982,48.733
63000,48.928,48.5011,49.3282,49.0428
64000,49.2616,48.8173,49.671,49.412
65000,49.5669,49.1403,49.9678,49.8253
66000,49.9109,49.5009,50.3436,50.0612
67000,50.2206,49.8236,50.5944,50.2201
68000,50.5581,50.1596,50.9364,50.6232
69000,50.8527,50.4888,51.2264,50.8249
70000,51.0709,50.7209,51.4126,51.0782
71000,51.2818,50.922,51.6233,51.1925
72000,51.5428,51.1707,51.9182,51.5559
73000,51.7979,51.4215,52.1498,51.9263
74000,52.0698,51.6882,52.4266,52.3359
75000,52.3065,51.9004,52.6668,52.6133
76000,52.5559,52.1841,52.9033,52.8531
77000,52.8017,52.4642,53.1386,52.9153
78000,53.0345,52.687,53.3539,53.0295
79000,53.272,52.937,53.5951,53.2637
80000,53.4843,53.1408,53.8271,53.6336
81000,53.7009,53.3608,54.025,53.8031
82000,53.9155,53.586,54.2525,53.9119
83000,54.1547,53.8189,54.4783,54.2998
84000,54.3682,54.0166,54.6932,54.4469
85000,54.5526,54.2098,54.8978,54.657
86000,54.7014,54.3376,55.0584,54.8739
87000,54.9231,54.55,55.2886,55.0333
88000,55.0678,54.7128,55.4222,55.1661
89000,55.2051,54.8319,55.5737,55.3665
90000,55.4268,55.0624,55.7752,55.4759
91000,55.6174,55.2745,55.9617,55.6611
92000,55.7932,55.4504,56.1393,55.9095
93000,55.9433,55.6028,56.2952,56.106
94000,56.1275,55.7812,56.4877,56.3338
95000,56.2127,55.8625,56.5516,56.4384
96000,56.3475,56.0178,56.6934,56.504
97000,56.4935,56.1556,56.844,56.618
98000,56.6551,56.3384,56.9867,56.8029
99000,56.8466,56.5125,57.1599,56.9712
100000,56.9913,56.6732,57.2859,57.0651
101000,57.1121,56.7973,57.4224,57.1189
102000,57.2494,56.9392,57.5596,57.2632
103000,57.3858,57.0766,57.6925,57.5382
104000,57.5083,57.1887,57.8163,57.5723
105000,57.6291,57.3297,57.9464,57.6202
106000,57.7124,57.4304,58.0128,57.6713
107000,57.8184,57.5162,58.1178,57.7159
108000,57.9207,57.6154,58.2346,57.8027
109000,58.0416,57.7511,58.3473,58.1275
110000,58.1868,57.8948,58.5012,58.1132
111000,58.2803,57.9905,58.6082,58.2126
112000,58.364,58.0626,58.6915,58.4027
113000,58.4757,58.1802,58.7933,58.6139
114000,58.6104,58.2919,58.9005,58.6951
115000,58.7195,58.4073,59.0312,58.7773
116000,58.8057,58.4986,59.107,58.9468
117000,58.8761,58.5716,59.1839,58.9331
118000,58.9626,58.681,59.2489,59.1816
119000,59.0858,58.7941,59.3843,59.204
120000,59.2033,58.8993,59.5161,59.2873
121000,59.297,58.9974,59.5972,59.3908
122000,59.3768,59.0761,59.6703,59.5081
123000,59.4661,59.18,59.7698,59.5482
124000,59.5723,59.2772,59.8864,59.6603
125000,59.6502,59.3793,59.9234,59.6653
126000,59.7303,59.4536,60.0121,59.6668
127000,59.7827,59.5096,60.0542,59.7491
128000,59.8584,59.5999,60.1307,59.87
129000,59.9255,59.6517,60.1964,59.9335
130000,60.0079,59.7562,60.2722,60.0299
131000,60.0629,59.7788,60.339,60.0483
132000,60.1334,59.8674,60.3961,60.0965
133000,60.2118,59.9224,60.4892,60.2796
134000,60.2882,60.023,60.5515,60.3635
135000,60.3344,60.0824,60.5869,60.3331
136000,60.389,60.1291,60.6553,60.4417
137000,60.4371,60.1891,60.6894,60.4911
138000,60.4799,60.2428,60.7171,60.5861
139000,60.5188,60.2819,60.754,60.5425
140000,60.5528,60.3183,60.7904,60.5957
141000,60.6115,60.373,60.8395,60.6591
142000,60.6773,60.4417,60.9163,60.8553
143000,60.7148,60.4563,60.9761,60.9497
144000,60.7702,60.5146,61.025,60.9209
145000,60.8398,60.5806,61.0739,61.0016
146000,60.8957,60.6252,61.1491,61.0487
147000,60.9373,60.6781,61.2001,61.0427
148000,61.0035,60.7377,61.2509,61.0961
149000,61.0392,60.7681,61.2918,61.1089
150000,61.0844,60.8131,61.3575,61.0995
151000,61.1542,60.883,61.4084,61.1442
152000,61.2179,60.9585,61.4853,61.2892
153000,61.2962,61.0362,61.5613,61.3993
154000,61.3595,61.0739,61.6299,61.4348
155000,61.397,61.1097,61.6819,61.4821
156000,61.4557,61.1735,61.7251,61.5543
157000,61.5288,61.2499,61.7897,61.6384
158000,61.5797,61.3065,61.8412,61.5979
159000,61.6301,61.3652,61.8825,61.6052
160000,61.6658,61.3966,61.914,61.722
161000,61.7074,61.4485,61.9471,61.7498
162000,61.7524,61.5098,61.988,61.7792
163000,61.7983,61.5585,62.0238,61.9022
164000,61.8738,61.6423,62.1095,61.9105
165000,61.9354,61.7021,62.1671,62.0097
166000,61.9868,61.7458,62.2238,62.0827
167000,62.0224,61.7835,62.2511,62.1316
168000,62.0855,61.8594,62.3074,62.1516
169000,62.1351,61.9211,62.3677,62.2234
170000,62.1944,61.9824,62.4028,62.3046
171000,62.2431,62.0318,62.4489,62.3389
172000,62.2351,62.0135,62.4555,62.3101
173000,62.2816,62.0545,62.506,62.3369
174000,62.3238,62.0925,62.5429,62.3704
175000,62.356,62.1184,62.5885,62.3785
176000,62.398,62.1644,62.6448,62.4917
177000,62.4367,62.1931,62.671,62.4974
178000,62.4786,62.2336,62.7128,62.5519
179000,62.5191,62.2783,62.7499,62.6029
180000,62.5501,62.309,62.7989,62.6549
181000,62.5677,62.3224,62.8087,62.6453
182000,62.5626,62.3137,62.8133,62.6025
183000,62.5941,62.3319,62.8547,62.6153
184000,62.6219,62.3877,62.8872,62.6788
185000,62.6416,62.3878,62.9013,62.797
186000,62.6861,62.4248,62.9599,62.8084
187000,62.7382,62.4623,63.0061,62.9019
188000,62.7739,62.52,63.0285,62.8455
189000,62.803,62.5549,63.0517,62.8467
190000,62.8199,62.5777,63.0502,62.7974
191000,62.8323,62.5929,63.0678,62.8484
192000,62.8903,62.6673,63.1189,62.9181
193000,62.9295,62.7189,63.1413,62.9738
194000,62.9762,62.7625,63.195,62.9688
195000,63.0149,62.8093,63.2225,63.0195
196000,63.0725,62.8671,63.2816,63.1157
197000,63.1095,62.9059,63.314,63.1235
198000,63.1506,62.9563,63.3615,63.2564
199000,63.1807,62.982,63.3852,63.2201
200000,63.2209,63.0184,63.4204,63.2211
201000,63.2811,63.073,63.4805,63.1958
202000,63.3533,63.1654,63.5401,63.2217
203000,63.4139,63.2335,63.6178,63.3376
204000,63.4404,63.2359,63.6412,63.3718
205000,63.4824,63.2801,63.6841,63.4105
206000,63.5191,63.3197,63.7322,63.516
207000,63.5341,63.3275,63.7376,63.5689
208000,63.5617,63.3474,63.771,63.6197
209000,63.6051,63.3978,63.8236,63.6607
210000,63.6434,63.434,63.8615,63.6841
211000,63.6656,63.4474,63.8842,63.6654
212000,63.7125,63.5107,63.926,63.7728
213000,63.7444,63.5358,63.9411,63.7747
214000,63.7784,63.5881,63.9643,63.8373
215000,63.7966,63.6157,63.9809,63.8774
216000,63.8154,63.6195,63.9955,63.9237
217000,63.833,63.6433,64.0179,63.9076
218000,63.849,63.6677,64.0272,63.9652
219000,63.8674,63.6808,64.0533,63.9136
220000,63.8584,63.6634,64.0439,63.9438
221000,63.8629,63.6627,64.0422,63.9072
222000,63.8895,63.6939,64.0808,63.9092
223000,63.9167,63.7307,64.1056,63.9121
224000,63.9684,63.7811,64.1516,64.031
225000,64.0002,63.7937,64.1878,64.0977
226000,64.0448,63.8551,64.2347,64.084
227000,64.0896,63.8812,64.2801,64.1567
228000,64.1083,63.905,64.2965,64.2238
229000,64.1325,63.9425,64.3277,64.2264
230000,64.1484,63.9458,64.3366,64.2162
231000,64.16,63.9727,64.3381,64.2499
232000,64.1662,63.9668,64.349,64.3121
233000,64.1844,63.9929,64.3751,64.3278
234000,64.2014,63.9981,64.3891,64.3156
235000,64.2374,64.0463,64.4313,64.291
236000,64.24,64.046,64.4267,64.2634
237000,64.263,64.0622,64.4501,64.3231
238000,64.2789,64.0639,64.4757,64.4035
239000,64.3255,64.1382,64.5195,64.4557
240000,64.3523,64.1399,64.5444,64.51
241000,64.3742,64.1719,64.5702,64.5537
242000,64.3934,64.2029,64.5808,64.4964
243000,64.4107,64.2229,64.5884,64.4851
244000,64.4369,64.2569,64.6216,64.4623
245000,64.4601,64.2711,64.6435,64.438
246000,64.4791,64.294,64.6656,64.5069
247000,64.4891,64.298,64.6791,64.4892
248000,64.5114,64.3211,64.693,64.6054
249000,64.5434,64.3518,64.7267,64.6023
250000,64.5643,64.3854,64.7417,64.6578
251000,64.5669,64.398,64.7321,64.6722
252000,64.573,64.396,64.7325,64.5992
253000,64.5848,64.4073,64.7477,64.6581
254000,64.5748,64.3943,64.7532,64.6926
255000,64.5852,64.4126,64.7597,64.7262
256000,64.5776,64.3922,64.7721,64.7071
257000,64.5944,64.3978,64.7668,64.7756
258000,64.6022,64.4065,64.7799,64.7244
259000,64.5982,64.4027,64.7801,64.7203
260000,64.6046,64.4038,64.7885,64.7097
261000,64.5984,64.3843,64.785,64.7728
262000,64.608,64.3958,64.8126,64.7574
263000,64.62,64.4016,64.8144,64.7646
264000,64.5993,64.3845,64.79,64.7713
265000,64.5748,64.3586,64.7572,64.7215
266000,64.5885,64.3884,64.7897,64.6585
267000,64.5922,64.3852,64.7851,64.7296
268000,64.6084,64.3871,64.8037,64.7125
269000,64.6194,64.3953,64.8087,64.6991
270000,64.6487,64.4384,64.8371,64.7275
271000,64.6778,64.4612,64.8607,64.7572
272000,64.6915,64.4813,64.8895,64.7717
273000,64.7085,64.5098,64.903,64.7922
274000,64.7281,64.5262,64.9177,64.7564
275000,64.7572,64.5628,64.9492,64.7729
276000,64.7785,64.5811,64.9628,64.8875
277000,64.7962,64.6038,64.9847,64.8989
278000,64.8439,64.6533,65.0201,64.8826
279000,64.8792,64.7089,65.057,64.9087
280000,64.9148,64.7341,65.0986,64.9808
281000,64.931,64.7381,65.1123,64.9466
282000,64.9359,64.7506,65.1079,64.917
283000,64.9424,64.7537,65.1209,64.959
284000,64.9571,64.77,65.1447,65.0458
285000,64.9668,64.7682,65.151,65.0376
286000,64.9816,64.7942,65.173,65.0501
287000,64.9835,64.7792,65.1798,65.079
288000,64.9907,64.7987,65.1886,65.0727
289000,64.9988,64.8059,65.1912,65.0842
290000,65.0074,64.8038,65.1897,65.0202
291000,65.0067,64.8135,65.1982,65.0972
292000,65.0031,64.7894,65.1964,65.1334
293000,64.9784,64.7744,65.182,65.1206
294000,64.9622,64.7543,65.1503,65.1133
295000,64.976,64.7663,65.1643,65.1042
296000,64.9946,64.8046,65.1833,65.148
297000,65.017,64.8111,65.2028,65.1678
298000,65.03,64.8188,65.2129,65.1812
299000,65.0266,64.8194,65.2235,65.257
300000,65.0175,64.7971,65.2088,65.224
301000,65.0201,64.8097,65.2139,65.2222
302000,65.0369,64.8197,65.2302,65.2345
303000,65.0436,64.8393,65.2262,65.2381
304000,65.062,64.86,65.2531,65.2535
305000,65.0716,64.88,65.2518,65.2633
306000,65.0912,64.8978,65.2683,65.2166
307000,65.1306,64.9354,65.3161,65.2493
308000,65.1515,64.9453,65.3397,65.324
309000,65.1827,64.983,65.3627,65.3959
310000,65.2086,65.0097,65.3904,65.3916
311000,65.2379,65.0551,65.4173,65.425
312000,65.262,65.0777,65.4341,65.394
313000,65.2965,65.1022,65.467,65.4933
314000,65.3187,65.1487,65.4842,65.4992
315000,65.3291,65.1526,65.4921,65.4457
316000,65.3503,65.179,65.5115,65.4166
317000,65.3687,65.2002,65.5294,65.3929
318000,65.381,65.2047,65.5423,65.3664
319000,65.3899,65.217,65.5531,65.3413
320000,65.4076,65.234,65.5696,65.4057
321000,65.4028,65.2451,65.5742,65.4648
322000,65.4156,65.239,65.597,65.4907
323000,65.4243,65.2432,65.5947,65.5152
324000,65.4338,65.2557,65.6108,65.4834
325000,65.4453,65.254,65.6195,65.4684
326000,65.4624,65.2836,65.6329,65.5148
327000,65.4831,65.2976,65.6554,65.5554
328000,65.4957,65.3131,65.6656,65.5384
329000,65.5027,65.3192,65.673,65.5557
330000,65.5158,65.3167,65.6911,65.5832
331000,65.5283,65.3343,65.7093,65.5835
332000,65.5459,65.3523,65.7204,65.6719
333000,65.5601,65.3663,65.7392,65.7129
334000,65.577,65.3749,65.7557,65.7707
335000,65.5799,65.3777,65.7596,65.7976
336000,65.5914,65.3766,65.7673,65.8055
337000,65.613,65.4105,65.7969,65.8295
338000,65.6248,65.4186,65.8115,65.8295
339000,65.6239,65.4268,65.8037,65.7722
340000,65.6395,65.4552,65.8059,65.7771
341000,65.6577,65.4549,65.8218,65.7636
342000,65.6815,65.5069,65.8436,65.7871
343000,65.6844,65.4981,65.8521,65.7873
344000,65.6875,65.4986,65.8491,65.8131
345000,65.6831,65.5014,65.8521,65.7935
346000,65.6888,65.4953,65.8628,65.8322
347000,65.7185,65.5318,65.8919,65.8162
348000,65.75,65.5602,65.9152,65.9137
349000,65.7783,65.5817,65.9475,65.9313
350000,65.8033,65.6244,65.9688,65.9322
351000,65.8292,65.6489,65.9941,65.9545
352000,65.8397,65.6702,65.9961,65.9601
353000,65.8449,65.6837,65.9953,65.957
354000,65.8482,65.6908,65.9934,65.9492
355000,65.8576,65.7035,66.0106,65.9348
356000,65.8732,65.7149,66.0179,65.9703
357000,65.8806,65.6985,66.0368,66.0252
358000,65.8886,65.7274,66.0428,66.04
359000,65.905,65.7436,66.0569,65.9841
360000,65.8938,65.724,66.0518,65.9505
361000,65.8805,65.714,66.0439,65.9496
362000,65.8705,65.7106,66.0173,65.9619
363000,65.8727,65.7023,66.0171,65.9221
364000,65.8671,65.7,66.02,65.9927
365000,65.8876,65.7194,66.0473,66.0182
366000,65.9124,65.7539,66.0708,66.0301
367000,65.9255,65.7469,66.0868,66.0664
368000,65.9325,65.7517,66.0867,66.0639
369000,65.9248,65.7351,66.0918,66.0355
370000,65.9236,65.7328,66.1095,66.0943
371000,65.9317,65.7416,66.1017,66.1481
372000,65.947,65.7511,66.1234,66.1411
373000,65.9578,65.7683,66.1292,66.1022
374000,65.972,65.7789,66.142,66.1588
375000,65.9682,65.7717,66.1311,66.1263
376000,65.9706,65.7796,66.1428,66.141
377000,65.9771,65.7891,66.1557,66.1674
378000,65.9779,65.7965,66.1415,66.1652
379000,65.9764,65.7933,66.1493,66.1861
380000,65.969,65.792,66.1341,66.1322
381000,65.9707,65.7981,66.1351,66.1353
382000,65.9706,65.7948,66.1326,66.127
383000,65.9838,65.8098,66.149,66.171
384000,65.9876,65.8005,66.1506,66.2037
385000,65.9855,65.7986,66.1485,66.2142
386000,65.9942,65.813,66.1612,66.2285
387000,65.9897,65.8068,66.1527,66.2436
388000,65.9915,65.808,66.1619,66.2319
389000,65.991,65.8185,66.1597,66.2061
390000,66.0053,65.8098,66.1726,66.2154
391000,66.019,65.8473,66.1872,66.1758
392000,66.0304,65.8534,66.1996,66.1691
393000,66.0387,65.8543,66.1967,66.1823
394000,66.0448,65.867,66.2149,66.1836
395000,66.0498,65.8639,66.2237,66.2318
396000,66.0589,65.8798,66.2215,66.2534
397000,66.0764,65.9103,66.2507,66.2551
398000,66.0783,65.8757,66.2425,66.2319
399000,66.0834,65.8938,66.2554,66.2691
400000,66.0956,65.9009,66.2715,66.3007
401000,66.1014,65.9115,66.279,66.2823
402000,66.1094,65.9279,66.2824,66.2555
403000,66.1144,65.9194,66.2883,66.2898
404000,66.1166,65.9184,66.2934,66.2945
405000,66.1184,65.9234,66.3004,66.2886
406000,66.1084,65.9256,66.2779,66.2677
407000,66.1147,65.927,66.2814,66.2601
408000,66.1124,65.9293,66.2696,66.2953
409000,66.106,65.9176,66.2694,66.2892
410000,66.1053,65.9147,66.2799,66.2817
411000,66.1121,65.9291,66.2727,66.2599
412000,66.1103,65.93,66.2767,66.3203
413000,66.1152,65.9384,66.277,66.3376
414000,66.1013,65.9286,66.2701,66.3167
415000,66.097,65.9158,66.2675,66.2975
416000,66.0959,65.9209,66.2665,66.3247
417000,66.107,65.9155,66.2712,66.3345
418000,66.1106,65.9325,66.2774,66.3342
419000,66.1265,65.9558,66.3012,66.3049
420000,66.1368,65.9569,66.312,66.2986
421000,66.1446,65.9754,66.3135,66.2855
422000,66.1605,65.9904,66.3261,66.3444
423000,66.171,65.9944,66.3308,66.3198
424000,66.1852,66.0173,66.3396,66.3523
425000,66.194,66.0348,66.3524,66.3769
426000,66.2125,66.0582,66.3581,66.3661
427000,66.2316,66.0798,66.3796,66.3707
428000,66.2539,66.0862,66.4027,66.3961
429000,66.277,66.1123,66.4241,66.399
430000,66.2909,66.1355,66.4381,66.4345
431000,66.3085,66.1579,66.4618,66.4488
432000,66.3193,66.1619,66.4686,66.4654
433000,66.3419,66.166,66.4915,66.4996
434000,66.3507,66.1825,66.5094,66.4841
435000,66.3592,66.1864,66.511,66.5096
436000,66.3701,66.1976,66.5293,66.5406
437000,66.3713,66.2005,66.5283,66.5284
438000,66.3746,66.2024,66.5299,66.5339
439000,66.3761,66.2039,66.5238,66.5391
440000,66.3819,66.2169,66.5301,66.5373
441000,66.3825,66.2245,66.5263,66.5033
442000,66.3818,66.2171,66.5192,66.496
443000,66.3808,66.2261,66.5126,66.5031
444000,66.3805,66.2298,66.5108,66.4727
445000,66.3837,66.2509,66.51,66.4447
446000,66.3829,66.2423,66.5126,66.4343
447000,66.3734,66.2301,66.5039,66.431
448000,66.3711,66.2363,66.4962,66.4256
449000,66.3711,66.2425,66.494,66.3998
450000,66.3743,66.2495,66.4961,66.3739
451000,66.3837,66.2525,66.5092,66.4123
452000,66.3972,66.2613,66.5169,66.4535
453000,66.4044,66.2807,66.5306,66.4921
454000,66.4125,66.2779,66.5321,66.4854
455000,66.4175,66.2917,66.5379,66.5143
456000,66.4305,66.3014,66.5525,66.5478
457000,66.4376,66.3073,66.5621,66.5662
458000,66.4365,66.3099,66.5597,66.5612
459000,66.4326,66.2995,66.5543,66.5707
460000,66.4299,66.2979,66.5572,66.5543
461000,66.4247,66.2896,66.5562,66.5289
462000,66.413,66.2739,66.5447,66.4728
463000,66.4123,66.2807,66.542,66.4491
464000,66.4104,66.2738,66.5404,66.4506
465000,66.4116,66.2685,66.5508,66.4538
466000,66.4133,66.276,66.5535,66.4654
467000,66.4056,66.2658,66.5407,66.5061
468000,66.4085,66.2737,66.5411,66.5518
469000,66.4153,66.2796,66.5381,66.5346
470000,66.4207,66.2911,66.544,66.5578
471000,66.4337,66.2997,66.565,66.6116
472000,66.4384,66.2981,66.5703,66.5938
473000,66.4513,66.309,66.5792,66.5693
474000,66.4564,66.3195,66.5889,66.5792
475000,66.4614,66.3269,66.5972,66.6258
476000,66.4624,66.3289,66.6004,66.6199
477000,66.4675,66.3255,66.6081,66.6233
478000,66.4696,66.3281,66.613,66.6568
479000,66.4704,66.316,66.6158,66.6294
480000,66.475,66.3202,66.6241,66.6335
481000,66.4729,66.3211,66.6204,66.6077
482000,66.4759,66.3136,66.6177,66.5791
483000,66.4862,66.3286,66.6389,66.5889
484000,66.5003,66.34,66.6457,66.5935
485000,66.5136,66.3621,66.6547,66.5878
486000,66.5243,66.3697,66.6646,66.6298
487000,66.533,66.3784,66.6738,66.6081
488000,66.5494,66.4003,66.6877,66.6063
489000,66.5631,66.4176,66.6952,66.6164
490000,66.5783,66.4367,66.7136,66.6191
491000,66.5872,66.4528,66.7191,66.6263
492000,66.5988,66.4706,66.7237,66.6558
493000,66.6021,66.4739,66.7244,66.6127
494000,66.6045,66.4827,66.7181,66.6084
495000,66.6028,66.4764,66.72,66.6
496000,66.601,66.4802,66.7123,66.6486
497000,66.6009,66.4787,66.715,66.6547
498000,66.6006,66.4855,66.7164,66.639
499000,66.6001,66.482,66.7089,66.62
500000,66.6,66.4788,66.7096,66.6081


==> results/traffic_signal/q_learning-cause_known/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.66119,2.6462,2.67559,2.66685
2000,2.94162,2.91782,2.96653,2.94445
3000,3.25916,3.22826,3.28814,3.26063
4000,3.60267,3.56456,3.64272,3.55956
5000,3.97995,3.93565,4.02492,3.95565
6000,4.37776,4.31995,4.43746,4.32984
7000,4.79119,4.718,4.86823,4.74837
8000,5.20603,5.12724,5.29117,5.20203
9000,5.64063,5.54594,5.73922,5.65552
10000,6.06762,5.95651,6.17429,6.07163
11000,6.49212,6.37961,6.6152,6.54042
12000,6.91618,6.78775,7.0393,6.92413
13000,7.36227,7.22675,7.50087,7.33295
14000,7.8215,7.68649,7.94644,7.73636
15000,8.275,8.13158,8.42153,8.24706
16000,8.73808,8.58745,8.90093,8.68302
17000,9.18599,9.01458,9.35843,9.15989
18000,9.63943,9.47764,9.80924,9.64801
19000,10.0924,9.92174,10.277,10.1967
20000,10.5256,10.3342,10.711,10.5586
21000,10.9904,10.8133,11.1681,10.9547
22000,11.431,11.2284,11.6212,11.4612
23000,11.8826,11.675,12.1018,11.8532
24000,12.3561,12.1317,12.5662,12.3451
25000,12.8275,12.6105,13.0526,12.8193
26000,13.2729,13.0621,13.4712,13.3317
27000,13.7359,13.5082,13.9426,13.8866
28000,14.1372,13.8958,14.3671,14.3609
29000,14.5114,14.2553,14.7697,14.6495
30000,14.9313,14.6587,15.2117,14.9482
31000,15.3385,15.0373,15.6188,15.3747
32000,15.7718,15.4578,16.0704,16.0042
33000,16.1609,15.8322,16.4747,16.3445
34000,16.5504,16.2088,16.8703,16.84
35000,16.9189,16.5684,17.2668,17.1916
36000,17.3369,16.9566,17.686,17.5484
37000,17.7311,17.3254,18.0871,18.0149
38000,18.128,17.7258,18.5034,18.3986
39000,18.4633,18.0812,18.8323,18.6518
40000,18.9082,18.5081,19.3539,19.1659
41000,19.3479,18.8969,19.7833,19.5635
42000,19.7149,19.2372,20.1916,19.9919
43000,20.0584,19.5827,20.5365,20.3667
44000,20.4992,20.0293,21.0039,20.8145
45000,20.8687,20.3322,21.3773,21.0374
46000,21.1404,20.5884,21.6711,21.273
47000,21.4426,20.8853,21.9884,21.5825
48000,21.8487,21.258,22.4033,21.9842
49000,22.1779,21.5884,22.7475,22.2179
50000,22.4939,21.8998,23.1186,22.5777
51000,22.7962,22.2054,23.3702,22.8225
52000,23.1152,22.4892,23.7015,23.3039
53000,23.4252,22.773,24.0476,23.5484
54000,23.6936,23.0953,24.3103,23.7361
55000,24.0327,23.4325,24.6341,23.9017
56000,24.3857,23.7963,24.9584,24.2702
57000,24.7586,24.1494,25.3389,24.7309
58000,25.0932,24.471,25.6854,24.9943
59000,25.4564,24.8335,26.0927,25.3734
60000,25.7923,25.1174,26.4508,25.9094
61000,26.096,25.414,26.7261,26.1396
62000,26.3789,25.7425,27.0143,26.45
63000,26.6699,26.0081,27.295,26.7321
64000,27.0045,26.3103,27.6508,27.0307
65000,27.3289,26.6857,27.9583,27.3297
66000,27.6335,26.9896,28.3165,27.6829
67000,27.9464,27.2858,28.5629,27.7589
68000,28.2755,27.592,28.9163,28.0294
69000,28.5707,27.9533,29.2248,28.3685
70000,28.8354,28.2217,29.4626,28.5222
71000,29.1552,28.5263,29.7608,28.818
72000,29.4584,28.8002,30.1407,29.2031
73000,29.7762,29.0998,30.4357,29.6806
74000,30.0073,29.3027,30.6678,29.7407
75000,30.2479,29.5296,30.9422,30.1312
76000,30.4732,29.7519,31.1535,30.3259
77000,30.7297,30.0699,31.4214,30.5263
78000,31.0148,30.3363,31.6628,31.1289
79000,31.2878,30.6625,31.9022,31.5752
80000,31.5043,30.9183,32.0978,31.6554
81000,31.7516,31.1809,32.3042,31.8334
82000,32.0058,31.4907,32.5549,32.068
83000,32.2654,31.7205,32.7815,32.3795
84000,32.5526,32.0151,33.0732,32.816
85000,32.7717,32.246,33.3036,32.9427
86000,33.0712,32.5171,33.6061,33.2401
87000,33.4078,32.815,33.9848,33.2165
88000,33.6849,33.1386,34.2517,33.6455
89000,34.0212,33.4496,34.5971,33.9066
90000,34.2768,33.698,34.7984,34.3349
91000,34.5943,34.0519,35.1215,34.7456
92000,34.8675,34.3334,35.4134,34.7312
93000,35.1234,34.5908,35.6888,34.7196
94000,35.3683,34.8179,35.9235,35.1678
95000,35.616,35.0452,36.1723,35.238
96000,35.8762,35.3323,36.4763,35.6255
97000,36.1287,35.5497,36.7505,35.8116
98000,36.3315,35.7445,36.9417,36.3549
99000,36.5749,35.9318,37.1962,36.6156
100000,36.8266,36.188,37.4471,36.8531
101000,37.111,36.4863,37.7554,36.8646
102000,37.4135,36.7789,38.0426,37.2225
103000,37.653,37.0504,38.2903,37.4815
104000,37.9165,37.2726,38.5612,37.8047
105000,38.1764,37.5915,38.8221,38.0251
106000,38.4182,37.8633,39.0117,38.3685
107000,38.7174,38.0952,39.3477,38.3898
108000,39.0074,38.3852,39.6516,38.4879
109000,39.2712,38.6447,39.8946,38.5887
110000,39.5639,38.926,40.2333,39.0841
111000,39.7659,39.1274,40.5018,39.2747
112000,39.9572,39.2863,40.6959,39.7041
113000,40.192,39.5103,40.9145,39.8677
114000,40.4453,39.7451,41.1406,40.1575
115000,40.6857,39.9571,41.4299,40.6312
116000,40.9772,40.2864,41.7048,40.6265
117000,41.2535,40.5319,41.9968,40.8992
118000,41.4858,40.8331,42.1751,41.4073
119000,41.6706,41.0297,42.3529,41.6316
120000,41.8748,41.2181,42.5899,41.7517
121000,42.1651,41.5198,42.8415,41.9479
122000,42.3839,41.7305,43.0312,42.1405
123000,42.6652,42.0569,43.3132,42.439
124000,42.9188,42.2702,43.5873,42.6675
125000,43.1915,42.5729,43.805,43.1957
126000,43.4127,42.7593,44.0644,43.4297
127000,43.6585,43.0158,44.2968,43.6551
128000,43.879,43.2694,44.5024,43.9601
129000,44.0329,43.3842,44.627,44.1618
130000,44.2012,43.626,44.8009,44.4599
131000,44.3559,43.7102,44.9667,44.5024
132000,44.5071,43.8979,45.1177,44.6317
133000,44.763,44.1287,45.3752,44.6388
134000,44.9383,44.2856,45.5524,45.0749
135000,45.1123,44.4765,45.749,45.0157
136000,45.2682,44.614,45.9284,45.0916
137000,45.41,44.7494,46.0573,45.0969
138000,45.596,44.9369,46.2216,45.5923
139000,45.771,45.1069,46.393,45.6942
140000,45.9861,45.3061,46.6344,46.1676
141000,46.2211,45.5362,46.8364,46.321
142000,46.3649,45.7077,47.0148,46.4526
143000,46.5117,45.8734,47.1506,46.3155
144000,46.7032,46.0625,47.3159,46.6748
145000,46.8933,46.2418,47.4766,47.0102
146000,47.1034,46.4435,47.7139,47.3436
147000,47.2432,46.6206,47.855,47.3532
148000,47.4556,46.8477,48.0292,47.5215
149000,47.6608,47.0563,48.2187,47.9042
150000,47.821,47.2476,48.4095,47.903
151000,48.0171,47.4456,48.5625,48.0561
152000,48.2094,47.6627,48.7809,48.3409
153000,48.3162,47.776,48.895,48.324
154000,48.4848,47.947,49.043,48.4929
155000,48.675,48.1632,49.1997,48.6472
156000,48.8167,48.3068,49.3369,48.8981
157000,49.0109,48.5217,49.5049,49.0353
158000,49.1859,48.6609,49.6915,49.1527
159000,49.3389,48.781,49.8526,49.3959
160000,49.4936,48.9352,50.0162,49.6547
161000,49.6328,49.0843,50.1724,49.7533
162000,49.7622,49.2099,50.2898,49.958
163000,49.8518,49.3185,50.379,50.1515
164000,50.0124,49.4727,50.5597,50.243
165000,50.1518,49.6108,50.6888,50.2542
166000,50.2275,49.6649,50.7859,50.1998
167000,50.332,49.7536,50.8945,50.4112
168000,50.378,49.7995,50.9556,50.3268
169000,50.4275,49.8674,51.0192,50.4835
170000,50.5195,49.9369,51.0804,50.6395
171000,50.7236,50.1664,51.2804,51.0255
172000,50.9111,50.3411,51.4771,51.1718
173000,51.0524,50.4678,51.6496,51.1039
174000,51.1545,50.544,51.7282,51.0615
175000,51.2932,50.7119,51.8525,51.202
176000,51.4247,50.8971,52.0156,51.3266
177000,51.5807,50.9967,52.1381,51.5195
178000,51.7012,51.1539,52.2583,51.8401
179000,51.776,51.2417,52.3153,51.8588
180000,51.8726,51.3393,52.4348,51.8365
181000,51.9789,51.4517,52.5184,51.8996
182000,52.0946,51.5728,52.6297,51.8468
183000,52.2209,51.6804,52.7704,52.0198
184000,52.3532,51.8732,52.8965,52.1966
185000,52.4484,51.9673,52.978,52.3306
186000,52.5417,52.0396,53.0705,52.302
187000,52.6321,52.1147,53.1488,52.4295
188000,52.7205,52.2383,53.2114,52.4545
189000,52.8183,52.3236,53.3251,52.6308
190000,52.9183,52.3964,53.4108,52.7898
191000,53.0244,52.5136,53.5346,52.7592
192000,53.1822,52.6829,53.6859,52.8699
193000,53.2955,52.8033,53.7829,53.0943
194000,53.3995,52.9127,53.9078,53.1678
195000,53.5447,53.052,54.047,53.4795
196000,53.651,53.1564,54.1345,53.7453
197000,53.75,53.2867,54.2155,53.8245
198000,53.921,53.4877,54.3863,53.9325
199000,54.0003,53.564,54.4614,54.1001
200000,54.0967,53.6771,54.5181,54.0789
201000,54.1534,53.7228,54.5758,54.1771
202000,54.2038,53.7739,54.6262,53.9686
203000,54.2577,53.8727,54.6891,54.0493
204000,54.3794,53.9543,54.8164,54.4012
205000,54.4598,54.039,54.8949,54.5495
206000,54.5256,54.1051,54.9596,54.6548
207000,54.6446,54.2118,55.0783,54.7737
208000,54.7359,54.29,55.1505,54.8188
209000,54.8482,54.4478,55.2807,55.1252
210000,54.9205,54.5016,55.3435,55.1721
211000,54.9922,54.5598,55.4112,55.1645
212000,55.0744,54.6921,55.4774,55.2416
213000,55.1417,54.7617,55.5118,55.2662
214000,55.1808,54.8367,55.525,55.3648
215000,55.2096,54.8739,55.5541,55.2858
216000,55.2424,54.8838,55.5884,55.3709
217000,55.3205,54.9882,55.6526,55.4162
218000,55.4165,55.102,55.744,55.5141
219000,55.4566,55.1448,55.7735,55.4609
220000,55.5474,55.2296,55.8561,55.5707
221000,55.6448,55.3085,55.9641,55.7014
222000,55.7167,55.3866,56.0662,55.6492
223000,55.8206,55.4912,56.1616,55.9036
224000,55.912,55.585,56.2482,55.875
225000,55.9873,55.6447,56.3234,55.9782
226000,56.0417,55.7242,56.3604,56.097
227000,56.0631,55.7054,56.4103,56.0812
228000,56.1194,55.7779,56.459,56.2259
229000,56.2411,55.9233,56.5558,56.3527
230000,56.3472,56.0184,56.6633,56.5247
231000,56.42,56.1188,56.7202,56.516
232000,56.4883,56.1795,56.7657,56.6653
233000,56.5374,56.2191,56.8601,56.7639
234000,56.5772,56.2471,56.8977,56.6724
235000,56.6111,56.2602,56.9688,56.743
236000,56.6807,56.32,57.0318,56.9336
237000,56.7866,56.3992,57.1356,57.0404
238000,56.851,56.4492,57.2181,57.1714
239000,56.9163,56.5593,57.2645,57.2388
240000,56.9521,56.5663,57.3028,57.2436
241000,56.9984,56.6352,57.3544,57.2961
242000,57.0753,56.7043,57.4329,57.2988
243000,57.1455,56.7853,57.4869,57.2361
244000,57.2361,56.8816,57.5983,57.3234
245000,57.3293,56.9525,57.6932,57.5684
246000,57.4415,57.0882,57.8047,57.5543
247000,57.5456,57.1651,57.9154,57.6814
248000,57.6434,57.2738,58.0018,57.7886
249000,57.7472,57.369,58.1096,57.8586
250000,57.8106,57.4331,58.1725,57.9398
251000,57.88,57.5284,58.2276,57.9829
252000,57.9664,57.6148,58.2954,58.1278
253000,58.0232,57.6643,58.3698,58.1827
254000,58.076,57.7183,58.4459,58.2841
255000,58.131,57.791,58.4817,58.3619
256000,58.1738,57.8309,58.5534,58.3942
257000,58.2172,57.8541,58.5527,58.4081
258000,58.2379,57.8795,58.5846,58.358
259000,58.2871,57.9225,58.6381,58.3475
260000,58.3326,57.967,58.6963,58.4143
261000,58.3609,57.9887,58.715,58.4467
262000,58.3822,57.9977,58.7488,58.565
263000,58.4066,58.0349,58.7583,58.5482
264000,58.4191,58.0599,58.7719,58.4866
265000,58.4469,58.0964,58.7752,58.4582
266000,58.5134,58.1692,58.8769,58.462
267000,58.5382,58.2038,58.8698,58.5909
268000,58.6029,58.228,58.9555,58.6501
269000,58.6982,58.3286,59.0268,58.7285
270000,58.7626,58.4168,59.0837,58.7654
271000,58.8392,58.4891,59.1733,58.8873
272000,58.9196,58.5673,59.2752,58.8786
273000,58.9639,58.6269,59.3093,59.0068
274000,58.991,58.6392,59.3241,59.0411
275000,59.0026,58.6569,59.3531,58.9826
276000,59.0642,58.707,59.4037,59.1635
277000,59.1569,58.7977,59.5032,59.2093
278000,59.2256,58.8801,59.5425,59.2352
279000,59.2829,58.9779,59.5937,59.3349
280000,59.3479,59.0432,59.6536,59.3989
281000,59.4027,59.0758,59.7105,59.5124
282000,59.4481,59.137,59.73,59.531
283000,59.4945,59.2121,59.7572,59.407
284000,59.5241,59.2449,59.8073,59.4013
285000,59.5859,59.3069,59.8435,59.4885
286000,59.609,59.3553,59.8712,59.5101
287000,59.6555,59.3831,59.9263,59.6329
288000,59.6699,59.4066,59.9404,59.7854
289000,59.6875,59.4234,59.9658,59.8029
290000,59.7405,59.4412,60.0131,59.8469
291000,59.7481,59.4633,60.0412,59.8805
292000,59.7782,59.4444,60.0703,60.0217
293000,59.8273,59.4974,60.1565,60.0072
294000,59.9014,59.5595,60.2231,60.0538
295000,59.9551,59.6023,60.2712,60.2021
296000,60.0067,59.6758,60.3283,60.2679
297000,60.0375,59.6912,60.3675,60.3442
298000,60.0793,59.7164,60.3888,60.3186
299000,60.1068,59.7661,60.4285,60.1622
300000,60.1277,59.7849,60.4313,60.2149
301000,60.1476,59.8083,60.4631,60.3357
302000,60.1656,59.8007,60.4883,60.4073
303000,60.1831,59.8293,60.5066,60.4879
304000,60.2033,59.8415,60.5397,60.4789
305000,60.2162,59.8818,60.5297,60.5206
306000,60.2589,59.9286,60.5529,60.5275
307000,60.3156,59.9947,60.6094,60.5577
308000,60.3516,60.0356,60.6428,60.5693
309000,60.3712,60.062,60.6452,60.6015
310000,60.4095,60.1078,60.6726,60.6302
311000,60.4599,60.1865,60.7145,60.6079
312000,60.491,60.2146,60.7412,60.5749
313000,60.5326,60.2355,60.7911,60.6095
314000,60.5695,60.305,60.8195,60.6508
315000,60.6064,60.3359,60.855,60.6436
316000,60.6474,60.3788,60.8879,60.7153
317000,60.6668,60.4083,60.9087,60.7784
318000,60.6949,60.4212,60.9415,60.8413
319000,60.7186,60.457,60.9702,60.8051
320000,60.7538,60.4902,60.9962,60.7913
321000,60.8088,60.5706,61.0688,60.8159
322000,60.8441,60.596,61.1194,60.95
323000,60.894,60.6367,61.1433,60.9881
324000,60.922,60.6682,61.1747,61.0098
325000,60.9485,60.6893,61.1985,61.007
326000,60.9801,60.7183,61.2439,61.0335
327000,61.0126,60.7398,61.2895,60.9934
328000,61.0315,60.7601,61.3037,60.9821
329000,61.0481,60.7757,61.3167,60.9951
330000,61.0754,60.802,61.343,61.0881
331000,61.1209,60.843,61.3867,61.0968
332000,61.1447,60.884,61.4122,61.0806
333000,61.1774,60.902,61.4409,61.1052
334000,61.2276,60.9587,61.4983,61.1325
335000,61.2729,61.0065,61.5435,61.1749
336000,61.325,61.0621,61.5722,61.2333
337000,61.3587,61.0991,61.6278,61.272
338000,61.3806,61.1216,61.6468,61.3155
339000,61.4048,61.1429,61.6701,61.3282
340000,61.4126,61.1656,61.6602,61.1878
341000,61.4169,61.1492,61.6789,61.2289
342000,61.4254,61.181,61.6817,61.3219
343000,61.4741,61.2138,61.7371,61.3865
344000,61.5073,61.2324,61.7681,61.5371
345000,61.5296,61.2682,61.7906,61.6877
346000,61.5563,61.2858,61.8158,61.7084
347000,61.5894,61.3072,61.8666,61.6906
348000,61.5961,61.3128,61.8582,61.6433
349000,61.6264,61.338,61.8883,61.7313
350000,61.6664,61.3829,61.9425,61.7419
351000,61.6943,61.397,61.9755,61.8266
352000,61.7116,61.423,61.9927,61.9604
353000,61.7303,61.4297,62.0106,62.0088
354000,61.7476,61.4526,62.0214,61.9821
355000,61.758,61.4646,62.0459,62.0143
356000,61.782,61.5012,62.0574,61.9612
357000,61.804,61.4781,62.1039,61.9712
358000,61.8118,61.5094,62.1166,61.9243
359000,61.8288,61.5249,62.1294,61.9355
360000,61.8594,61.5433,62.1678,61.9153
361000,61.8642,61.5606,62.1794,61.9245
362000,61.8895,61.5987,62.1759,61.9294
363000,61.8884,61.5772,62.1552,61.9296
364000,61.9147,61.6173,62.1956,61.9709
365000,61.9201,61.6412,62.2137,61.9365
366000,61.9312,61.6584,62.2207,61.9252
367000,61.952,61.6752,62.2169,61.9982
368000,61.9807,61.7013,62.2396,62.0292
369000,61.991,61.7107,62.2728,61.9902
370000,61.9861,61.6962,62.288,62.0537
371000,61.9888,61.689,62.2779,62.0621
372000,61.9989,61.7039,62.2969,62.0504
373000,62.0105,61.7099,62.3153,62.0644
374000,62.029,61.7117,62.3292,62.1041
375000,62.0354,61.7125,62.3362,62.1557
376000,62.0595,61.7423,62.3689,62.2485
377000,62.0697,61.753,62.3933,62.2284
378000,62.09,61.7847,62.3952,62.1946
379000,62.1116,61.8002,62.424,62.2548
380000,62.1415,61.8347,62.4463,62.3438
381000,62.1746,61.8741,62.4737,62.3913
382000,62.203,61.8996,62.4951,62.3995
383000,62.2297,61.9197,62.5366,62.3838
384000,62.2567,61.9432,62.5487,62.3905
385000,62.2936,61.9876,62.5944,62.4337
386000,62.3336,62.0257,62.6294,62.4428
387000,62.3669,62.0395,62.6515,62.5318
388000,62.4063,62.1122,62.7112,62.576
389000,62.4287,62.1262,62.7272,62.5373
390000,62.4401,62.1157,62.7464,62.5881
391000,62.472,62.1623,62.7807,62.6711
392000,62.506,62.1731,62.8207,62.704
393000,62.5523,62.2066,62.8659,62.7222
394000,62.6049,62.2629,62.9394,62.767
395000,62.6524,62.3081,62.9673,62.7875
396000,62.7036,62.3903,63.0067,62.8741
397000,62.7388,62.4487,63.065,62.9938
398000,62.7714,62.4273,63.0712,62.9927
399000,62.8035,62.4931,63.1016,62.9452
400000,62.8242,62.5069,63.1201,62.9125
401000,62.8296,62.5231,63.138,62.8567
402000,62.8437,62.5457,63.1313,62.8773
403000,62.8548,62.5431,63.142,62.9235
404000,62.879,62.5721,63.1679,62.8826
405000,62.8999,62.595,63.1929,62.9634
406000,62.9096,62.6178,63.1987,63.001
407000,62.9228,62.6358,63.2095,63.0224
408000,62.9503,62.6573,63.2245,63.0522
409000,62.9783,62.6773,63.252,63.0723
410000,63.0019,62.6929,63.3031,63.0961
411000,63.0279,62.7306,63.3041,63.0944
412000,63.0614,62.7826,63.3327,63.1447
413000,63.0803,62.8067,63.3392,63.177
414000,63.1162,62.8577,63.3856,63.2227
415000,63.1553,62.8793,63.4138,63.273
416000,63.178,62.9094,63.4485,63.3133
417000,63.2093,62.9316,63.4655,63.3074
418000,63.2151,62.9498,63.4763,63.3633
419000,63.2283,62.981,63.4953,63.3651
420000,63.2556,62.986,63.528,63.3229
421000,63.2971,63.0361,63.5603,63.3798
422000,63.336,63.0824,63.5988,63.4509
423000,63.3771,63.1086,63.6403,63.4635
424000,63.4181,63.1434,63.6886,63.5275
425000,63.4454,63.1805,63.7175,63.5581
426000,63.4646,63.2049,63.727,63.5699
427000,63.4837,63.2209,63.7575,63.5602
428000,63.495,63.2037,63.7786,63.6252
429000,63.4986,63.2045,63.7706,63.6547
430000,63.4989,63.2161,63.7767,63.6274
431000,63.4946,63.2298,63.7803,63.5609
432000,63.5049,63.2399,63.7804,63.5841
433000,63.5118,63.2265,63.775,63.5469
434000,63.5235,63.2468,63.8001,63.5682
435000,63.5297,63.2483,63.808,63.5629
436000,63.5351,63.2637,63.8031,63.5449
437000,63.5512,63.2802,63.8098,63.5739
438000,63.5633,63.2862,63.8402,63.6285
439000,63.5664,63.2812,63.8395,63.681
440000,63.5747,63.2996,63.8327,63.6578
441000,63.5896,63.3191,63.8571,63.647
442000,63.5969,63.3256,63.8486,63.6259
443000,63.6007,63.3315,63.8475,63.6242
444000,63.6087,63.3275,63.8638,63.6739
445000,63.6416,63.3863,63.8876,63.7003
446000,63.6718,63.4156,63.9232,63.7579
447000,63.7024,63.4425,63.9483,63.8078
448000,63.7337,63.4877,63.98,63.8091
449000,63.751,63.5107,63.9888,63.8248
450000,63.7689,63.5345,64.012,63.8899
451000,63.776,63.5186,64.0281,63.9587
452000,63.7927,63.5345,64.0418,64.0001
453000,63.8079,63.5689,64.0616,64.061
454000,63.8201,63.5662,64.0562,64.0231
455000,63.8265,63.5883,64.0647,63.9842
456000,63.8251,63.5737,64.0626,63.9615
457000,63.8281,63.5806,64.0686,63.8777
458000,63.8301,63.5841,64.0697,63.8806
459000,63.8306,63.5783,64.065,63.937
460000,63.8423,63.5881,64.0786,63.9071
461000,63.8424,63.5879,64.09,63.8626
462000,63.8423,63.5822,64.0743,63.9076
463000,63.851,63.605,64.0965,63.956
464000,63.8663,63.6187,64.1012,63.9786
465000,63.8877,63.6183,64.1332,63.984
466000,63.9059,63.659,64.1591,64.0288
467000,63.9023,63.6244,64.1436,64.0329
468000,63.9076,63.6424,64.149,64.0335
469000,63.9119,63.6498,64.1476,64.0307
470000,63.9206,63.6814,64.1472,63.9932
471000,63.9256,63.6735,64.1623,64.0581
472000,63.9446,63.6975,64.1836,64.0212
473000,63.9685,63.7153,64.2047,63.9919
474000,63.9908,63.7469,64.2302,64.0238
475000,64.0116,63.7741,64.2615,64.0566
476000,64.0353,63.8034,64.2693,64.0718
477000,64.0525,63.8103,64.2866,64.1262
478000,64.078,63.8572,64.3156,64.1384
479000,64.1006,63.8676,64.3209,64.1588
480000,64.1258,63.8919,64.3507,64.1215
481000,64.1426,63.9186,64.3696,64.1045
482000,64.1605,63.9305,64.3657,64.0877
483000,64.1713,63.9416,64.4023,64.0966
484000,64.1856,63.951,64.409,64.1107
485000,64.1938,63.964,64.4121,64.1484
486000,64.2021,63.9677,64.4192,64.1283
487000,64.2109,63.974,64.4469,64.1435
488000,64.2204,63.9751,64.4463,64.1866
489000,64.2311,63.9841,64.463,64.2263
490000,64.2424,63.9993,64.4821,64.2759
491000,64.2644,64.0343,64.4991,64.3297
492000,64.2761,64.0295,64.5106,64.3366
493000,64.2859,64.0381,64.522,64.3723
494000,64.3001,64.0506,64.5319,64.3522
495000,64.3027,64.046,64.5366,64.3495
496000,64.3024,64.0515,64.5263,64.3458
497000,64.3071,64.0452,64.5374,64.2993
498000,64.3182,64.0794,64.553,64.3316
499000,64.3261,64.0702,64.5515,64.3787
500000,64.3332,64.0819,64.5599,64.411


==> results/traffic_signal/q_learning-cause_known/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0,0,0.0713476,0
14000,0,0,0.0713476,0
15000,0.1,0.0434758,0.213602,0
16000,0.22,0.127539,0.352415,0
17000,0.48,0.347971,0.614883,0
18000,0.7,0.562496,0.808964,1
19000,0.86,0.738138,0.930492,1
20000,0.94,0.837829,0.979385,1
21000,0.96,0.865399,0.988961,1
22000,0.98,0.895046,0.996461,1
23000,1,0.928652,1,1
24000,1,0.928652,1,1
25000,1,0.928652,1,1
26000,1,0.928652,1,1
27000,1,0.928652,1,1
28000,1,0.928652,1,1
29000,1,0.928652,1,1
30000,1,0.928652,1,1
31000,1,0.928652,1,1
32000,1,0.928652,1,1
33000,1,0.928652,1,1
34000,1,0.928652,1,1
35000,1,0.928652,1,1
36000,1,0.928652,1,1
37000,1,0.928652,1,1
38000,1,0.928652,1,1
39000,1,0.928652,1,1
40000,1,0.928652,1,1
41000,1,0.928652,1,1
42000,1,0.928652,1,1
43000,1,0.928652,1,1
44000,1,0.928652,1,1
45000,1,0.928652,1,1
46000,1,0.928652,1,1
47000,1,0.928652,1,1
48000,1,0.928652,1,1
49000,1,0.928652,1,1
50000,1,0.928652,1,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,0.98,0.895046,0.996461,1
72000,0.98,0.895046,0.996461,1
73000,0.98,0.895046,0.996461,1
74000,0.98,0.895046,0.996461,1
75000,0.98,0.895046,0.996461,1
76000,0.98,0.895046,0.996461,1
77000,0.98,0.895046,0.996461,1
78000,0.98,0.895046,0.996461,1
79000,0.98,0.895046,0.996461,1
80000,0.98,0.895046,0.996461,1
81000,0.98,0.895046,0.996461,1
82000,0.98,0.895046,0.996461,1
83000,0.98,0.895046,0.996461,1
84000,0.96,0.865399,0.988961,1
85000,0.96,0.865399,0.988961,1
86000,0.96,0.865399,0.988961,1
87000,0.94,0.837829,0.979385,1
88000,0.94,0.837829,0.979385,1
89000,0.94,0.837829,0.979385,1
90000,0.94,0.837829,0.979385,1
91000,0.98,0.895046,0.996461,1
92000,0.98,0.895046,0.996461,1
93000,0.96,0.865399,0.988961,1
94000,0.96,0.865399,0.988961,1
95000,0.96,0.865399,0.988961,1
96000,0.92,0.811618,0.96845,1
97000,0.92,0.811618,0.96845,1
98000,0.92,0.811618,0.96845,1
99000,0.84,0.714858,0.916626,1
100000,0.8,0.669629,0.887562,1
101000,0.78,0.647585,0.872461,1
102000,0.78,0.647585,0.872461,1
103000,0.78,0.647585,0.872461,1
104000,0.76,0.625873,0.857026,1
105000,0.72,0.583349,0.825258,1
106000,0.74,0.604468,0.841285,1
107000,0.68,0.541897,0.792418,1
108000,0.68,0.541897,0.792418,1
109000,0.66,0.521538,0.775631,1
110000,0.64,0.50141,0.758613,1
111000,0.62,0.481504,0.741372,1
112000,0.6,0.461814,0.723916,1
113000,0.64,0.50141,0.758613,1
114000,0.52,0.385117,0.652029,1
115000,0.5,0.366445,0.633555,0.5
116000,0.46,0.329697,0.596011,0
117000,0.44,0.311622,0.57694,0
118000,0.46,0.329697,0.596011,0
119000,0.44,0.311622,0.57694,0
120000,0.4,0.276084,0.538186,0
121000,0.38,0.258628,0.518496,0
122000,0.34,0.224369,0.478462,0
123000,0.28,0.174742,0.416651,0
124000,0.2,0.112438,0.330371,0
125000,0.28,0.174742,0.416651,0
126000,0.26,0.158715,0.395532,0
127000,0.24,0.142974,0.374127,0
128000,0.24,0.142974,0.374127,0
129000,0.2,0.112438,0.330371,0
130000,0.2,0.112438,0.330371,0
131000,0.16,0.0833742,0.285142,0
132000,0.18,0.0977019,0.307961,0
133000,0.14,0.0695083,0.261862,0
134000,0.1,0.0434758,0.213602,0
135000,0.12,0.056176,0.238048,0
136000,0.06,0.020615,0.162171,0
137000,0.04,0.0110389,0.134601,0
138000,0.04,0.0110389,0.134601,0
139000,0.04,0.0110389,0.134601,0
140000,0.04,0.0110389,0.134601,0
141000,0.04,0.0110389,0.134601,0
142000,0.04,0.0110389,0.134601,0
143000,0.04,0.0110389,0.134601,0
144000,0.04,0.0110389,0.134601,0
145000,0.04,0.0110389,0.134601,0
146000,0.04,0.0110389,0.134601,0
147000,0.02,0.00353926,0.104954,0
148000,0.02,0.00353926,0.104954,0
149000,0.02,0.00353926,0.104954,0
150000,0.02,0.00353926,0.104954,0
151000,0.02,0.00353926,0.104954,0
152000,0,0,0.0713476,0
153000,0,0,0.0713476,0
154000,0,0,0.0713476,0
155000,0,0,0.0713476,0
156000,0,0,0.0713476,0
157000,0,0,0.0713476,0
158000,0.02,0.00353926,0.104954,0
159000,0.02,0.00353926,0.104954,0
160000,0.02,0.00353926,0.104954,0
161000,0.02,0.00353926,0.104954,0
162000,0.02,0.00353926,0.104954,0
163000,0.02,0.00353926,0.104954,0
164000,0.02,0.00353926,0.104954,0
165000,0,0,0.0713476,0
166000,0,0,0.0713476,0
167000,0,0,0.0713476,0
168000,0,0,0.0713476,0
169000,0,0,0.0713476,0
170000,0,0,0.0713476,0
171000,0,0,0.0713476,0
172000,0,0,0.0713476,0
173000,0,0,0.0713476,0
174000,0,0,0.0713476,0
175000,0,0,0.0713476,0
176000,0,0,0.0713476,0
177000,0,0,0.0713476,0
178000,0,0,0.0713476,0
179000,0,0,0.0713476,0
180000,0,0,0.0713476,0
181000,0,0,0.0713476,0
182000,0,0,0.0713476,0
183000,0,0,0.0713476,0
184000,0,0,0.0713476,0
185000,0,0,0.0713476,0
186000,0,0,0.0713476,0
187000,0,0,0.0713476,0
188000,0,0,0.0713476,0
189000,0,0,0.0713476,0
190000,0,0,0.0713476,0
191000,0,0,0.0713476,0
192000,0,0,0.0713476,0
193000,0,0,0.0713476,0
194000,0,0,0.0713476,0
195000,0,0,0.0713476,0
196000,0,0,0.0713476,0
197000,0,0,0.0713476,0
198000,0,0,0.0713476,0
199000,0,0,0.0713476,0
200000,0,0,0.0713476,0
201000,0,0,0.0713476,0
202000,0,0,0.0713476,0
203000,0,0,0.0713476,0
204000,0,0,0.0713476,0
205000,0,0,0.0713476,0
206000,0,0,0.0713476,0
207000,0,0,0.0713476,0
208000,0,0,0.0713476,0
209000,0,0,0.0713476,0
210000,0,0,0.0713476,0
211000,0,0,0.0713476,0
212000,0,0,0.0713476,0
213000,0,0,0.0713476,0
214000,0,0,0.0713476,0
215000,0,0,0.0713476,0
216000,0,0,0.0713476,0
217000,0,0,0.0713476,0
218000,0,0,0.0713476,0
219000,0,0,0.0713476,0
220000,0,0,0.0713476,0
221000,0,0,0.0713476,0
222000,0,0,0.0713476,0
223000,0,0,0.0713476,0
224000,0,0,0.0713476,0
225000,0,0,0.0713476,0
226000,0,0,0.0713476,0
227000,0,0,0.0713476,0
228000,0,0,0.0713476,0
229000,0,0,0.0713476,0
230000,0,0,0.0713476,0
231000,0,0,0.0713476,0
232000,0,0,0.0713476,0
233000,0,0,0.0713476,0
234000,0,0,0.0713476,0
235000,0,0,0.0713476,0
236000,0,0,0.0713476,0
237000,0,0,0.0713476,0
238000,0,0,0.0713476,0
239000,0,0,0.0713476,0
240000,0,0,0.0713476,0
241000,0,0,0.0713476,0
242000,0,0,0.0713476,0
243000,0,0,0.0713476,0
244000,0,0,0.0713476,0
245000,0,0,0.0713476,0
246000,0,0,0.0713476,0
247000,0,0,0.0713476,0
248000,0,0,0.0713476,0
249000,0,0,0.0713476,0
250000,0,0,0.0713476,0
251000,0,0,0.0713476,0
252000,0,0,0.0713476,0
253000,0,0,0.0713476,0
254000,0,0,0.0713476,0
255000,0,0,0.0713476,0
256000,0,0,0.0713476,0
257000,0,0,0.0713476,0
258000,0,0,0.0713476,0
259000,0,0,0.0713476,0
260000,0,0,0.0713476,0
261000,0,0,0.0713476,0
262000,0,0,0.0713476,0
263000,0,0,0.0713476,0
264000,0,0,0.0713476,0
265000,0,0,0.0713476,0
266000,0,0,0.0713476,0
267000,0,0,0.0713476,0
268000,0,0,0.0713476,0
269000,0,0,0.0713476,0
270000,0,0,0.0713476,0
271000,0,0,0.0713476,0
272000,0,0,0.0713476,0
273000,0,0,0.0713476,0
274000,0,0,0.0713476,0
275000,0,0,0.0713476,0
276000,0,0,0.0713476,0
277000,0,0,0.0713476,0
278000,0,0,0.0713476,0
279000,0,0,0.0713476,0
280000,0,0,0.0713476,0
281000,0,0,0.0713476,0
282000,0,0,0.0713476,0
283000,0,0,0.0713476,0
284000,0,0,0.0713476,0
285000,0,0,0.0713476,0
286000,0,0,0.0713476,0
287000,0,0,0.0713476,0
288000,0,0,0.0713476,0
289000,0,0,0.0713476,0
290000,0,0,0.0713476,0
291000,0,0,0.0713476,0
292000,0,0,0.0713476,0
293000,0,0,0.0713476,0
294000,0,0,0.0713476,0
295000,0,0,0.0713476,0
296000,0,0,0.0713476,0
297000,0,0,0.0713476,0
298000,0,0,0.0713476,0
299000,0,0,0.0713476,0
300000,0,0,0.0713476,0
301000,0,0,0.0713476,0
302000,0,0,0.0713476,0
303000,0,0,0.0713476,0
304000,0,0,0.0713476,0
305000,0,0,0.0713476,0
306000,0,0,0.0713476,0
307000,0,0,0.0713476,0
308000,0,0,0.0713476,0
309000,0,0,0.0713476,0
310000,0,0,0.0713476,0
311000,0,0,0.0713476,0
312000,0,0,0.0713476,0
313000,0,0,0.0713476,0
314000,0,0,0.0713476,0
315000,0,0,0.0713476,0
316000,0,0,0.0713476,0
317000,0,0,0.0713476,0
318000,0,0,0.0713476,0
319000,0,0,0.0713476,0
320000,0,0,0.0713476,0
321000,0,0,0.0713476,0
322000,0,0,0.0713476,0
323000,0,0,0.0713476,0
324000,0,0,0.0713476,0
325000,0,0,0.0713476,0
326000,0,0,0.0713476,0
327000,0,0,0.0713476,0
328000,0,0,0.0713476,0
329000,0,0,0.0713476,0
330000,0,0,0.0713476,0
331000,0,0,0.0713476,0
332000,0,0,0.0713476,0
333000,0,0,0.0713476,0
334000,0,0,0.0713476,0
335000,0,0,0.0713476,0
336000,0,0,0.0713476,0
337000,0,0,0.0713476,0
338000,0,0,0.0713476,0
339000,0,0,0.0713476,0
340000,0,0,0.0713476,0
341000,0,0,0.0713476,0
342000,0,0,0.0713476,0
343000,0,0,0.0713476,0
344000,0,0,0.0713476,0
345000,0,0,0.0713476,0
346000,0,0,0.0713476,0
347000,0,0,0.0713476,0
348000,0,0,0.0713476,0
349000,0,0,0.0713476,0
350000,0,0,0.0713476,0
351000,0,0,0.0713476,0
352000,0,0,0.0713476,0
353000,0,0,0.0713476,0
354000,0,0,0.0713476,0
355000,0,0,0.0713476,0
356000,0,0,0.0713476,0
357000,0,0,0.0713476,0
358000,0,0,0.0713476,0
359000,0,0,0.0713476,0
360000,0,0,0.0713476,0
361000,0,0,0.0713476,0
362000,0,0,0.0713476,0
363000,0,0,0.0713476,0
364000,0,0,0.0713476,0
365000,0,0,0.0713476,0
366000,0,0,0.0713476,0
367000,0,0,0.0713476,0
368000,0,0,0.0713476,0
369000,0,0,0.0713476,0
370000,0,0,0.0713476,0
371000,0,0,0.0713476,0
372000,0,0,0.0713476,0
373000,0,0,0.0713476,0
374000,0,0,0.0713476,0
375000,0,0,0.0713476,0
376000,0,0,0.0713476,0
377000,0,0,0.0713476,0
378000,0,0,0.0713476,0
379000,0,0,0.0713476,0
380000,0,0,0.0713476,0
381000,0,0,0.0713476,0
382000,0,0,0.0713476,0
383000,0,0,0.0713476,0
384000,0,0,0.0713476,0
385000,0,0,0.0713476,0
386000,0,0,0.0713476,0
387000,0,0,0.0713476,0
388000,0,0,0.0713476,0
389000,0,0,0.0713476,0
390000,0,0,0.0713476,0
391000,0,0,0.0713476,0
392000,0,0,0.0713476,0
393000,0,0,0.0713476,0
394000,0,0,0.0713476,0
395000,0,0,0.0713476,0
396000,0,0,0.0713476,0
397000,0,0,0.0713476,0
398000,0,0,0.0713476,0
399000,0,0,0.0713476,0
400000,0,0,0.0713476,0
401000,0,0,0.0713476,0
402000,0,0,0.0713476,0
403000,0,0,0.0713476,0
404000,0,0,0.0713476,0
405000,0,0,0.0713476,0
406000,0,0,0.0713476,0
407000,0,0,0.0713476,0
408000,0,0,0.0713476,0
409000,0,0,0.0713476,0
410000,0,0,0.0713476,0
411000,0,0,0.0713476,0
412000,0,0,0.0713476,0
413000,0,0,0.0713476,0
414000,0,0,0.0713476,0
415000,0,0,0.0713476,0
416000,0,0,0.0713476,0
417000,0,0,0.0713476,0
418000,0,0,0.0713476,0
419000,0,0,0.0713476,0
420000,0,0,0.0713476,0
421000,0,0,0.0713476,0
422000,0,0,0.0713476,0
423000,0,0,0.0713476,0
424000,0,0,0.0713476,0
425000,0,0,0.0713476,0
426000,0,0,0.0713476,0
427000,0,0,0.0713476,0
428000,0,0,0.0713476,0
429000,0,0,0.0713476,0
430000,0,0,0.0713476,0
431000,0,0,0.0713476,0
432000,0,0,0.0713476,0
433000,0,0,0.0713476,0
434000,0,0,0.0713476,0
435000,0,0,0.0713476,0
436000,0,0,0.0713476,0
437000,0,0,0.0713476,0
438000,0,0,0.0713476,0
439000,0,0,0.0713476,0
440000,0,0,0.0713476,0
441000,0,0,0.0713476,0
442000,0,0,0.0713476,0
443000,0,0,0.0713476,0
444000,0,0,0.0713476,0
445000,0,0,0.0713476,0
446000,0,0,0.0713476,0
447000,0,0,0.0713476,0
448000,0,0,0.0713476,0
449000,0,0,0.0713476,0
450000,0,0,0.0713476,0
451000,0,0,0.0713476,0
452000,0,0,0.0713476,0
453000,0,0,0.0713476,0
454000,0,0,0.0713476,0
455000,0,0,0.0713476,0
456000,0,0,0.0713476,0
457000,0,0,0.0713476,0
458000,0,0,0.0713476,0
459000,0,0,0.0713476,0
460000,0,0,0.0713476,0
461000,0,0,0.0713476,0
462000,0,0,0.0713476,0
463000,0,0,0.0713476,0
464000,0,0,0.0713476,0
465000,0,0,0.0713476,0
466000,0,0,0.0713476,0
467000,0,0,0.0713476,0
468000,0,0,0.0713476,0
469000,0,0,0.0713476,0
470000,0,0,0.0713476,0
471000,0,0,0.0713476,0
472000,0,0,0.0713476,0
473000,0,0,0.0713476,0
474000,0,0,0.0713476,0
475000,0,0,0.0713476,0
476000,0,0,0.0713476,0
477000,0,0,0.0713476,0
478000,0,0,0.0713476,0
479000,0,0,0.0713476,0
480000,0,0,0.0713476,0
481000,0,0,0.0713476,0
482000,0,0,0.0713476,0
483000,0,0,0.0713476,0
484000,0,0,0.0713476,0
485000,0,0,0.0713476,0
486000,0,0,0.0713476,0
487000,0,0,0.0713476,0
488000,0,0,0.0713476,0
489000,0,0,0.0713476,0
490000,0,0,0.0713476,0
491000,0,0,0.0713476,0
492000,0,0,0.0713476,0
493000,0,0,0.0713476,0
494000,0,0,0.0713476,0
495000,0,0,0.0713476,0
496000,0,0,0.0713476,0
497000,0,0,0.0713476,0
498000,0,0,0.0713476,0
499000,0,0,0.0713476,0
500000,0,0,0.0713476,0


==> results/traffic_signal/q_learning-cause_known/trajectories_total_queue.csv <==
timestep,mean,ci_lo,ci_hi,median
0,6,6,6,6
1,5.48,5.48,5.48,5.48
2,5.1,5.1,5.1,5.1
3,4.608,4.60479,4.6116,4.6
4,4.6252,4.6108,4.6388,4.64
5,4.8,4.78279,4.81721,4.8
6,5.288,5.26959,5.3056,5.29
7,5.356,5.336,5.376,5.35
8,5.16842,5.14446,5.19362,5.17
9,4.70473,4.67832,4.73308,4.7
10,3.98105,3.95249,4.0084,3.98
11,3.63262,3.60246,3.66269,3.64
12,3.7909,3.75938,3.82338,3.78
13,4.07935,4.0468,4.11008,4.07061
14,4.333,4.29847,4.36657,4.34
15,4.35581,4.32027,4.39238,4.33
16,4.43102,4.38849,4.47279,4.4
17,4.25382,4.21313,4.29393,4.24
18,3.96337,3.92497,4.00156,3.96
19,3.99131,3.94909,4.03278,3.98
20,3.9994,3.95828,4.03806,3.99
21,3.83782,3.80046,3.87529,3.82
22,3.96543,3.92353,4.00855,3.95
23,4.00473,3.96578,4.04599,4.02
24,4.03108,3.98994,4.07385,4.02
25,4.0822,4.04544,4.12229,4.08
26,4.07966,4.04054,4.11957,4.07061
27,3.94985,3.9062,3.99481,3.92
28,3.8018,3.7593,3.84273,3.79796
29,3.83686,3.79071,3.88261,3.85
30,3.92645,3.88778,3.96313,3.91918
31,3.89832,3.85688,3.94109,3.88898
32,4.03405,3.99669,4.07072,4.04
33,4.12537,4.07882,4.17119,4.11102
34,4.01518,3.96783,4.06292,4
35,3.82171,3.77375,3.87029,3.8
36,3.91952,3.87726,3.96885,3.88898
37,3.8168,3.76852,3.86686,3.8
38,3.75806,3.70902,3.80855,3.74
39,3.89039,3.84367,3.93528,3.87
40,4.01318,3.96936,4.05999,4
41,4.17986,4.1391,4.22607,4.15143
42,4.12448,4.07808,4.17094,4.1
43,4.18578,4.14056,4.23046,4.19204
44,4.10511,4.05969,4.15271,4.11
45,3.97333,3.92411,4.02296,3.96
46,3.91939,3.85855,3.98022,3.89918
47,3.94409,3.88974,4.00551,3.92
48,4.01716,3.96449,4.06808,4
49,4.05644,4.00402,4.11207,4.07061
50,4.10638,4.05677,4.16017,4.08163
51,4.19315,4.14708,4.24575,4.18333
52,4.02727,3.97768,4.08207,3.95958
53,3.84462,3.79043,3.90394,3.81242
54,4.02859,3.97393,4.089,4.0102
55,3.89043,3.82452,3.95979,3.87755
56,3.88692,3.82312,3.95011,3.89622
57,4.09572,4.03968,4.15202,4.09319
58,3.88466,3.83465,3.93413,3.86474
59,4.14752,4.09087,4.20866,4.13393
60,4.12666,4.06887,4.18827,4.13393
61,4.29125,4.232,4.35054,4.302
62,4.52047,4.46008,4.58775,4.51574
63,4.47783,4.41627,4.54031,4.43304
64,4.22269,4.16035,4.29623,4.17206
65,4.24414,4.18085,4.31287,4.20621
66,4.24034,4.17744,4.31121,4.2316
67,4.04591,3.98193,4.11023,4.04167
68,4.08456,4.02712,4.14316,4.10289
69,4.00245,3.9462,4.0576,4
70,3.94423,3.88959,4.00527,3.92391
71,3.85057,3.79328,3.9157,3.82483
72,3.66136,3.60602,3.72093,3.64945
73,3.56639,3.50653,3.63185,3.55551
74,3.58939,3.52799,3.6528,3.54082
75,3.69229,3.63113,3.75812,3.67007
76,3.43442,3.36368,3.50392,3.40625
77,3.50466,3.43487,3.57581,3.4375
78,3.58568,3.52367,3.65202,3.53125
79,3.56233,3.50177,3.62734,3.55299
80,3.58818,3.53761,3.64501,3.58237
81,3.6861,3.63032,3.74093,3.67708
82,3.74924,3.69517,3.80418,3.73415
83,3.92686,3.87204,3.98817,3.93542
84,3.91983,3.86398,3.97654,3.89579
85,4.01472,3.95717,4.07757,3.9898
86,4.03276,3.97419,4.09113,4.02083
87,4.1259,4.07055,4.18376,4.09546
88,3.89764,3.83785,3.95644,3.86335
89,3.79937,3.73578,3.86325,3.76934
90,3.69389,3.63493,3.75142,3.65587
91,3.82344,3.76569,3.87995,3.76862
92,4.08411,4.02841,4.14797,4.02083
93,4.09611,4.03085,4.15929,4.02083
94,3.73808,3.67593,3.80296,3.69149
95,3.84181,3.78382,3.90745,3.78945
96,4.0208,3.96671,4.08534,3.97849
97,3.8993,3.84739,3.95033,3.87234
98,3.76256,3.70796,3.8152,3.76596
99,3.78811,3.73415,3.84523,3.74457


==> results/traffic_signal/q_learning-cause_unknown/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.77556,2.75228,2.79825,2.76891
2000,3.27802,3.23967,3.31638,3.28509
3000,3.86877,3.81467,3.91865,3.86649
4000,4.52418,4.46539,4.58724,4.52827
5000,5.15987,5.10034,5.21844,5.18797
6000,5.83015,5.75734,5.90539,5.82017
7000,6.50599,6.40492,6.61138,6.45135
8000,7.1467,7.03756,7.26949,7.08031
9000,7.78627,7.66235,7.92365,7.6703
10000,8.37819,8.24024,8.51103,8.22902
11000,8.95465,8.8225,9.10299,8.89436
12000,9.50914,9.35927,9.65754,9.41753
13000,10.0601,9.90005,10.233,9.91208
14000,10.5713,10.402,10.7312,10.5298
15000,11.0049,10.8479,11.1667,10.9587
16000,11.4235,11.2612,11.5887,11.4298
17000,11.8207,11.6489,11.9902,11.8265
18000,12.1945,12.0391,12.3667,12.1009
19000,12.5317,12.3503,12.7247,12.4891
20000,12.8147,12.6165,13.0109,12.6422
21000,13.116,12.9268,13.3126,13.0881
22000,13.372,13.1757,13.5621,13.2947
23000,13.6459,13.4632,13.8518,13.5716
24000,13.8739,13.6828,14.0587,13.7467
25000,14.1051,13.91,14.3103,13.9495
26000,14.2996,14.1044,14.5041,14.1905
27000,14.5408,14.3202,14.7515,14.3937
28000,14.7539,14.5395,14.962,14.5568
29000,14.9149,14.6983,15.1284,14.8112
30000,15.0518,14.8406,15.2704,14.9441
31000,15.1588,14.9424,15.3684,15.0769
32000,15.285,15.0653,15.5031,15.2353
33000,15.4318,15.2259,15.6317,15.3387
34000,15.5786,15.3821,15.7634,15.5752
35000,15.6949,15.5014,15.8911,15.7552
36000,15.8362,15.6261,16.0377,15.886
37000,15.936,15.7197,16.1399,15.9335
38000,16.0286,15.8106,16.2259,16.0725
39000,16.1224,15.9135,16.3236,16.2572
40000,16.1798,15.9761,16.3957,16.3314
41000,16.2207,16.011,16.4213,16.3286
42000,16.2753,16.0666,16.4827,16.3745
43000,16.3427,16.1517,16.536,16.366
44000,16.3998,16.2199,16.6007,16.494
45000,16.4365,16.2366,16.6331,16.4437
46000,16.4727,16.2681,16.6719,16.5103
47000,16.514,16.3194,16.7129,16.4927
48000,16.5409,16.3361,16.7393,16.4855
49000,16.5667,16.3717,16.7565,16.4624
50000,16.6022,16.4196,16.8021,16.5287
51000,16.6289,16.4582,16.7985,16.5501
52000,16.6544,16.4856,16.8233,16.5496
53000,16.6847,16.5196,16.8455,16.616
54000,16.6953,16.54,16.8657,16.6423
55000,16.7272,16.5796,16.8824,16.691
56000,16.7832,16.6247,16.9415,16.8372
57000,16.8098,16.6407,16.9682,16.7629
58000,16.85,16.6831,17.0174,16.7925
59000,16.8891,16.7171,17.0644,16.8146
60000,16.9258,16.749,17.1086,16.8431
61000,16.9384,16.7632,17.1066,16.8874
62000,16.9106,16.7524,17.0733,16.8085
63000,16.8973,16.741,17.0495,16.8099
64000,16.9303,16.7759,17.0921,16.9093
65000,16.9353,16.7847,17.0911,16.9563
66000,16.9436,16.7892,17.111,16.933
67000,16.9636,16.8111,17.1199,16.9398
68000,16.9842,16.8268,17.1404,16.9771
69000,16.964,16.8245,17.1132,17.0181
70000,16.9698,16.8205,17.1204,17.1287
71000,16.975,16.8231,17.1215,17.0204
72000,16.9751,16.8187,17.134,16.9955
73000,16.9932,16.8451,17.1389,17.0742
74000,17.0182,16.8598,17.1689,17.0983
75000,17.0276,16.8708,17.1713,17.1048
76000,17.0375,16.8896,17.1801,17.0662
77000,17.0684,16.9276,17.2176,17.0538
78000,17.0707,16.9198,17.2193,17.0951
79000,17.0985,16.9436,17.251,17.0878
80000,17.1084,16.9547,17.2673,17.0638
81000,17.1213,16.9597,17.2771,17.1293
82000,17.143,16.9947,17.3011,17.1507
83000,17.1493,16.9919,17.3094,17.1356
84000,17.145,16.9876,17.306,17.1312
85000,17.1658,17.0213,17.3213,17.1559
86000,17.164,17.0136,17.3217,17.1251
87000,17.1832,17.0237,17.3548,17.0592
88000,17.1732,17.0158,17.3433,16.9998
89000,17.1678,17.0061,17.3319,17.0539
90000,17.151,16.9772,17.3132,17.0555
91000,17.1248,16.974,17.2873,16.9917
92000,17.1119,16.9604,17.2711,16.9474
93000,17.1149,16.9641,17.2672,16.9597
94000,17.1339,16.9823,17.2927,16.959
95000,17.1464,16.992,17.2983,17.0104
96000,17.1732,17.0279,17.3355,17.0577
97000,17.1904,17.0388,17.3543,17.068
98000,17.1989,17.0472,17.3557,17.122
99000,17.2033,17.0489,17.3576,17.105
100000,17.1903,17.0402,17.3439,17.1323
101000,17.1987,17.057,17.3481,17.1936
102000,17.2294,17.0905,17.3657,17.2596
103000,17.2618,17.1366,17.3951,17.2478
104000,17.2869,17.1447,17.4262,17.2977
105000,17.318,17.1752,17.4701,17.3511
106000,17.3172,17.1744,17.4685,17.4234
107000,17.3257,17.1675,17.487,17.3872
108000,17.3125,17.1464,17.4809,17.3414
109000,17.3319,17.1734,17.4911,17.3144
110000,17.3284,17.1707,17.4896,17.3501
111000,17.3464,17.1954,17.5109,17.3615
112000,17.3626,17.2076,17.5273,17.3787
113000,17.3918,17.2386,17.5465,17.4532
114000,17.4076,17.2596,17.5482,17.4603
115000,17.4422,17.2962,17.5874,17.4827
116000,17.4543,17.3146,17.596,17.4993
117000,17.4813,17.3384,17.6252,17.5228
118000,17.4947,17.3619,17.6287,17.5364
119000,17.5005,17.3655,17.6375,17.4831
120000,17.4961,17.3588,17.6449,17.4619
121000,17.5051,17.3588,17.6568,17.4284
122000,17.517,17.3596,17.676,17.4795
123000,17.5081,17.3613,17.6704,17.5068
124000,17.4961,17.3451,17.6538,17.5155
125000,17.475,17.3395,17.611,17.5189
126000,17.4543,17.3188,17.5892,17.4312
127000,17.4517,17.3221,17.5788,17.4645
128000,17.4572,17.338,17.5787,17.4727
129000,17.473,17.3413,17.594,17.4825
130000,17.5022,17.3786,17.628,17.5185
131000,17.5014,17.3684,17.6286,17.5072
132000,17.5082,17.3805,17.6323,17.5621
133000,17.4781,17.3427,17.6082,17.4836
134000,17.4714,17.3381,17.6045,17.4658
135000,17.4766,17.3401,17.6154,17.5034
136000,17.4668,17.3255,17.6101,17.5126
137000,17.4776,17.3281,17.621,17.485
138000,17.4983,17.3531,17.6454,17.5359
139000,17.5068,17.3524,17.6541,17.5539
140000,17.5251,17.372,17.6777,17.5677
141000,17.5426,17.382,17.6889,17.5625
142000,17.5325,17.3866,17.6835,17.5042
143000,17.5545,17.4064,17.7074,17.5327
144000,17.5695,17.4147,17.7192,17.5756
145000,17.5787,17.4248,17.7213,17.5205
146000,17.6029,17.4513,17.7528,17.6277
147000,17.6074,17.4679,17.7511,17.5891
148000,17.5979,17.4582,17.7388,17.5345
149000,17.5853,17.4423,17.7239,17.5386
150000,17.6048,17.4596,17.7517,17.5653
151000,17.6032,17.4569,17.7454,17.5284
152000,17.5936,17.4498,17.7434,17.5784
153000,17.5926,17.4497,17.7525,17.5397
154000,17.6257,17.4646,17.7901,17.6186
155000,17.6513,17.5017,17.8114,17.6461
156000,17.6558,17.5073,17.8093,17.6472
157000,17.6758,17.5263,17.8228,17.6354
158000,17.7003,17.5465,17.8534,17.6059
159000,17.7075,17.5548,17.8602,17.6158
160000,17.7398,17.5851,17.8905,17.5965
161000,17.7634,17.6082,17.9121,17.6339
162000,17.7803,17.6245,17.9366,17.6823
163000,17.8357,17.6857,17.9853,17.7332
164000,17.8778,17.7257,18.037,17.8426
165000,17.8904,17.7364,18.0417,17.8592
166000,17.9106,17.7612,18.0696,17.8821
167000,17.9238,17.7691,18.0711,17.9028
168000,17.9337,17.7803,18.0842,17.9562
169000,17.9585,17.8133,18.1159,18.0311
170000,17.9777,17.8269,18.1224,18.1286
171000,17.9993,17.8533,18.1421,18.1064
172000,18.0263,17.878,18.1697,18.1767
173000,18.0297,17.8691,18.1911,18.1882
174000,18.0392,17.8583,18.2081,18.1652
175000,18.0383,17.8573,18.2061,18.1493
176000,18.0437,17.8734,18.2302,18.0993
177000,18.0544,17.8757,18.2328,18.1249
178000,18.0558,17.8749,18.2351,18.1418
179000,18.0761,17.9035,18.2469,18.179
180000,18.098,17.926,18.2738,18.0915
181000,18.1342,17.9652,18.2965,18.1462
182000,18.1383,17.9743,18.3026,18.1633
183000,18.1419,17.9717,18.3093,18.1804
184000,18.1571,18.0008,18.3294,18.2078
185000,18.1816,18.0155,18.3532,18.1438
186000,18.1918,18.0205,18.3772,18.1744
187000,18.1642,17.9869,18.3504,18.0962
188000,18.1484,17.9772,18.33,18.0432
189000,18.1305,17.9527,18.3173,18.0785
190000,18.1169,17.9378,18.2908,18.0427
191000,18.1005,17.9237,18.279,18.0516
192000,18.0874,17.9095,18.2685,18.0131
193000,18.0762,17.9077,18.2488,18.0456
194000,18.0774,17.9033,18.2541,18.0522
195000,18.0725,17.9064,18.2419,18.0641
196000,18.0796,17.9252,18.245,18.0428
197000,18.0856,17.9353,18.2361,18.0443
198000,18.0994,17.9594,18.2498,18.0907
199000,18.1084,17.97,18.2557,18.164
200000,18.1131,17.9676,18.2558,18.1506
201000,18.1102,17.9608,18.2557,18.1209
202000,18.1354,17.9987,18.2758,18.1004
203000,18.1428,18.0148,18.2871,18.0773
204000,18.1503,18.0096,18.2932,18.1029
205000,18.1659,18.026,18.3061,18.1711
206000,18.1718,18.0379,18.3167,18.1979
207000,18.182,18.0301,18.3234,18.22
208000,18.1864,18.0321,18.3347,18.2219
209000,18.1975,18.0416,18.3613,18.2149
210000,18.2215,18.0559,18.3868,18.2579
211000,18.2507,18.0744,18.4242,18.2358
212000,18.2501,18.0874,18.4224,18.2141
213000,18.282,18.1082,18.4469,18.2402
214000,18.2854,18.1231,18.4461,18.2421
215000,18.3066,18.1463,18.4649,18.2439
216000,18.3084,18.1377,18.4676,18.315
217000,18.3153,18.146,18.4821,18.3114
218000,18.328,18.1701,18.485,18.3977
219000,18.3255,18.1686,18.4817,18.3681
220000,18.3075,18.1465,18.4634,18.2663
221000,18.2744,18.116,18.4221,18.2274
222000,18.2677,18.1146,18.4211,18.2695
223000,18.266,18.1179,18.4156,18.2721
224000,18.2718,18.1247,18.4212,18.2745
225000,18.2782,18.1183,18.4252,18.2288
226000,18.2871,18.1448,18.4358,18.2041
227000,18.2783,18.1248,18.4277,18.2271
228000,18.283,18.1347,18.4335,18.2599
229000,18.2878,18.1437,18.4354,18.2557
230000,18.2896,18.1455,18.4373,18.2489
231000,18.2846,18.1522,18.4197,18.2858
232000,18.2711,18.1313,18.4035,18.2054
233000,18.2656,18.1324,18.4032,18.2457
234000,18.2765,18.1442,18.407,18.297
235000,18.2911,18.159,18.4252,18.3138
236000,18.2796,18.1562,18.4089,18.3225
237000,18.2772,18.1516,18.3978,18.2853
238000,18.271,18.1433,18.3979,18.2959
239000,18.2918,18.1752,18.4104,18.3017
240000,18.3101,18.1768,18.4367,18.2545
241000,18.314,18.1845,18.4537,18.3082
242000,18.3246,18.1898,18.4552,18.3325
243000,18.3516,18.217,18.4876,18.3389
244000,18.3487,18.2182,18.4836,18.3047
245000,18.3637,18.2274,18.4974,18.3229
246000,18.3609,18.2311,18.4972,18.3283
247000,18.3349,18.1926,18.4694,18.3316
248000,18.341,18.1972,18.4803,18.3285
249000,18.3487,18.1942,18.5001,18.3907
250000,18.3534,18.205,18.5028,18.4105
251000,18.3784,18.2358,18.5261,18.4267
252000,18.4101,18.2538,18.5593,18.4339
253000,18.4212,18.26,18.5807,18.4468
254000,18.4236,18.2654,18.6007,18.4239
255000,18.4237,18.2703,18.5917,18.4424
256000,18.4188,18.2622,18.5937,18.4069
257000,18.405,18.2439,18.5636,18.4092
258000,18.3991,18.247,18.5595,18.3533
259000,18.4108,18.2637,18.5633,18.3759
260000,18.402,18.2578,18.5474,18.3839
261000,18.4014,18.2538,18.5444,18.4306
262000,18.4198,18.2766,18.5687,18.4227
263000,18.438,18.2977,18.5738,18.4405
264000,18.4362,18.2966,18.5717,18.4282
265000,18.4396,18.3058,18.5673,18.4507
266000,18.442,18.3063,18.5857,18.4807
267000,18.4452,18.3097,18.58,18.4699
268000,18.4474,18.2978,18.5968,18.4588
269000,18.445,18.2912,18.586,18.4613
270000,18.4649,18.3237,18.6056,18.4548
271000,18.4867,18.3354,18.6376,18.4647
272000,18.5036,18.3591,18.6508,18.4992
273000,18.5144,18.3651,18.6722,18.5069
274000,18.5161,18.3596,18.6627,18.5232
275000,18.5331,18.3771,18.6942,18.5359
276000,18.5535,18.3829,18.7139,18.5729
277000,18.584,18.4167,18.7495,18.6007
278000,18.5775,18.3992,18.7376,18.5937
279000,18.5798,18.4188,18.7416,18.6457
280000,18.5879,18.4229,18.7557,18.6362
281000,18.5935,18.403,18.7571,18.6253
282000,18.6022,18.4261,18.7621,18.6574
283000,18.6097,18.4455,18.7609,18.6677
284000,18.6141,18.455,18.7701,18.6724
285000,18.6286,18.4667,18.7778,18.679
286000,18.6352,18.4861,18.7904,18.6811
287000,18.629,18.4694,18.7815,18.6894
288000,18.6111,18.4621,18.7594,18.7103
289000,18.6015,18.4575,18.7445,18.7138
290000,18.6054,18.4445,18.7472,18.672
291000,18.607,18.4498,18.7601,18.7075
292000,18.6023,18.4279,18.7588,18.701
293000,18.598,18.4234,18.7668,18.6835
294000,18.6138,18.4339,18.7812,18.6641
295000,18.6149,18.4288,18.7929,18.6606
296000,18.6081,18.4329,18.7869,18.6617
297000,18.6139,18.4323,18.7925,18.6536
298000,18.6161,18.4287,18.7846,18.6932
299000,18.6183,18.445,18.792,18.7086
300000,18.6071,18.4324,18.7681,18.6674
301000,18.6251,18.4588,18.789,18.6634
302000,18.6419,18.468,18.8025,18.7048
303000,18.6512,18.4774,18.8142,18.6971
304000,18.6495,18.4937,18.807,18.753
305000,18.6503,18.5048,18.7936,18.7588
306000,18.6692,18.5219,18.8106,18.7743
307000,18.6748,18.5266,18.8155,18.764
308000,18.6852,18.5321,18.8313,18.7225
309000,18.6942,18.5447,18.8418,18.7411
310000,18.6918,18.5271,18.8467,18.7328
311000,18.6851,18.5369,18.8412,18.7752
312000,18.6947,18.5334,18.8471,18.7294
313000,18.6983,18.5282,18.8533,18.7381
314000,18.6928,18.5422,18.8521,18.7357
315000,18.6999,18.5447,18.8542,18.7377
316000,18.7035,18.5517,18.8535,18.6883
317000,18.7104,18.5544,18.8649,18.6873
318000,18.7209,18.5618,18.8719,18.7213
319000,18.7116,18.5583,18.8624,18.6825
320000,18.6956,18.5458,18.8394,18.6678
321000,18.6996,18.5647,18.8529,18.6562
322000,18.6759,18.5359,18.8347,18.6436
323000,18.6653,18.5182,18.8171,18.6213
324000,18.6498,18.5028,18.7978,18.6219
325000,18.6345,18.4845,18.7866,18.6191
326000,18.6064,18.4566,18.759,18.588
327000,18.5741,18.4195,18.7287,18.5598
328000,18.5488,18.3988,18.6998,18.513
329000,18.5244,18.3737,18.6707,18.5276
330000,18.5221,18.3731,18.6761,18.4607
331000,18.5125,18.3595,18.6678,18.5266
332000,18.5166,18.3643,18.6673,18.4487
333000,18.5197,18.3682,18.6694,18.5239
334000,18.5389,18.387,18.6922,18.5595
335000,18.5557,18.4042,18.7124,18.536
336000,18.5554,18.4023,18.7126,18.5284
337000,18.5781,18.4228,18.7345,18.5545
338000,18.5821,18.4286,18.749,18.5732
339000,18.6066,18.4558,18.7637,18.5315
340000,18.6343,18.4935,18.7843,18.617
341000,18.663,18.5277,18.8059,18.6223
342000,18.704,18.5678,18.8598,18.6749
343000,18.7559,18.608,18.9259,18.7827
344000,18.7707,18.6076,18.9294,18.7189
345000,18.7765,18.6133,18.9448,18.7435
346000,18.7752,18.6116,18.9527,18.7669
347000,18.7909,18.6198,18.9699,18.8022
348000,18.8226,18.6528,18.9941,18.8145
349000,18.8315,18.6753,18.9957,18.8026
350000,18.8363,18.676,19.0038,18.8081
351000,18.8427,18.6865,19.0019,18.8134
352000,18.8728,18.716,19.0387,18.9278
353000,18.9148,18.7589,19.0796,18.9107
354000,18.9322,18.7739,19.0937,18.9323
355000,18.9574,18.7992,19.1205,18.8894
356000,18.9699,18.8202,19.1337,18.8676
357000,18.9692,18.8111,19.1293,18.8721
358000,18.9729,18.8309,19.1246,18.9188
359000,18.9829,18.8462,19.1202,18.9241
360000,18.9916,18.8424,19.1411,18.9641
361000,19.0026,18.8574,19.1548,18.9399
362000,18.9984,18.8521,19.1474,18.9946
363000,19.0008,18.8496,19.1432,18.9934
364000,18.9722,18.813,19.1308,18.9345
365000,18.9369,18.7814,19.1077,18.9198
366000,18.9286,18.7818,19.0938,18.862
367000,18.9344,18.7872,19.0811,18.834
368000,18.9227,18.7775,19.0625,18.8436
369000,18.9024,18.759,19.0525,18.8642
370000,18.8973,18.7499,19.0522,18.9144
371000,18.9037,18.7574,19.0506,18.938
372000,18.9275,18.7805,19.0805,18.9759
373000,18.9331,18.7892,19.0861,18.9357
374000,18.9474,18.8134,19.0839,18.9762
375000,18.96,18.8257,19.0924,18.9691
376000,18.9779,18.8453,19.1097,19.0322
377000,19.0167,18.8747,19.1637,19.0988
378000,19.0486,18.9014,19.1937,19.1016
379000,19.0734,18.9272,19.2236,19.1611
380000,19.1021,18.959,19.2487,19.1424
381000,19.1313,18.9867,19.273,19.2039
382000,19.1466,18.9955,19.292,19.1586
383000,19.1687,19.014,19.3191,19.1287
384000,19.2061,19.0451,19.3546,19.1968
385000,19.2429,19.0841,19.402,19.2965
386000,19.2545,19.0898,19.4167,19.2478
387000,19.2578,19.0883,19.4132,19.2689
388000,19.2716,19.1176,19.4373,19.2822
389000,19.2776,19.1267,19.4345,19.2664
390000,19.2974,19.1471,19.4505,19.2967
391000,19.3345,19.1847,19.4873,19.3047
392000,19.3419,19.1983,19.4756,19.3624
393000,19.3394,19.2023,19.4733,19.345
394000,19.3384,19.1984,19.48,19.3344
395000,19.3396,19.1871,19.4858,19.2362
396000,19.3487,19.1956,19.4972,19.3273
397000,19.3735,19.2314,19.538,19.3702
398000,19.3732,19.2022,19.524,19.3561
399000,19.3939,19.2408,19.5443,19.3681
400000,19.4064,19.2513,19.5651,19.3942
401000,19.4369,19.2881,19.5899,19.371
402000,19.4496,19.3024,19.6,19.3715
403000,19.4843,19.3335,19.631,19.4697
404000,19.5083,19.3579,19.6512,19.4554
405000,19.5322,19.3722,19.6949,19.4724
406000,19.5549,19.3999,19.7163,19.6317
407000,19.5804,19.423,19.7441,19.6201
408000,19.6089,19.4416,19.7722,19.6287
409000,19.6206,19.4502,19.7766,19.6744
410000,19.6356,19.4596,19.8093,19.6783
411000,19.6648,19.4915,19.8301,19.6908
412000,19.6741,19.5034,19.8417,19.6797
413000,19.6665,19.5027,19.8268,19.694
414000,19.678,19.5232,19.8478,19.6975
415000,19.7029,19.5365,19.8662,19.7255
416000,19.7226,19.5591,19.8898,19.7553
417000,19.7454,19.5824,19.8946,19.7885
418000,19.7371,19.582,19.8897,19.798
419000,19.7391,19.598,19.9002,19.8597
420000,19.7601,19.5999,19.9176,19.816
421000,19.7514,19.5976,19.9076,19.7421
422000,19.7793,19.6307,19.9339,19.6874
423000,19.8252,19.6657,19.9806,19.8393
424000,19.8614,19.6962,20.0254,19.851
425000,19.8982,19.7473,20.0593,19.8968
426000,19.9184,19.7656,20.0735,19.8977
427000,19.9035,19.7524,20.0619,19.9349
428000,19.8907,19.7272,20.0542,19.88
429000,19.9235,19.7503,20.0878,19.9013
430000,19.9444,19.7794,20.1092,19.9814
431000,19.9736,19.8244,20.1365,19.9258
432000,20.002,19.8486,20.167,19.9518
433000,20.0243,19.867,20.1732,19.9374
434000,20.0495,19.895,20.2046,20.0347
435000,20.0496,19.8947,20.2064,19.9985
436000,20.0674,19.9127,20.2218,20.0656
437000,20.0904,19.9337,20.2426,20.0241
438000,20.1126,19.9582,20.2705,20.1239
439000,20.1355,19.9698,20.2985,20.1865
440000,20.1761,19.9979,20.3527,20.1597
441000,20.1956,20.0159,20.3715,20.2749
442000,20.207,20.0246,20.3769,20.3292
443000,20.2234,20.0407,20.3869,20.3206
444000,20.2143,20.0269,20.3815,20.317
445000,20.1949,20.028,20.3577,20.2731
446000,20.2162,20.0377,20.384,20.2653
447000,20.2671,20.0865,20.4356,20.3481
448000,20.2971,20.123,20.4642,20.3971
449000,20.3068,20.1403,20.466,20.357
450000,20.3158,20.1558,20.4799,20.3165
451000,20.3311,20.1623,20.4937,20.3943
452000,20.336,20.1606,20.5038,20.4021
453000,20.3462,20.1802,20.5235,20.3369
454000,20.3724,20.1927,20.548,20.3037
455000,20.3764,20.2144,20.5412,20.2353
456000,20.4424,20.2777,20.6163,20.3181
457000,20.482,20.3097,20.6572,20.3851
458000,20.519,20.3456,20.7025,20.4539
459000,20.5597,20.3904,20.733,20.4233
460000,20.5625,20.3908,20.7442,20.4277
461000,20.5795,20.4062,20.7596,20.5167
462000,20.577,20.4129,20.7408,20.5196
463000,20.5541,20.3996,20.7147,20.5027
464000,20.5759,20.4271,20.7278,20.5732
465000,20.6056,20.4586,20.7628,20.6317
466000,20.5963,20.4487,20.7577,20.616
467000,20.6101,20.4577,20.7604,20.5968
468000,20.6176,20.4681,20.7689,20.6751
469000,20.6369,20.4889,20.779,20.6539
470000,20.6789,20.5352,20.8192,20.6892
471000,20.7012,20.5493,20.852,20.699
472000,20.7248,20.5787,20.8686,20.7499
473000,20.7286,20.5691,20.8798,20.6851
474000,20.7276,20.5695,20.8853,20.6684
475000,20.7253,20.5772,20.887,20.7881
476000,20.742,20.5903,20.8954,20.7401
477000,20.7635,20.6075,20.9208,20.7435
478000,20.781,20.6237,20.9529,20.6876
479000,20.7682,20.6051,20.9263,20.6988
480000,20.7798,20.6114,20.9518,20.7656
481000,20.7974,20.6392,20.9633,20.7006
482000,20.7936,20.6325,20.9431,20.7614
483000,20.7786,20.6305,20.9323,20.7752
484000,20.7902,20.6379,20.9353,20.752
485000,20.819,20.6724,20.9667,20.8617
486000,20.822,20.673,20.9638,20.882
487000,20.8493,20.7017,21.0009,20.9068
488000,20.853,20.6959,21.0069,20.9015
489000,20.8687,20.7167,21.0229,20.9149
490000,20.8714,20.7157,21.0291,20.8799
491000,20.8835,20.7387,21.0346,20.7998
492000,20.9091,20.7513,21.0715,20.9012
493000,20.9577,20.7954,21.1281,20.965
494000,20.9858,20.8089,21.1549,20.9679
495000,21.0017,20.8208,21.175,20.9827
496000,21.05,20.8817,21.2136,20.9837
497000,21.0898,20.9199,21.2515,21.1067
498000,21.0977,20.9429,21.2588,21.0565
499000,21.1248,20.9669,21.2746,21.132
500000,21.1772,21.0126,21.3349,21.1413


==> results/traffic_signal/q_learning-cause_unknown/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0.06,0.020615,0.162171,0
11000,0.66,0.521538,0.775631,1
12000,0.96,0.865399,0.988961,1
13000,1,0.928652,1,1
14000,1,0.928652,1,1
15000,1,0.928652,1,1
16000,1,0.928652,1,1
17000,1,0.928652,1,1
18000,1,0.928652,1,1
19000,1,0.928652,1,1
20000,1,0.928652,1,1
21000,1,0.928652,1,1
22000,1,0.928652,1,1
23000,1,0.928652,1,1
24000,1,0.928652,1,1
25000,1,0.928652,1,1
26000,1,0.928652,1,1
27000,1,0.928652,1,1
28000,1,0.928652,1,1
29000,1,0.928652,1,1
30000,1,0.928652,1,1
31000,1,0.928652,1,1
32000,1,0.928652,1,1
33000,1,0.928652,1,1
34000,1,0.928652,1,1
35000,1,0.928652,1,1
36000,1,0.928652,1,1
37000,1,0.928652,1,1
38000,1,0.928652,1,1
39000,1,0.928652,1,1
40000,1,0.928652,1,1
41000,1,0.928652,1,1
42000,1,0.928652,1,1
43000,1,0.928652,1,1
44000,1,0.928652,1,1
45000,1,0.928652,1,1
46000,1,0.928652,1,1
47000,1,0.928652,1,1
48000,1,0.928652,1,1
49000,1,0.928652,1,1
50000,1,0.928652,1,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,1,0.928652,1,1
70000,1,0.928652,1,1
71000,1,0.928652,1,1
72000,1,0.928652,1,1
73000,1,0.928652,1,1
74000,1,0.928652,1,1
75000,1,0.928652,1,1
76000,1,0.928652,1,1
77000,1,0.928652,1,1
78000,1,0.928652,1,1
79000,1,0.928652,1,1
80000,1,0.928652,1,1
81000,1,0.928652,1,1
82000,1,0.928652,1,1
83000,1,0.928652,1,1
84000,1,0.928652,1,1
85000,1,0.928652,1,1
86000,1,0.928652,1,1
87000,1,0.928652,1,1
88000,1,0.928652,1,1
89000,1,0.928652,1,1
90000,1,0.928652,1,1
91000,1,0.928652,1,1
92000,1,0.928652,1,1
93000,1,0.928652,1,1
94000,1,0.928652,1,1
95000,1,0.928652,1,1
96000,1,0.928652,1,1
97000,1,0.928652,1,1
98000,1,0.928652,1,1
99000,1,0.928652,1,1
100000,1,0.928652,1,1
101000,1,0.928652,1,1
102000,1,0.928652,1,1
103000,1,0.928652,1,1
104000,1,0.928652,1,1
105000,1,0.928652,1,1
106000,1,0.928652,1,1
107000,1,0.928652,1,1
108000,1,0.928652,1,1
109000,1,0.928652,1,1
110000,1,0.928652,1,1
111000,1,0.928652,1,1
112000,1,0.928652,1,1
113000,1,0.928652,1,1
114000,1,0.928652,1,1
115000,1,0.928652,1,1
116000,1,0.928652,1,1
117000,1,0.928652,1,1
118000,1,0.928652,1,1
119000,1,0.928652,1,1
120000,1,0.928652,1,1
121000,1,0.928652,1,1
122000,1,0.928652,1,1
123000,1,0.928652,1,1
124000,1,0.928652,1,1
125000,1,0.928652,1,1
126000,1,0.928652,1,1
127000,1,0.928652,1,1
128000,1,0.928652,1,1
129000,1,0.928652,1,1
130000,1,0.928652,1,1
131000,1,0.928652,1,1
132000,1,0.928652,1,1
133000,1,0.928652,1,1
134000,1,0.928652,1,1
135000,1,0.928652,1,1
136000,1,0.928652,1,1
137000,1,0.928652,1,1
138000,1,0.928652,1,1
139000,1,0.928652,1,1
140000,1,0.928652,1,1
141000,1,0.928652,1,1
142000,1,0.928652,1,1
143000,1,0.928652,1,1
144000,1,0.928652,1,1
145000,1,0.928652,1,1
146000,1,0.928652,1,1
147000,1,0.928652,1,1
148000,1,0.928652,1,1
149000,1,0.928652,1,1
150000,1,0.928652,1,1
151000,1,0.928652,1,1
152000,1,0.928652,1,1
153000,1,0.928652,1,1
154000,1,0.928652,1,1
155000,1,0.928652,1,1
156000,1,0.928652,1,1
157000,1,0.928652,1,1
158000,1,0.928652,1,1
159000,1,0.928652,1,1
160000,1,0.928652,1,1
161000,1,0.928652,1,1
162000,1,0.928652,1,1
163000,1,0.928652,1,1
164000,1,0.928652,1,1
165000,1,0.928652,1,1
166000,1,0.928652,1,1
167000,1,0.928652,1,1
168000,1,0.928652,1,1
169000,1,0.928652,1,1
170000,1,0.928652,1,1
171000,1,0.928652,1,1
172000,1,0.928652,1,1
173000,1,0.928652,1,1
174000,1,0.928652,1,1
175000,1,0.928652,1,1
176000,1,0.928652,1,1
177000,1,0.928652,1,1
178000,1,0.928652,1,1
179000,1,0.928652,1,1
180000,1,0.928652,1,1
181000,1,0.928652,1,1
182000,1,0.928652,1,1
183000,1,0.928652,1,1
184000,1,0.928652,1,1
185000,1,0.928652,1,1
186000,1,0.928652,1,1
187000,1,0.928652,1,1
188000,1,0.928652,1,1
189000,1,0.928652,1,1
190000,1,0.928652,1,1
191000,1,0.928652,1,1
192000,1,0.928652,1,1
193000,1,0.928652,1,1
194000,1,0.928652,1,1
195000,1,0.928652,1,1
196000,1,0.928652,1,1
197000,1,0.928652,1,1
198000,1,0.928652,1,1
199000,1,0.928652,1,1
200000,1,0.928652,1,1
201000,1,0.928652,1,1
202000,1,0.928652,1,1
203000,1,0.928652,1,1
204000,1,0.928652,1,1
205000,1,0.928652,1,1
206000,1,0.928652,1,1
207000,1,0.928652,1,1
208000,1,0.928652,1,1
209000,1,0.928652,1,1
210000,1,0.928652,1,1
211000,1,0.928652,1,1
212000,1,0.928652,1,1
213000,1,0.928652,1,1
214000,1,0.928652,1,1
215000,1,0.928652,1,1
216000,1,0.928652,1,1
217000,1,0.928652,1,1
218000,1,0.928652,1,1
219000,1,0.928652,1,1
220000,1,0.928652,1,1
221000,1,0.928652,1,1
222000,1,0.928652,1,1
223000,1,0.928652,1,1
224000,1,0.928652,1,1
225000,1,0.928652,1,1
226000,1,0.928652,1,1
227000,1,0.928652,1,1
228000,1,0.928652,1,1
229000,1,0.928652,1,1
230000,1,0.928652,1,1
231000,1,0.928652,1,1
232000,1,0.928652,1,1
233000,1,0.928652,1,1
234000,1,0.928652,1,1
235000,1,0.928652,1,1
236000,1,0.928652,1,1
237000,1,0.928652,1,1
238000,1,0.928652,1,1
239000,1,0.928652,1,1
240000,1,0.928652,1,1
241000,1,0.928652,1,1
242000,1,0.928652,1,1
243000,1,0.928652,1,1
244000,1,0.928652,1,1
245000,1,0.928652,1,1
246000,1,0.928652,1,1
247000,1,0.928652,1,1
248000,1,0.928652,1,1
249000,1,0.928652,1,1
250000,1,0.928652,1,1
251000,1,0.928652,1,1
252000,1,0.928652,1,1
253000,1,0.928652,1,1
254000,1,0.928652,1,1
255000,1,0.928652,1,1
256000,1,0.928652,1,1
257000,1,0.928652,1,1
258000,1,0.928652,1,1
259000,1,0.928652,1,1
260000,1,0.928652,1,1
261000,1,0.928652,1,1
262000,1,0.928652,1,1
263000,1,0.928652,1,1
264000,1,0.928652,1,1
265000,1,0.928652,1,1
266000,1,0.928652,1,1
267000,1,0.928652,1,1
268000,1,0.928652,1,1
269000,1,0.928652,1,1
270000,1,0.928652,1,1
271000,1,0.928652,1,1
272000,1,0.928652,1,1
273000,1,0.928652,1,1
274000,1,0.928652,1,1
275000,1,0.928652,1,1
276000,1,0.928652,1,1
277000,1,0.928652,1,1
278000,1,0.928652,1,1
279000,1,0.928652,1,1
280000,1,0.928652,1,1
281000,1,0.928652,1,1
282000,1,0.928652,1,1
283000,1,0.928652,1,1
284000,1,0.928652,1,1
285000,1,0.928652,1,1
286000,1,0.928652,1,1
287000,1,0.928652,1,1
288000,1,0.928652,1,1
289000,1,0.928652,1,1
290000,1,0.928652,1,1
291000,1,0.928652,1,1
292000,1,0.928652,1,1
293000,1,0.928652,1,1
294000,1,0.928652,1,1
295000,1,0.928652,1,1
296000,1,0.928652,1,1
297000,1,0.928652,1,1
298000,1,0.928652,1,1
299000,1,0.928652,1,1
300000,1,0.928652,1,1
301000,1,0.928652,1,1
302000,1,0.928652,1,1
303000,1,0.928652,1,1
304000,1,0.928652,1,1
305000,1,0.928652,1,1
306000,1,0.928652,1,1
307000,1,0.928652,1,1
308000,1,0.928652,1,1
309000,1,0.928652,1,1
310000,1,0.928652,1,1
311000,1,0.928652,1,1
312000,1,0.928652,1,1
313000,1,0.928652,1,1
314000,1,0.928652,1,1
315000,1,0.928652,1,1
316000,1,0.928652,1,1
317000,1,0.928652,1,1
318000,1,0.928652,1,1
319000,1,0.928652,1,1
320000,1,0.928652,1,1
321000,1,0.928652,1,1
322000,1,0.928652,1,1
323000,1,0.928652,1,1
324000,1,0.928652,1,1
325000,1,0.928652,1,1
326000,1,0.928652,1,1
327000,1,0.928652,1,1
328000,1,0.928652,1,1
329000,1,0.928652,1,1
330000,1,0.928652,1,1
331000,1,0.928652,1,1
332000,1,0.928652,1,1
333000,1,0.928652,1,1
334000,1,0.928652,1,1
335000,1,0.928652,1,1
336000,1,0.928652,1,1
337000,1,0.928652,1,1
338000,1,0.928652,1,1
339000,1,0.928652,1,1
340000,1,0.928652,1,1
341000,1,0.928652,1,1
342000,1,0.928652,1,1
343000,1,0.928652,1,1
344000,1,0.928652,1,1
345000,1,0.928652,1,1
346000,1,0.928652,1,1
347000,1,0.928652,1,1
348000,1,0.928652,1,1
349000,1,0.928652,1,1
350000,1,0.928652,1,1
351000,1,0.928652,1,1
352000,1,0.928652,1,1
353000,1,0.928652,1,1
354000,1,0.928652,1,1
355000,1,0.928652,1,1
356000,1,0.928652,1,1
357000,1,0.928652,1,1
358000,1,0.928652,1,1
359000,1,0.928652,1,1
360000,1,0.928652,1,1
361000,1,0.928652,1,1
362000,1,0.928652,1,1
363000,1,0.928652,1,1
364000,1,0.928652,1,1
365000,1,0.928652,1,1
366000,1,0.928652,1,1
367000,1,0.928652,1,1
368000,1,0.928652,1,1
369000,1,0.928652,1,1
370000,1,0.928652,1,1
371000,1,0.928652,1,1
372000,1,0.928652,1,1
373000,1,0.928652,1,1
374000,1,0.928652,1,1
375000,1,0.928652,1,1
376000,1,0.928652,1,1
377000,1,0.928652,1,1
378000,1,0.928652,1,1
379000,1,0.928652,1,1
380000,1,0.928652,1,1
381000,1,0.928652,1,1
382000,1,0.928652,1,1
383000,1,0.928652,1,1
384000,1,0.928652,1,1
385000,1,0.928652,1,1
386000,1,0.928652,1,1
387000,1,0.928652,1,1
388000,1,0.928652,1,1
389000,1,0.928652,1,1
390000,1,0.928652,1,1
391000,1,0.928652,1,1
392000,1,0.928652,1,1
393000,1,0.928652,1,1
394000,1,0.928652,1,1
395000,1,0.928652,1,1
396000,1,0.928652,1,1
397000,1,0.928652,1,1
398000,1,0.928652,1,1
399000,1,0.928652,1,1
400000,1,0.928652,1,1
401000,1,0.928652,1,1
402000,1,0.928652,1,1
403000,1,0.928652,1,1
404000,1,0.928652,1,1
405000,1,0.928652,1,1
406000,1,0.928652,1,1
407000,1,0.928652,1,1
408000,1,0.928652,1,1
409000,1,0.928652,1,1
410000,1,0.928652,1,1
411000,1,0.928652,1,1
412000,1,0.928652,1,1
413000,1,0.928652,1,1
414000,1,0.928652,1,1
415000,1,0.928652,1,1
416000,1,0.928652,1,1
417000,1,0.928652,1,1
418000,1,0.928652,1,1
419000,1,0.928652,1,1
420000,1,0.928652,1,1
421000,1,0.928652,1,1
422000,1,0.928652,1,1
423000,1,0.928652,1,1
424000,1,0.928652,1,1
425000,1,0.928652,1,1
426000,1,0.928652,1,1
427000,1,0.928652,1,1
428000,1,0.928652,1,1
429000,1,0.928652,1,1
430000,1,0.928652,1,1
431000,1,0.928652,1,1
432000,1,0.928652,1,1
433000,1,0.928652,1,1
434000,1,0.928652,1,1
435000,1,0.928652,1,1
436000,1,0.928652,1,1
437000,1,0.928652,1,1
438000,1,0.928652,1,1
439000,1,0.928652,1,1
440000,1,0.928652,1,1
441000,1,0.928652,1,1
442000,1,0.928652,1,1
443000,1,0.928652,1,1
444000,1,0.928652,1,1
445000,1,0.928652,1,1
446000,1,0.928652,1,1
447000,1,0.928652,1,1
448000,1,0.928652,1,1
449000,1,0.928652,1,1
450000,1,0.928652,1,1
451000,1,0.928652,1,1
452000,1,0.928652,1,1
453000,1,0.928652,1,1
454000,1,0.928652,1,1
455000,1,0.928652,1,1
456000,1,0.928652,1,1
457000,1,0.928652,1,1
458000,1,0.928652,1,1
459000,1,0.928652,1,1
460000,1,0.928652,1,1
461000,1,0.928652,1,1
462000,1,0.928652,1,1
463000,1,0.928652,1,1
464000,1,0.928652,1,1
465000,1,0.928652,1,1
466000,1,0.928652,1,1
467000,1,0.928652,1,1
468000,1,0.928652,1,1
469000,1,0.928652,1,1
470000,1,0.928652,1,1
471000,1,0.928652,1,1
472000,1,0.928652,1,1
473000,1,0.928652,1,1
474000,1,0.928652,1,1
475000,1,0.928652,1,1
476000,1,0.928652,1,1
477000,1,0.928652,1,1
478000,1,0.928652,1,1
479000,1,0.928652,1,1
480000,1,0.928652,1,1
481000,1,0.928652,1,1
482000,1,0.928652,1,1
483000,1,0.928652,1,1
484000,1,0.928652,1,1
485000,1,0.928652,1,1
486000,1,0.928652,1,1
487000,1,0.928652,1,1
488000,1,0.928652,1,1
489000,1,0.928652,1,1
490000,1,0.928652,1,1
491000,1,0.928652,1,1
492000,1,0.928652,1,1
493000,1,0.928652,1,1
494000,1,0.928652,1,1
495000,1,0.928652,1,1
496000,1,0.928652,1,1
497000,1,0.928652,1,1
498000,1,0.928652,1,1
499000,1,0.928652,1,1
500000,1,0.928652,1,1


==> results/traffic_signal/q_learning-cause_unknown/trajectories_total_queue.csv <==
timestep,mean,ci_lo,ci_hi,median
0,6,6,6,6
1,5.48,5.48,5.48,5.48
2,5.2584,5.2152,5.3016,5.1
3,5.2336,5.0892,5.38323,4.86
4,5.5268,5.33918,5.7072,5.09
5,5.4168,5.33198,5.51082,5.32
6,5.322,5.2692,5.3772,5.31
7,5.2116,5.1312,5.28762,5.28
8,5.208,5.1068,5.30681,5.27
9,5.07344,4.96743,5.17962,5.17
10,4.89263,4.79805,4.98042,4.92
11,5.03724,4.94294,5.13334,4.9998
12,5.27459,5.16031,5.37882,5.27306
13,5.67046,5.55366,5.77824,5.72
14,5.95178,5.82032,6.07542,6
15,6.27124,6.11797,6.42662,6.31306
16,6.43503,6.27859,6.59178,6.3775
17,6.51571,6.36189,6.67948,6.41
18,6.78112,6.62313,6.93826,6.75
19,6.99483,6.83859,7.14985,6.98
20,7.27893,7.11802,7.43355,7.3
21,7.5488,7.39391,7.70332,7.63
22,7.80978,7.6621,7.96267,7.86
23,8.03511,7.88363,8.19771,8.12
24,8.02539,7.87329,8.18692,8.09
25,8.44451,8.27826,8.60848,8.52
26,8.76373,8.60518,8.92648,8.8
27,8.91708,8.75939,9.08128,8.99
28,9.31512,9.16003,9.46204,9.38
29,9.61706,9.45817,9.77677,9.65694
30,9.82421,9.66389,9.97788,9.86837
31,10.0097,9.84622,10.1756,10.0514
32,10.2413,10.075,10.4096,10.3061
33,10.3375,10.1613,10.5136,10.3839
34,10.6318,10.4559,10.8002,10.6563
35,10.9414,10.7761,11.1003,10.9592
36,11.1763,11.0193,11.3454,11.17
37,11.2862,11.1164,11.4515,11.2754
38,11.6559,11.503,11.8091,11.5859
39,11.7826,11.6285,11.928,11.7067
40,12.1514,12.0021,12.2984,12.111
41,12.2849,12.1413,12.4338,12.2292
42,12.7134,12.5582,12.8638,12.6769
43,12.9481,12.798,13.0975,12.9184
44,13.1419,12.9866,13.3001,13.1233
45,13.3278,13.1621,13.4877,13.3125
46,13.4236,13.2664,13.5769,13.4082
47,13.6819,13.5358,13.8353,13.6253
48,13.7849,13.6354,13.9196,13.7938
49,13.9251,13.7733,14.084,13.9021
50,13.9867,13.8369,14.1423,13.947
51,14.0852,13.9339,14.2486,14.0315
52,14.3286,14.172,14.4965,14.2529
53,14.4844,14.3118,14.6585,14.405
54,14.6042,14.4391,14.7819,14.4581
55,14.6085,14.4427,14.7795,14.4578
56,14.5503,14.3745,14.7164,14.3809
57,14.6367,14.4747,14.8024,14.4949
58,14.779,14.6099,14.9487,14.6875
59,15.177,15.0156,15.3484,15.1279
60,15.3017,15.1444,15.4666,15.2366
61,15.3852,15.2196,15.5503,15.3441
62,15.5733,15.4123,15.7471,15.5377
63,15.7089,15.5401,15.8658,15.667
64,15.9538,15.7921,16.1284,15.9035
65,16.0587,15.8798,16.2348,15.959
66,16.1964,16.0303,16.3794,16.0748
67,16.145,15.9578,16.3234,16.0625
68,16.4339,16.2551,16.6157,16.375
69,16.5394,16.3612,16.7122,16.5213
70,16.6514,16.4779,16.8242,16.5917
71,16.6907,16.5219,16.873,16.6444
72,16.9136,16.7426,17.084,16.9271
73,17.0844,16.9081,17.2712,17.1618
74,17.0877,16.8973,17.2728,17.1379
75,17.1621,16.9724,17.3585,17.1665
76,17.235,17.0263,17.4273,17.2309
77,17.2979,17.105,17.4914,17.3409
78,17.3353,17.1482,17.5195,17.3839
79,17.3122,17.1142,17.5158,17.3543
80,17.5653,17.3838,17.757,17.6002
81,17.7055,17.506,17.8987,17.7355
82,17.8141,17.6253,18.0021,17.8047
83,17.797,17.6139,17.9933,17.8335
84,17.7297,17.5321,17.9244,17.736
85,17.8431,17.6601,18.0442,17.8391
86,17.9989,17.8037,18.1926,18
87,18.0339,17.8506,18.2246,17.9881
88,18.0967,17.8961,18.2903,18.0702
89,18.1814,17.9789,18.3816,18.1684
90,18.2795,18.0822,18.48,18.2076
91,18.2707,18.0652,18.4811,18.1822
92,18.3394,18.1369,18.5596,18.284
93,18.527,18.3152,18.7256,18.5513
94,18.5106,18.3137,18.7125,18.5069
95,18.4753,18.2839,18.6869,18.4091
96,18.582,18.3837,18.7936,18.5716
97,18.6442,18.4277,18.8503,18.5818
98,18.5577,18.3403,18.7663,18.5278
99,18.6145,18.4022,18.8332,18.5288


==> results/traffic_signal/seed_scores.csv <==
seed,oracle,unknown,tcirl,dqn4,dqn1
0,61.552,21.2851,62.9436,44.7188,27.4279
1,62.518,20.2395,66.2048,45.568,32.313
2,62.9453,21.5789,64.4317,49.4679,28.5432
3,64.1098,20.8174,64.6543,45.7978,29.7338
4,65.5271,20.3606,64.218,47.3358,29.4979
5,64.4762,20.5759,62.1419,43.0272,30.0245
6,64.7842,21.1057,64.7959,48.4701,28.2217
7,64.5241,21.5409,64.2551,48.3931,28.8051
8,63.6837,20.7024,63.4541,47.5984,29.2435
9,64.4307,21.8134,64.5355,44.399,26.7614
10,64.2036,20.728,65.4892,41.609,30.8491
11,64.3352,20.3638,63.8767,42.3705,26.7091
12,64.024,21.1786,64.2967,43.0765,28.7095
13,63.0317,21.4146,62.1799,48.8582,30.4201
14,64.116,22.2863,64.1042,49.9922,30.0331
15,64.3913,21.0823,65.8765,46.7673,27.3023
16,64.5624,21.143,64.8849,42.5798,27.1756
17,63.0911,21.3083,61.647,43.1538,28.4096
18,65.2549,22.0998,63.1384,45.7988,30.7021
19,63.8449,22.1258,65.2269,43.5393,28.415
20,66.0468,20.7098,65.7818,42.5624,27.1956
21,64.1703,21.0355,63.4141,43.5321,31.271
22,65.5581,21.7694,64.3261,46.347,31.1575
23,64.2774,20.2767,63.5863,40.5987,30.2773
24,64.6933,21.8212,65.23,51.6665,29.2935
25,62.9905,20.8807,64.8499,42.9344,30.2383
26,64.1756,20.2841,63.5524,46.7216,30.4888
27,64.9988,20.4274,64.4019,47.2034,29.8521
28,64.2252,21.1396,62.5087,49.181,30.1422
29,65.5228,20.6419,64.6801,50.5336,28.9507
30,65.4432,21.3297,65.175,45.0541,29.3549
31,65.7182,20.5046,65.0603,50.8051,30.5951
32,65.382,21.8024,65.3621,45.9683,31.3038
33,63.5652,21.2499,65.1573,48.8782,27.1421
34,65.0644,22.0952,64.0651,43.2692,31.734
35,64.4434,22.0315,64.4535,51.6718,27.9114
36,65.0037,20.7511,64.4183,51.377,31.0659
37,62.6431,21.9157,62.765,47.4276,29.9403
38,65.0229,22.4348,63.8955,44.1116,28.8681
39,65.2886,20.5705,64.9262,47.5046,31.8478
40,63.6902,21.2092,64.7882,47.7774,30.4264
41,64.499,21.1371,64.1726,42.6179,31.4935
42,64.5891,21.1718,63.5055,45.02,32.0725
43,64.0691,21.5154,64.7428,41.4552,25.9892
44,64.138,20.7334,63.5694,47.5987,25.8654
45,64.3909,20.7674,63.8628,47.8676,31.9882
46,64.6685,22.0119,64.2138,46.7265,28.3992
47,63.454,20.3826,64.2871,44.6441,27.8553
48,64.5612,21.0689,64.4369,44.4962,29.7732
49,64.9602,21.4399,62.9792,45.0051,25.6752


==> results/traffic_signal/source.yaml <==
snapshot: "traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z"


==> results/traffic_signal/tcirl-sat-counterfactual/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.77556,2.75228,2.79825,2.76891
2000,3.22197,3.18422,3.26212,3.19768
3000,3.70226,3.65069,3.75335,3.68006
4000,4.24456,4.18368,4.3082,4.24302
5000,4.79652,4.7241,4.87075,4.76076
6000,5.43235,5.34668,5.52196,5.37772
7000,6.10206,5.98991,6.22041,5.99662
8000,6.81006,6.6982,6.93812,6.79469
9000,7.61572,7.48344,7.75835,7.60462
10000,8.42663,8.26959,8.57777,8.48776
11000,9.29089,9.12235,9.4747,9.33624
12000,10.2071,10.0099,10.3915,10.2713
13000,11.2288,10.9929,11.4672,11.3151
14000,12.194,11.9192,12.4512,12.1787
15000,13.2145,12.9171,13.5152,13.2296
16000,14.3163,13.9737,14.6561,14.385
17000,15.5385,15.1423,15.914,15.5762
18000,16.6806,16.3033,17.0891,16.9801
19000,17.8741,17.4488,18.2984,18.0686
20000,19.0146,18.5384,19.4782,18.9252
21000,20.1398,19.6475,20.6255,20.012
22000,21.2058,20.6921,21.7019,21.264
23000,22.3012,21.7875,22.8415,22.4837
24000,23.4023,22.8377,23.9115,23.5757
25000,24.4439,23.9102,25.0045,24.7789
26000,25.4745,24.9391,25.9926,25.5756
27000,26.4936,25.9285,27.0039,26.8367
28000,27.4883,26.9508,27.9937,27.9011
29000,28.4797,27.9355,29.0013,28.9515
30000,29.4183,28.8276,30.0144,30.018
31000,30.3836,29.7869,30.9578,31.0412
32000,31.2727,30.683,31.8361,31.7477
33000,32.2254,31.618,32.7869,32.5089
34000,33.1072,32.536,33.6377,33.4126
35000,34.0017,33.4598,34.5336,34.2996
36000,34.8021,34.2226,35.3274,35.1454
37000,35.674,35.1069,36.19,36.1675
38000,36.5017,35.9537,37.002,36.7325
39000,37.3062,36.8027,37.7837,37.5022
40000,37.9577,37.4551,38.4783,38.1898
41000,38.5393,38.0244,39.0334,38.6569
42000,39.2015,38.6952,39.6924,39.4193
43000,39.8676,39.3838,40.3286,40.0922
44000,40.5722,40.1006,41.0612,40.9846
45000,41.2096,40.7237,41.6584,41.4448
46000,41.8541,41.3577,42.3251,42.3353
47000,42.4145,41.912,42.903,42.9537
48000,42.9542,42.4137,43.4403,43.4428
49000,43.5039,42.9987,43.9723,43.7893
50000,44.0108,43.5193,44.5193,44.0617
51000,44.5405,44.0771,45.0019,44.7822
52000,45.0212,44.5638,45.4741,45.0368
53000,45.4826,45.0075,45.9307,45.5233
54000,45.9387,45.4828,46.3993,46.0429
55000,46.3709,45.9386,46.8171,46.4669
56000,46.7787,46.3393,47.2036,46.8464
57000,47.1129,46.6779,47.5306,46.967
58000,47.5054,47.0496,47.947,47.3237
59000,47.8566,47.4138,48.3039,47.9089
60000,48.2817,47.8093,48.7222,48.0796
61000,48.6385,48.1785,49.0597,48.4805
62000,48.9413,48.5119,49.3778,49.2008
63000,49.3555,48.889,49.7918,49.6041
64000,49.6698,49.1731,50.1281,49.7554
65000,49.9874,49.5345,50.4273,50.0544
66000,50.2957,49.863,50.7606,50.3489
67000,50.6452,50.2337,51.0412,50.7851
68000,51.0238,50.6032,51.4348,51.2618
69000,51.3334,50.9512,51.7285,51.4901
70000,51.6155,51.2696,51.9659,51.6476
71000,51.8845,51.5199,52.2243,51.8861
72000,52.1762,51.8162,52.5369,52.2079
73000,52.442,52.0984,52.7771,52.512
74000,52.6595,52.3081,52.9976,52.7363
75000,52.8705,52.5017,53.2154,52.9712
76000,53.1286,52.7672,53.4721,53.1513
77000,53.3332,53.0088,53.6751,53.3974
78000,53.5777,53.2332,53.9154,53.4657
79000,53.8255,53.4805,54.1461,53.9133
80000,54.0656,53.7443,54.401,54.1471
81000,54.25,53.9315,54.5518,54.1431
82000,54.4566,54.1619,54.7763,54.3952
83000,54.6408,54.334,54.9515,54.5779
84000,54.8517,54.5478,55.1609,54.9197
85000,55.0571,54.7619,55.3678,55.1704
86000,55.2184,54.9108,55.537,55.3084
87000,55.3879,55.061,55.7331,55.3411
88000,55.5179,55.1863,55.8546,55.5418
89000,55.653,55.3008,55.9988,55.5876
90000,55.816,55.4527,56.1504,55.8604
91000,55.9804,55.6396,56.3146,55.9235
92000,56.1228,55.7652,56.4608,56.0963
93000,56.3058,55.9586,56.6646,56.2172
94000,56.4327,56.0865,56.7835,56.3676
95000,56.5518,56.2003,56.884,56.4649
96000,56.7084,56.3882,57.0653,56.5409
97000,56.851,56.5272,57.1971,56.6591
98000,56.9651,56.6645,57.2681,56.6655
99000,57.055,56.7435,57.3707,56.8137
100000,57.1647,56.8338,57.4716,56.9117
101000,57.2764,56.9609,57.5898,57.1104
102000,57.4182,57.1058,57.7229,57.289
103000,57.5481,57.2566,57.8611,57.4344
104000,57.6769,57.3778,57.9862,57.5234
105000,57.8209,57.5398,58.1321,57.5911
106000,57.9377,57.6763,58.21,57.8074
107000,58.0405,57.7506,58.3363,58.0111
108000,58.1201,57.8352,58.4228,58.1522
109000,58.2621,57.9774,58.5464,58.1306
110000,58.3691,58.0832,58.6637,58.316
111000,58.5108,58.2431,58.816,58.4604
112000,58.5999,58.3269,58.9045,58.5884
113000,58.7,58.4368,58.978,58.6959
114000,58.8163,58.5456,59.0761,58.8352
115000,58.9174,58.6386,59.184,59.0323
116000,59.0008,58.7362,59.2633,59.1541
117000,59.0762,58.805,59.3433,59.1863
118000,59.1654,58.9013,59.4212,59.2904
119000,59.2818,59.0226,59.5452,59.4454
120000,59.3637,59.0924,59.6532,59.4826
121000,59.4573,59.1809,59.7265,59.6706
122000,59.5528,59.2672,59.8244,59.6919
123000,59.6488,59.3661,59.9406,59.7482
124000,59.7102,59.4123,60.015,59.7238
125000,59.7719,59.4854,60.055,59.874
126000,59.8576,59.5645,60.1454,60.0079
127000,59.9348,59.6344,60.2228,60.1313
128000,60.0097,59.7215,60.304,60.1828
129000,60.121,59.8067,60.4104,60.3035
130000,60.1778,59.8744,60.4684,60.2937
131000,60.2805,59.9692,60.5671,60.3773
132000,60.3707,60.0886,60.6403,60.525
133000,60.4166,60.1174,60.6872,60.4987
134000,60.487,60.2069,60.7459,60.5656
135000,60.573,60.3078,60.8354,60.605
136000,60.6834,60.4118,60.9534,60.6963
137000,60.7492,60.4704,61.0102,60.8083
138000,60.8277,60.5614,61.086,60.8768
139000,60.9031,60.6269,61.1601,60.9754
140000,60.9492,60.679,61.2126,61.0666
141000,61.029,60.7506,61.2875,61.1416
142000,61.0593,60.8056,61.3117,61.1963
143000,61.1307,60.8777,61.3848,61.337
144000,61.1513,60.8913,61.3994,61.359
145000,61.2372,60.9814,61.4632,61.4589
146000,61.2956,61.0556,61.5196,61.4502
147000,61.3414,61.1197,61.5623,61.5055
148000,61.4175,61.213,61.6192,61.5682
149000,61.4867,61.2845,61.681,61.6454
150000,61.5495,61.3511,61.752,61.6199
151000,61.6337,61.4323,61.8261,61.7113
152000,61.6815,61.4867,61.8787,61.7354
153000,61.7316,61.5275,61.9279,61.7828
154000,61.7835,61.5775,61.9769,61.8741
155000,61.8208,61.6056,62.0246,61.9326
156000,61.88,61.6614,62.0846,61.938
157000,61.9409,61.7224,62.1422,62.0631
158000,62.0153,61.7887,62.2208,62.0893
159000,62.0601,61.8465,62.2579,62.069
160000,62.1105,61.8861,62.3149,62.136
161000,62.1495,61.9303,62.3525,62.1098
162000,62.2048,61.991,62.4211,62.141
163000,62.2416,62.0125,62.4472,62.1961
164000,62.3047,62.0884,62.5236,62.2176
165000,62.344,62.1194,62.5594,62.3212
166000,62.3658,62.1398,62.591,62.3102
167000,62.4005,62.1732,62.6163,62.4094
168000,62.431,62.2123,62.6403,62.5045
169000,62.4507,62.2515,62.6617,62.5364
170000,62.4692,62.2644,62.6662,62.5151
171000,62.5145,62.3158,62.6998,62.5951
172000,62.5504,62.3558,62.741,62.7232
173000,62.6072,62.4109,62.808,62.7084
174000,62.6634,62.4594,62.8554,62.771
175000,62.7219,62.5278,62.9095,62.7758
176000,62.7424,62.5636,62.9363,62.6865
177000,62.7476,62.5554,62.9383,62.6888
178000,62.7739,62.5846,62.976,62.6766
179000,62.8072,62.6171,63.0009,62.7899
180000,62.8394,62.6383,63.0514,62.8212
181000,62.8756,62.6681,63.0773,62.8643
182000,62.9116,62.7089,63.1175,62.9482
183000,62.9392,62.7234,63.1567,62.9548
184000,62.9475,62.7411,63.169,62.9836
185000,63.0027,62.7951,63.2155,63.0493
186000,63.0217,62.7985,63.2433,63.0924
187000,63.0506,62.8303,63.2736,63.1115
188000,63.0745,62.8796,63.2665,63.148
189000,63.0982,62.9049,63.2993,63.1477
190000,63.1044,62.9121,63.2847,63.2194
191000,63.1146,62.9252,63.2966,63.1858
192000,63.1484,62.9721,63.318,63.16
193000,63.1877,63.0224,63.3524,63.2744
194000,63.2227,63.057,63.3967,63.2472
195000,63.25,63.0805,63.4259,63.2542
196000,63.2837,63.1163,63.4565,63.2821
197000,63.3139,63.1491,63.4788,63.266
198000,63.3294,63.175,63.4967,63.3022
199000,63.3486,63.1843,63.5242,63.2229
200000,63.3736,63.2088,63.5379,63.311
201000,63.3885,63.2181,63.5522,63.3252
202000,63.4521,63.2977,63.6086,63.4199
203000,63.4935,63.3406,63.6624,63.4104
204000,63.5147,63.3532,63.6797,63.4632
205000,63.5385,63.3712,63.7061,63.4769
206000,63.5755,63.4183,63.7456,63.5289
207000,63.606,63.4381,63.7754,63.5952
208000,63.6313,63.4674,63.7959,63.4679
209000,63.662,63.5011,63.835,63.535
210000,63.6691,63.4997,63.845,63.5842
211000,63.6957,63.5187,63.8798,63.6757
212000,63.7008,63.5261,63.8836,63.6623
213000,63.7094,63.5323,63.8825,63.691
214000,63.7439,63.569,63.917,63.714
215000,63.7757,63.6117,63.9448,63.7743
216000,63.7909,63.6204,63.9566,63.7816
217000,63.7977,63.6298,63.965,63.7802
218000,63.8078,63.6427,63.9794,63.7501
219000,63.8278,63.6535,64.0093,63.8347
220000,63.8471,63.6708,64.0212,63.8098
221000,63.8735,63.6958,64.0373,63.8425
222000,63.8875,63.7205,64.0614,63.8146
223000,63.9123,63.7489,64.0791,63.8352
224000,63.9212,63.7579,64.084,63.8302
225000,63.938,63.7655,64.1042,63.9052
226000,63.9815,63.8284,64.1384,63.9975
227000,63.9999,63.8318,64.1599,64.0373
228000,64.0246,63.8598,64.1841,64.1273
229000,64.0423,63.8712,64.2151,64.1243
230000,64.0589,63.8778,64.2317,64.0863
231000,64.0812,63.9109,64.2541,64.1462
232000,64.104,63.9268,64.2735,64.1352
233000,64.1355,63.9678,64.3086,64.1354
234000,64.1503,63.9835,64.3115,64.2257
235000,64.173,64.0086,64.3429,64.2383
236000,64.1891,64.0145,64.364,64.2479
237000,64.209,64.0121,64.3924,64.3337
238000,64.2412,64.0317,64.4386,64.3117
239000,64.2582,64.0763,64.4467,64.3043
240000,64.2978,64.089,64.4826,64.3405
241000,64.3018,64.1053,64.4997,64.3881
242000,64.3158,64.1123,64.5126,64.4394
243000,64.3373,64.1366,64.5344,64.4464
244000,64.343,64.1483,64.5483,64.4337
245000,64.361,64.1548,64.5577,64.502
246000,64.3737,64.1866,64.5697,64.5015
247000,64.3865,64.1832,64.5916,64.4837
248000,64.4072,64.2108,64.5974,64.5086
249000,64.4429,64.2475,64.636,64.5573
250000,64.4818,64.2899,64.6726,64.6087
251000,64.5033,64.3224,64.6827,64.6127
252000,64.5078,64.3172,64.6944,64.6384
253000,64.5247,64.322,64.7187,64.6906
254000,64.5423,64.3406,64.7518,64.6719
255000,64.5731,64.3702,64.7866,64.7426
256000,64.6181,64.4107,64.8459,64.7906
257000,64.6701,64.4483,64.8723,64.8101
258000,64.6983,64.4916,64.8975,64.7676
259000,64.7164,64.5122,64.9167,64.7757
260000,64.7426,64.5434,64.9455,64.8205
261000,64.7496,64.5462,64.9407,64.8117
262000,64.7414,64.5343,64.9469,64.8228
263000,64.727,64.5226,64.9178,64.8735
264000,64.7259,64.5231,64.9197,64.8934
265000,64.7222,64.5243,64.9069,64.8789
266000,64.7075,64.5164,64.9178,64.8146
267000,64.6837,64.4951,64.8652,64.6956
268000,64.6757,64.4706,64.876,64.762
269000,64.6836,64.4755,64.8718,64.7387
270000,64.6949,64.4986,64.8852,64.7413
271000,64.6936,64.4834,64.8894,64.7211
272000,64.7033,64.4968,64.911,64.6836
273000,64.7055,64.5013,64.9186,64.6654
274000,64.7212,64.4965,64.9286,64.677
275000,64.7313,64.5028,64.9462,64.6814
276000,64.7406,64.5082,64.9597,64.6902
277000,64.7345,64.5048,64.9546,64.7017
278000,64.737,64.4951,64.959,64.6871
279000,64.7477,64.5052,64.9781,64.7428
280000,64.7635,64.5145,64.9978,64.7732
281000,64.7994,64.5352,65.0244,64.8459
282000,64.8286,64.5696,65.0489,64.8999
283000,64.8443,64.5896,65.0696,64.9787
284000,64.8689,64.6167,65.1056,65.0518
285000,64.9013,64.6536,65.1247,65.12
286000,64.9289,64.7039,65.1535,65.1395
287000,64.9468,64.7073,65.1629,65.0906
288000,64.9567,64.7351,65.1663,65.079
289000,64.9796,64.7715,65.1858,65.0615
290000,64.9943,64.777,65.1845,65.0855
291000,65.0103,64.8193,65.1963,65.1507
292000,65.0442,64.8348,65.2332,65.156
293000,65.0626,64.8699,65.2564,65.1267
294000,65.0761,64.888,65.2499,65.1487
295000,65.092,64.9125,65.265,65.1831
296000,65.1005,64.9298,65.2737,65.1199
297000,65.1141,64.9397,65.2849,65.181
298000,65.1269,64.9454,65.2891,65.1918
299000,65.1457,64.9724,65.3149,65.2357
300000,65.1743,65.0012,65.3333,65.2379
301000,65.2055,65.0382,65.3706,65.2826
302000,65.22,65.0424,65.3834,65.3046
303000,65.2325,65.0548,65.3978,65.3418
304000,65.2299,65.0627,65.3984,65.3643
305000,65.2302,65.0658,65.3952,65.3183
306000,65.2452,65.0745,65.4073,65.3337
307000,65.259,65.0876,65.4184,65.3602
308000,65.2644,65.0898,65.4315,65.4041
309000,65.279,65.1068,65.4426,65.4513
310000,65.2834,65.0992,65.4531,65.3615
311000,65.2865,65.1178,65.4634,65.3977
312000,65.2813,65.1009,65.4474,65.3533
313000,65.2897,65.1032,65.4572,65.395
314000,65.3001,65.1408,65.4637,65.3756
315000,65.3036,65.1343,65.462,65.3883
316000,65.3172,65.1509,65.4724,65.3553
317000,65.3466,65.1853,65.5092,65.3818
318000,65.3656,65.1932,65.5248,65.4224
319000,65.3857,65.2228,65.5412,65.463
320000,65.3893,65.2308,65.5371,65.4721
321000,65.4064,65.269,65.5526,65.4706
322000,65.4314,65.2892,65.5862,65.4955
323000,65.4473,65.2975,65.5858,65.5336
324000,65.4554,65.3102,65.5972,65.5409
325000,65.4659,65.3076,65.6148,65.5315
326000,65.4654,65.3045,65.6232,65.5719
327000,65.4756,65.3075,65.6386,65.5991
328000,65.4698,65.296,65.6321,65.5966
329000,65.4716,65.2877,65.6418,65.5758
330000,65.4801,65.2936,65.649,65.5906
331000,65.4939,65.3051,65.6712,65.5968
332000,65.5038,65.3148,65.6813,65.6229
333000,65.515,65.3132,65.6953,65.6525
334000,65.515,65.3049,65.7069,65.6617
335000,65.4958,65.2831,65.6912,65.657
336000,65.4926,65.2704,65.6847,65.6623
337000,65.5036,65.2872,65.7079,65.6817
338000,65.5018,65.283,65.7148,65.6229
339000,65.502,65.2792,65.7146,65.634
340000,65.505,65.2959,65.6999,65.646
341000,65.5174,65.2915,65.7175,65.6793
342000,65.5298,65.321,65.733,65.6791
343000,65.5403,65.3283,65.7445,65.7002
344000,65.557,65.3471,65.7479,65.7663
345000,65.5862,65.3892,65.7778,65.8022
346000,65.6223,65.4271,65.8092,65.8023
347000,65.6506,65.4586,65.8323,65.7739
348000,65.6826,65.4954,65.8532,65.7978
349000,65.712,65.5387,65.8781,65.8441
350000,65.7441,65.5657,65.9087,65.9029
351000,65.7605,65.5848,65.9235,65.898
352000,65.7877,65.61,65.9484,65.943
353000,65.8092,65.6371,65.9675,65.9326
354000,65.8212,65.6537,65.9727,65.9272
355000,65.8419,65.6741,65.9956,65.9089
356000,65.8305,65.6609,65.9802,65.925
357000,65.8277,65.6278,65.9919,65.8935
358000,65.8357,65.6518,66.0008,65.9688
359000,65.8351,65.6508,65.9982,65.9415
360000,65.8329,65.6425,66.0033,65.9693
361000,65.8297,65.6463,66.0061,65.9473
362000,65.8371,65.6556,66.0041,65.945
363000,65.8386,65.6473,65.996,65.9545
364000,65.8445,65.6571,66.0135,65.9802
365000,65.844,65.6608,66.0164,65.9834
366000,65.8483,65.6807,66.018,65.9827
367000,65.863,65.6863,66.029,65.9735
368000,65.8756,65.6956,66.0395,65.9777
369000,65.8726,65.6908,66.0418,65.9263
370000,65.8775,65.7023,66.0539,65.9317
371000,65.8975,65.7161,66.0587,65.9985
372000,65.9164,65.7353,66.0864,66.0315
373000,65.931,65.7493,66.0976,66.0632
374000,65.9487,65.7723,66.1081,66.068
375000,65.9593,65.7859,66.1102,66.0683
376000,65.9533,65.7926,66.1004,66.0582
377000,65.956,65.805,66.1034,66.0701
378000,65.9602,65.8175,66.0988,66.0257
379000,65.9764,65.8359,66.1168,66.0952
380000,65.9812,65.8367,66.1198,66.0967
381000,65.9982,65.8545,66.131,66.0372
382000,66.012,65.8601,66.1533,66.0424
383000,66.0183,65.8613,66.1636,66.0592
384000,66.0161,65.8493,66.1645,66.059
385000,66.0164,65.8498,66.1645,66.0273
386000,66.0208,65.8602,66.1651,66.0858
387000,66.0191,65.8529,66.1657,66.0559
388000,66.0119,65.8503,66.1661,66.037
389000,66.0117,65.8572,66.1612,66.0149
390000,66.0139,65.8507,66.1638,66.0392
391000,65.9964,65.8503,66.1383,66.0269
392000,65.9875,65.8377,66.1304,66.0612
393000,65.9897,65.8316,66.1329,66.0247
394000,65.9805,65.8296,66.1267,66.0014
395000,65.9753,65.8223,66.119,66.0221
396000,65.9781,65.8349,66.1145,66.0909
397000,65.9815,65.8517,66.126,66.1046
398000,65.9884,65.8249,66.1247,66.0655
399000,65.9848,65.8435,66.1215,66.0803
400000,65.9869,65.8406,66.1294,66.0461
401000,65.9862,65.8379,66.1317,66.0487
402000,65.9905,65.8437,66.1358,66.0172
403000,65.9973,65.8459,66.1403,66.039
404000,66.0073,65.8575,66.1496,66.0795
405000,66.0092,65.8585,66.1514,66.0678
406000,66.0198,65.8802,66.1566,66.0653
407000,66.0351,65.8943,66.1746,66.073
408000,66.0507,65.9073,66.1875,66.0897
409000,66.0694,65.9229,66.2049,66.1356
410000,66.0901,65.9445,66.2411,66.1623
411000,66.1011,65.9563,66.2393,66.1391
412000,66.1098,65.9666,66.2437,66.095
413000,66.1229,65.9846,66.2549,66.118
414000,66.1265,65.9977,66.266,66.1179
415000,66.1335,65.996,66.269,66.1482
416000,66.1361,65.9977,66.2727,66.1437
417000,66.146,66.0005,66.2779,66.1664
418000,66.1632,66.0238,66.3018,66.2006
419000,66.1802,66.0449,66.3294,66.1914
420000,66.1866,66.0336,66.3382,66.1999
421000,66.1959,66.0458,66.3462,66.2097
422000,66.2008,66.0493,66.3625,66.2921
423000,66.211,66.0475,66.3706,66.2789
424000,66.217,66.0472,66.3831,66.2593
425000,66.2182,66.0539,66.3867,66.292
426000,66.2165,66.0567,66.3752,66.2832
427000,66.2262,66.0645,66.3936,66.3365
428000,66.2285,66.0545,66.3941,66.3131
429000,66.2445,66.0683,66.4057,66.4074
430000,66.259,66.0958,66.4145,66.397
431000,66.2641,66.1087,66.422,66.4722
432000,66.2751,66.1135,66.4332,66.4972
433000,66.2749,66.1088,66.4275,66.4684
434000,66.2766,66.113,66.4385,66.4266
435000,66.2774,66.1117,66.4399,66.4126
436000,66.2812,66.1134,66.4452,66.459
437000,66.2819,66.1128,66.4413,66.4578
438000,66.2868,66.1133,66.457,66.4693
439000,66.2911,66.1116,66.4581,66.496
440000,66.2931,66.1187,66.4582,66.5196
441000,66.3026,66.1335,66.4675,66.5367
442000,66.3069,66.1301,66.468,66.5205
443000,66.3125,66.1348,66.4737,66.5082
444000,66.3022,66.1123,66.4684,66.4856
445000,66.3061,66.1389,66.4675,66.4152
446000,66.2977,66.1162,66.4638,66.4304
447000,66.3011,66.1218,66.467,66.4436
448000,66.3116,66.1373,66.4795,66.4244
449000,66.3098,66.14,66.47,66.4115
450000,66.3103,66.1419,66.4741,66.432
451000,66.3187,66.1401,66.4925,66.4747
452000,66.3216,66.1292,66.4894,66.4926
453000,66.3198,66.1439,66.4959,66.4784
454000,66.3215,66.1291,66.4873,66.464
455000,66.3276,66.1484,66.4928,66.4701
456000,66.3398,66.1639,66.5071,66.5165
457000,66.3474,66.1686,66.5144,66.5045
458000,66.3515,66.18,66.5144,66.496
459000,66.3559,66.1825,66.5163,66.4985
460000,66.3628,66.1971,66.5201,66.5195
461000,66.3711,66.2063,66.5315,66.4815
462000,66.3837,66.221,66.5375,66.4826
463000,66.3884,66.2394,66.5331,66.4862
464000,66.4002,66.2533,66.5373,66.5067
465000,66.4073,66.2513,66.5529,66.5496
466000,66.4217,66.276,66.5693,66.5919
467000,66.4299,66.2791,66.5733,66.5672
468000,66.4308,66.2746,66.5841,66.6111
469000,66.4391,66.2824,66.5805,66.5504
470000,66.4489,66.2985,66.5909,66.5818
471000,66.4645,66.3145,66.614,66.6118
472000,66.4743,66.3141,66.6252,66.6327
473000,66.4779,66.3082,66.6283,66.638
474000,66.4837,66.3265,66.6349,66.6444
475000,66.4861,66.3321,66.6417,66.6538
476000,66.4793,66.3273,66.6392,66.6401
477000,66.4817,66.3184,66.6381,66.6497
478000,66.4788,66.3269,66.6326,66.6488
479000,66.4779,66.3152,66.6238,66.6126
480000,66.4793,66.3263,66.6279,66.606
481000,66.4761,66.3297,66.6173,66.5941
482000,66.4719,66.3177,66.604,66.593
483000,66.4746,66.3281,66.6178,66.5975
484000,66.4777,66.3198,66.6205,66.6149
485000,66.4865,66.3285,66.6212,66.6305
486000,66.4974,66.3423,66.6301,66.6534
487000,66.5075,66.352,66.6475,66.6473
488000,66.5169,66.357,66.6592,66.6598
489000,66.5254,66.3686,66.6671,66.65
490000,66.5244,66.3675,66.665,66.6394
491000,66.5254,66.3706,66.6703,66.6512
492000,66.5363,66.3805,66.6736,66.6341
493000,66.545,66.3902,66.6849,66.6407
494000,66.5567,66.396,66.6927,66.6289
495000,66.5677,66.4079,66.7074,66.6161
496000,66.5709,66.4117,66.7059,66.6118
497000,66.5751,66.4025,66.7174,66.6638
498000,66.5851,66.4244,66.7283,66.6944
499000,66.5873,66.4185,66.7279,66.6981
500000,66.5996,66.4353,66.7355,66.7158


==> results/traffic_signal/tcirl-sat-exact_transfer/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.77556,2.75228,2.79825,2.76891
2000,3.19122,3.15331,3.2307,3.169
3000,3.60163,3.55592,3.64669,3.57628
4000,3.9944,3.93602,4.05389,3.99367
5000,4.40216,4.33928,4.46603,4.35867
6000,4.84683,4.77332,4.92276,4.7721
7000,5.27694,5.18865,5.37144,5.24945
8000,5.68277,5.59697,5.78267,5.64309
9000,6.13855,6.03654,6.24694,6.11877
10000,6.57914,6.45932,6.6942,6.4834
11000,7.02596,6.90307,7.16259,7.01937
12000,7.45698,7.31101,7.59791,7.36686
13000,7.91791,7.76864,8.07267,7.90676
14000,8.37671,8.21722,8.52026,8.441
15000,8.83781,8.66739,9.00385,8.87642
16000,9.31055,9.11496,9.50517,9.20982
17000,9.76985,9.54624,9.98258,9.78397
18000,10.2142,10.0038,10.4453,10.151
19000,10.5914,10.3465,10.845,10.5836
20000,11.0334,10.7754,11.2802,10.9965
21000,11.4581,11.2116,11.7086,11.3732
22000,11.9035,11.6244,12.1647,11.8934
23000,12.358,12.0973,12.6432,12.4001
24000,12.8249,12.5384,13.0999,12.8149
25000,13.3085,13.0192,13.6037,13.3655
26000,13.7456,13.4404,14.0478,13.7414
27000,14.2219,13.8778,14.5507,14.1384
28000,14.6982,14.3569,15.0385,14.5901
29000,15.1057,14.7606,15.4488,15.0178
30000,15.4971,15.1445,15.8758,15.4501
31000,15.8703,15.4943,16.2473,15.8232
32000,16.2623,15.8768,16.6519,16.324
33000,16.6916,16.2922,17.0872,16.7792
34000,17.1172,16.7295,17.4969,17.1908
35000,17.4744,17.0925,17.8748,17.3769
36000,17.9049,17.5069,18.2916,17.847
37000,18.3095,17.8812,18.7108,18.288
38000,18.7285,18.3032,19.1358,18.7382
39000,19.1164,18.7061,19.5393,19.1983
40000,19.5551,19.1379,20.0292,19.6921
41000,20.0013,19.5554,20.4666,20.1127
42000,20.3591,19.9017,20.8772,20.4164
43000,20.809,20.3412,21.2919,20.7501
44000,21.2045,20.761,21.7037,21.1259
45000,21.6251,21.1272,22.1153,21.569
46000,21.9774,21.4575,22.5017,22.0856
47000,22.3239,21.8043,22.8592,22.4591
48000,22.7591,22.1991,23.3207,22.766
49000,23.1451,22.5508,23.7118,23.0168
50000,23.5073,22.9181,24.1756,23.4039
51000,23.8289,23.2125,24.4791,23.8277
52000,24.1703,23.5418,24.7904,23.982
53000,24.5619,23.8933,25.2108,24.4726
54000,24.906,24.2562,25.5835,25.102
55000,25.2729,24.6181,25.9366,25.4007
56000,25.6084,24.9628,26.2645,25.4585
57000,25.9973,25.3247,26.6772,25.5397
58000,26.3641,25.6795,27.062,25.8238
59000,26.7062,26.0191,27.41,26.5618
60000,27.0143,26.2996,27.7277,26.9815
61000,27.3866,26.6917,28.026,27.4497
62000,27.6903,27.0528,28.3289,27.8786
63000,27.9774,27.3193,28.6204,27.839
64000,28.3001,27.6261,28.9721,28.0849
65000,28.6418,28.0096,29.251,28.5316
66000,29.0007,28.3863,29.6737,28.8603
67000,29.29,28.6701,29.8897,29.3377
68000,29.6523,28.9958,30.2942,29.7642
69000,30.0467,29.4351,30.6583,30.0248
70000,30.4078,29.8278,30.9842,30.303
71000,30.7498,30.1806,31.2832,30.8173
72000,31.0165,30.4403,31.6088,31.1249
73000,31.3354,30.7691,31.8701,31.5839
74000,31.6291,31.0803,32.1539,31.8887
75000,32.0033,31.4526,32.5303,31.816
76000,32.3091,31.7607,32.8259,32.3032
77000,32.5611,32.0374,33.1099,32.4586
78000,32.8676,32.2965,33.4305,32.8646
79000,33.2032,32.639,33.7662,33.0356
80000,33.5312,32.9639,34.1179,33.5441
81000,33.7695,33.1625,34.3473,33.6421
82000,33.9587,33.3853,34.5469,33.8515
83000,34.1567,33.5493,34.7537,34.1556
84000,34.3765,33.7767,34.986,34.3893
85000,34.6466,34.066,35.2437,34.6631
86000,34.8615,34.2658,35.4619,34.8578
87000,35.1384,34.5203,35.7787,34.8801
88000,35.3917,34.7697,36.0171,35.0558
89000,35.6556,34.994,36.3135,35.5338
90000,35.8921,35.2088,36.5215,35.9801
91000,36.1492,35.4962,36.8066,35.9688
92000,36.3914,35.723,37.0663,36.2002
93000,36.652,35.99,37.3422,36.713
94000,36.9859,36.3572,37.64,37.2349
95000,37.2808,36.6492,37.9127,37.1468
96000,37.5175,36.902,38.1818,36.9205
97000,37.7078,37.0615,38.3666,37.3743
98000,37.8601,37.2245,38.4917,37.6539
99000,38.0121,37.3722,38.6174,37.97
100000,38.1813,37.5404,38.7692,38.2759
101000,38.3939,37.7816,39.0164,38.5351
102000,38.6823,38.0714,39.2856,38.7392
103000,38.8643,38.2974,39.4524,39.0105
104000,39.0895,38.4851,39.6754,39.2324
105000,39.3273,38.739,39.9519,39.2989
106000,39.5461,38.9995,40.1367,39.5685
107000,39.7165,39.1281,40.3214,40.0033
108000,39.8949,39.3274,40.4937,40.0359
109000,40.0977,39.5353,40.6861,40.4055
110000,40.332,39.7432,40.9429,40.5468
111000,40.5738,39.9928,41.2063,40.6139
112000,40.8644,40.2979,41.4819,40.8454
113000,41.1099,40.5343,41.7157,41.1425
114000,41.3474,40.7127,41.9512,41.4895
115000,41.6479,40.983,42.3025,41.789
116000,41.9281,41.3125,42.5517,41.7922
117000,42.1833,41.5411,42.8169,41.9885
118000,42.3591,41.7828,42.9395,42.2558
119000,42.5871,42.016,43.1723,42.6769
120000,42.8158,42.2256,43.3975,43.017
121000,43.088,42.5199,43.6449,43.3885
122000,43.2695,42.6964,43.8115,43.4945
123000,43.4634,42.924,44.0219,43.8816
124000,43.7009,43.1486,44.2663,44.1053
125000,43.8669,43.3353,44.4066,44.2872
126000,44.0382,43.4941,44.598,44.4452
127000,44.2919,43.7514,44.836,44.7605
128000,44.5295,44.0159,45.0678,44.8351
129000,44.6944,44.141,45.233,44.6745
130000,44.855,44.3419,45.3763,44.7335
131000,45.0535,44.4921,45.6125,44.9216
132000,45.2453,44.7021,45.7784,45.1683
133000,45.4003,44.7874,45.9635,45.4826
134000,45.5471,44.9483,46.1285,45.3829
135000,45.7053,45.111,46.3113,45.6231
136000,45.8876,45.2539,46.5076,45.8759
137000,46.0561,45.4317,46.6549,46.1357
138000,46.2297,45.6214,46.8281,46.3829
139000,46.4161,45.7886,47.0127,46.4766
140000,46.6571,46.0192,47.2752,46.6212
141000,46.7871,46.1357,47.3927,46.7081
142000,46.978,46.3682,47.5894,46.8208
143000,47.132,46.5454,47.7188,46.9927
144000,47.2737,46.6726,47.8556,47.3144
145000,47.4801,46.8737,48.0193,47.702
146000,47.6125,46.9952,48.1871,47.8049
147000,47.7676,47.1896,48.3479,48.1055
148000,47.9201,47.3516,48.4491,48.3368
149000,48.0757,47.4892,48.6074,48.729
150000,48.2296,47.6678,48.7735,48.9369
151000,48.4123,47.8578,48.9144,49.0654
152000,48.5643,48.0406,49.074,48.9872
153000,48.7033,48.1439,49.2378,49.0562
154000,48.8576,48.2997,49.3863,49.2444
155000,49.0311,48.4807,49.5664,49.4334
156000,49.2178,48.6698,49.7395,49.4829
157000,49.388,48.8498,49.8924,49.5786
158000,49.5261,48.9669,50.0375,49.7959
159000,49.6647,49.1244,50.1643,50.0791
160000,49.8199,49.2786,50.3123,50.1325
161000,49.9918,49.4493,50.495,50.2443
162000,50.1512,49.5915,50.6805,50.1898
163000,50.2741,49.7055,50.7969,50.3369
164000,50.3749,49.8278,50.9314,50.3706
165000,50.4622,49.8841,51.0212,50.4949
166000,50.611,50.0339,51.1958,50.5935
167000,50.7548,50.1691,51.3209,50.5322
168000,50.8567,50.2686,51.4284,50.6447
169000,50.9558,50.3912,51.5572,50.8127
170000,51.0707,50.4881,51.6278,50.7949
171000,51.1538,50.5818,51.7225,50.8871
172000,51.2489,50.6734,51.8048,51.0683
173000,51.3666,50.7862,51.94,51.2107
174000,51.5197,50.9232,52.0675,51.4195
175000,51.6871,51.1167,52.2218,51.6444
176000,51.8588,51.2938,52.4328,52.0978
177000,52.0259,51.4655,52.5686,52.3293
178000,52.1806,51.6289,52.7044,52.2465
179000,52.3622,51.837,52.8523,52.6102
180000,52.5349,52.0206,53.0371,52.6732
181000,52.6714,52.1849,53.1408,52.8736
182000,52.7849,52.3023,53.2641,52.8947
183000,52.8682,52.3673,53.377,52.912
184000,52.9305,52.4599,53.4478,53.0554
185000,52.9396,52.4385,53.4705,53.1348
186000,52.973,52.457,53.508,53.0578
187000,53.031,52.4838,53.5679,53.0314
188000,53.0941,52.5652,53.6292,53.2131
189000,53.118,52.5665,53.687,53.2886
190000,53.1668,52.6065,53.6912,53.398
191000,53.2392,52.6649,53.7844,53.4317
192000,53.3463,52.7885,53.9046,53.5386
193000,53.4515,52.894,53.9852,53.5884
194000,53.5661,53.0264,54.1353,53.6887
195000,53.648,53.0609,54.2141,53.7338
196000,53.8033,53.2221,54.3734,53.9186
197000,53.9177,53.361,54.4463,54.0809
198000,54.0509,53.513,54.5984,54.1873
199000,54.1552,53.597,54.7075,54.257
200000,54.2841,53.7246,54.799,54.3611
201000,54.3542,53.7951,54.8826,54.456
202000,54.4249,53.9288,54.9306,54.6183
203000,54.5461,54.0532,55.0753,54.7808
204000,54.6352,54.0957,55.1751,54.566
205000,54.7182,54.1945,55.2282,54.7843
206000,54.8044,54.3245,55.3143,54.8092
207000,54.8816,54.3794,55.3686,54.947
208000,54.9653,54.4591,55.427,54.962
209000,55.0323,54.5617,55.526,55.0176
210000,55.0995,54.6321,55.586,55.1826
211000,55.1673,54.686,55.6514,55.1699
212000,55.2657,54.8266,55.7255,55.1033
213000,55.3391,54.8669,55.7844,55.3165
214000,55.4228,54.9785,55.8448,55.4499
215000,55.4441,55.0027,55.8912,55.536
216000,55.4802,54.9884,55.9418,55.6142
217000,55.5527,55.079,56.0152,55.6207
218000,55.6348,55.1796,56.1026,55.8586
219000,55.7402,55.2687,56.2099,56.0523
220000,55.8255,55.3437,56.2802,56.166
221000,55.906,55.4109,56.3522,56.2121
222000,55.9929,55.5014,56.4619,56.3618
223000,56.0576,55.5942,56.5132,56.3937
224000,56.1229,55.6752,56.5682,56.4278
225000,56.177,55.6938,56.6271,56.5931
226000,56.2481,55.7903,56.694,56.622
227000,56.3318,55.8436,56.8001,56.6679
228000,56.4072,55.935,56.8591,56.7095
229000,56.4582,55.9847,56.9156,56.8762
230000,56.5205,56.021,56.9758,56.9058
231000,56.5531,56.0932,57.0102,56.8625
232000,56.587,56.1012,57.0335,56.7987
233000,56.6428,56.1588,57.1448,56.9586
234000,56.7307,56.2561,57.2073,57.126
235000,56.8318,56.3658,57.3108,57.1292
236000,56.9313,56.4687,57.4006,57.1293
237000,57.0308,56.5491,57.4894,57.3396
238000,57.1373,56.6334,57.6283,57.6092
239000,57.2211,56.7933,57.6748,57.7144
240000,57.2749,56.806,57.73,57.769
241000,57.3482,56.9008,57.795,57.7768
242000,57.415,56.9605,57.8529,57.6612
243000,57.4712,57.0286,57.9013,57.6292
244000,57.5263,57.0948,57.97,57.6384
245000,57.565,57.1278,58.0057,57.6219
246000,57.6231,57.2154,58.039,57.7835
247000,57.681,57.2656,58.0886,57.8843
248000,57.751,57.3384,58.1389,57.8744
249000,57.8094,57.3952,58.2075,58.0146
250000,57.8917,57.487,58.2905,58.1639
251000,57.9608,57.578,58.3388,58.2371
252000,58.0136,57.6288,58.3817,58.302
253000,58.072,57.6622,58.4537,58.3218
254000,58.082,57.6734,58.4958,58.4224
255000,58.1238,57.7284,58.5208,58.4441
256000,58.1789,57.7766,58.6131,58.4418
257000,58.2366,57.8194,58.6317,58.3558
258000,58.2908,57.8915,58.6786,58.3808
259000,58.3613,57.9534,58.7574,58.649
260000,58.4024,57.9861,58.8106,58.6105
261000,58.4851,58.0591,58.8809,58.6475
262000,58.5359,58.1105,58.9648,58.631
263000,58.5925,58.1798,58.9913,58.6599
264000,58.642,58.2191,59.0301,58.8097
265000,58.6656,58.2597,59.059,58.7825
266000,58.7026,58.2979,59.1175,58.8146
267000,58.7276,58.3314,59.1039,58.8515
268000,58.7352,58.3347,59.1209,58.9701
269000,58.7474,58.3458,59.1113,59.0053
270000,58.7962,58.4157,59.1632,58.9341
271000,58.8819,58.4962,59.235,58.8736
272000,58.9657,58.586,59.3549,59.0211
273000,58.9743,58.6068,59.3617,58.9985
274000,58.9942,58.6027,59.3645,59.0684
275000,59.021,58.6465,59.4003,59.1172
276000,59.0715,58.6831,59.4391,59.1759
277000,59.1451,58.7585,59.5297,59.224
278000,59.1844,58.7864,59.5579,59.2574
279000,59.2261,58.86,59.6068,59.3261
280000,59.2575,58.899,59.6403,59.3569
281000,59.3364,58.9615,59.704,59.3672
282000,59.3999,59.0398,59.7377,59.4212
283000,59.4602,59.116,59.7949,59.5123
284000,59.5343,59.2068,59.8771,59.4997
285000,59.6002,59.2591,59.9218,59.4367
286000,59.6791,59.3571,60.0126,59.5356
287000,59.7638,59.4181,60.1124,59.6666
288000,59.8359,59.497,60.1822,59.8586
289000,59.8873,59.5637,60.2291,59.8892
290000,59.9285,59.5767,60.2645,59.9183
291000,59.9676,59.6408,60.3,59.9737
292000,60.0063,59.6388,60.3513,60.0048
293000,60.0474,59.7022,60.4052,60.0416
294000,60.0869,59.7247,60.4484,60.0171
295000,60.1407,59.7862,60.5103,60.1154
296000,60.1588,59.8195,60.5185,60.1749
297000,60.1711,59.8213,60.5115,60.2373
298000,60.177,59.8201,60.4962,60.2671
299000,60.2152,59.8815,60.5406,60.351
300000,60.2772,59.9522,60.5741,60.4109
301000,60.3286,60.0194,60.6349,60.4588
302000,60.3779,60.0608,60.6672,60.5101
303000,60.4166,60.1057,60.7084,60.4254
304000,60.4746,60.1709,60.7851,60.5318
305000,60.5405,60.2432,60.8284,60.5466
306000,60.6062,60.3068,60.8976,60.5591
307000,60.675,60.3736,60.9629,60.6428
308000,60.7167,60.4054,61.0129,60.7364
309000,60.736,60.4434,61.0202,60.7997
310000,60.7778,60.4629,61.0753,60.9866
311000,60.7943,60.5077,61.0965,61.0973
312000,60.8217,60.5196,61.1136,61.1201
313000,60.842,60.5175,61.1471,61.197
314000,60.848,60.5518,61.1508,61.1852
315000,60.8812,60.5805,61.1764,61.1556
316000,60.9134,60.6162,61.2133,60.9668
317000,60.9741,60.6755,61.2827,60.8629
318000,61.0073,60.684,61.3164,60.8925
319000,61.0296,60.7323,61.3239,60.9179
320000,61.0236,60.7221,61.3158,60.9919
321000,61.0296,60.7642,61.3294,61.0174
322000,61.0662,60.7761,61.3803,61.1484
323000,61.0905,60.8052,61.3778,61.1218
324000,61.0949,60.7971,61.3914,61.1437
325000,61.1064,60.7939,61.3967,61.0192
326000,61.1372,60.8388,61.4329,61.0677
327000,61.1626,60.8655,61.4658,61.1273
328000,61.214,60.9167,61.5097,61.1864
329000,61.2523,60.9452,61.5442,61.3428
330000,61.28,60.9779,61.5692,61.4219
331000,61.3318,61.0415,61.6123,61.433
332000,61.3489,61.0437,61.6331,61.3507
333000,61.3553,61.0512,61.6403,61.4518
334000,61.3413,61.0322,61.6411,61.4848
335000,61.3383,61.0328,61.6359,61.4845
336000,61.3504,61.0187,61.6383,61.5914
337000,61.3874,61.0632,61.7042,61.6807
338000,61.412,61.0735,61.7401,61.5923
339000,61.4451,61.1144,61.7698,61.6815
340000,61.4725,61.1608,61.7828,61.7104
341000,61.4962,61.1606,61.7963,61.7062
342000,61.4958,61.1911,61.796,61.709
343000,61.4975,61.1866,61.8112,61.6987
344000,61.5184,61.1949,61.8174,61.6252
345000,61.5475,61.232,61.8554,61.6912
346000,61.5907,61.2644,61.9025,61.8628
347000,61.6266,61.2931,61.9474,61.8619
348000,61.6441,61.3066,61.9558,61.8327
349000,61.6598,61.3334,61.9765,61.8626
350000,61.666,61.3343,61.9897,61.8645
351000,61.6852,61.3707,62.0035,61.9009
352000,61.6829,61.3656,61.9928,61.8295
353000,61.7092,61.4014,62.0128,61.7912
354000,61.7398,61.4377,62.0244,61.7814
355000,61.7744,61.4913,62.0567,61.8128
356000,61.7953,61.5212,62.0625,61.8334
357000,61.8171,61.5024,62.1065,61.8953
358000,61.8333,61.5395,62.1222,61.9299
359000,61.8657,61.5833,62.1397,62.024
360000,61.887,61.6001,62.1626,61.9996
361000,61.9035,61.6284,62.1809,62.0034
362000,61.9343,61.6871,62.1851,62.0464
363000,61.953,61.6906,62.1892,62.0597
364000,61.984,61.7184,62.2284,62.0935
365000,62.0083,61.7625,62.2658,62.1699
366000,62.0245,61.7927,62.2761,62.2354
367000,62.0296,61.7834,62.267,62.0693
368000,62.0411,61.7945,62.2682,62.1251
369000,62.0639,61.8178,62.3119,62.1031
370000,62.0871,61.845,62.3367,62.0123
371000,62.1201,61.8735,62.3509,62.0617
372000,62.1393,61.9028,62.383,62.1171
373000,62.1703,61.925,62.4159,62.1819
374000,62.1996,61.9451,62.4437,62.249
375000,62.2134,61.9535,62.4599,62.2933
376000,62.2276,61.9685,62.48,62.1564
377000,62.2559,61.9913,62.5233,62.1987
378000,62.2681,62.0046,62.5345,62.1914
379000,62.2742,62.002,62.5523,62.2126
380000,62.2749,61.9928,62.5587,62.2573
381000,62.2842,62.0097,62.5679,62.3258
382000,62.2902,62.0038,62.5806,62.3382
383000,62.3218,62.028,62.6245,62.3915
384000,62.3461,62.0478,62.6234,62.2895
385000,62.3775,62.0822,62.6726,62.2906
386000,62.4185,62.1195,62.7092,62.3517
387000,62.4398,62.131,62.7267,62.2988
388000,62.4652,62.1829,62.7641,62.3796
389000,62.4886,62.2074,62.7701,62.3909
390000,62.5261,62.2328,62.805,62.5041
391000,62.5512,62.2862,62.8185,62.5461
392000,62.594,62.3421,62.8387,62.5709
393000,62.6408,62.3775,62.8803,62.6327
394000,62.6634,62.415,62.9098,62.6728
395000,62.6832,62.4332,62.9213,62.7511
396000,62.6938,62.4494,62.927,62.7318
397000,62.7215,62.4918,62.9719,62.8287
398000,62.7539,62.4811,62.9866,62.8481
399000,62.7917,62.548,63.0211,62.8478
400000,62.8449,62.6005,63.0766,62.9229
401000,62.8921,62.6506,63.1298,63.0048
402000,62.9367,62.7048,63.1724,63.0114
403000,62.9725,62.7274,63.2013,63.1066
404000,62.9942,62.7525,63.2305,63.0436
405000,63.0079,62.759,63.2461,63.0019
406000,63.0154,62.7816,63.2467,62.9363
407000,63.0585,62.8162,63.2992,63.0729
408000,63.1057,62.8551,63.3475,63.1161
409000,63.1489,62.8842,63.3929,63.2142
410000,63.1805,62.9157,63.4468,63.157
411000,63.1927,62.9332,63.4403,63.1763
412000,63.2012,62.9392,63.4501,63.2295
413000,63.234,62.9771,63.4801,63.3137
414000,63.2568,63.0063,63.5171,63.3311
415000,63.2708,63.0003,63.5278,63.3241
416000,63.299,63.0356,63.5608,63.4181
417000,63.3063,63.0257,63.558,63.3805
418000,63.3273,63.0612,63.5797,63.4956
419000,63.3496,63.1102,63.6156,63.5319
420000,63.3672,63.1071,63.627,63.5672
421000,63.3675,63.1242,63.6217,63.4745
422000,63.3506,63.1084,63.5986,63.4595
423000,63.3579,63.1099,63.5996,63.4875
424000,63.3544,63.1036,63.597,63.4886
425000,63.3584,63.1258,63.6009,63.4164
426000,63.3633,63.1287,63.591,63.4896
427000,63.3623,63.134,63.599,63.4955
428000,63.3628,63.1145,63.6063,63.5033
429000,63.3627,63.0994,63.6091,63.5327
430000,63.3601,63.1097,63.606,63.4775
431000,63.369,63.1264,63.6272,63.4519
432000,63.3721,63.1288,63.6152,63.5001
433000,63.3702,63.1195,63.6001,63.483
434000,63.3717,63.1231,63.6213,63.4923
435000,63.3797,63.1318,63.6291,63.5333
436000,63.3904,63.1415,63.63,63.4863
437000,63.3995,63.1498,63.6363,63.4054
438000,63.4086,63.156,63.6673,63.4945
439000,63.4237,63.1555,63.6791,63.5089
440000,63.4335,63.1718,63.6806,63.5259
441000,63.4369,63.1714,63.6944,63.4883
442000,63.4353,63.1545,63.6868,63.4759
443000,63.4344,63.1514,63.6916,63.4417
444000,63.4339,63.1339,63.7089,63.481
445000,63.4427,63.1646,63.7153,63.4871
446000,63.4554,63.1576,63.7339,63.5235
447000,63.4649,63.1678,63.7472,63.5323
448000,63.4741,63.1871,63.7469,63.5802
449000,63.4777,63.2025,63.7491,63.5967
450000,63.4812,63.2103,63.7547,63.4768
451000,63.4768,63.1899,63.7549,63.4111
452000,63.4893,63.1841,63.7733,63.479
453000,63.4844,63.21,63.7772,63.5352
454000,63.4743,63.1779,63.7629,63.5199
455000,63.4804,63.1989,63.7624,63.4685
456000,63.4972,63.2025,63.795,63.4376
457000,63.5102,63.2104,63.8002,63.4399
458000,63.5317,63.2427,63.8203,63.4846
459000,63.5544,63.2544,63.8502,63.5663
460000,63.584,63.2863,63.8767,63.6871
461000,63.6014,63.2864,63.9198,63.6891
462000,63.6268,63.3226,63.9278,63.6437
463000,63.6619,63.3724,63.9614,63.6113
464000,63.7033,63.4114,64.0053,63.5998
465000,63.7304,63.4323,64.0281,63.6142
466000,63.7544,63.482,64.0467,63.6797
467000,63.7727,63.487,64.0566,63.7872
468000,63.7965,63.5191,64.0785,63.9031
469000,63.8198,63.5498,64.0862,63.9394
470000,63.839,63.5857,64.0832,63.9096
471000,63.8626,63.6133,64.1097,63.9492
472000,63.8637,63.6147,64.108,63.8977
473000,63.8724,63.6172,64.1191,63.8494
474000,63.8776,63.6357,64.1302,63.8097
475000,63.8953,63.6673,64.1429,63.8446
476000,63.914,63.6874,64.1523,63.9321
477000,63.9257,63.6962,64.1543,63.986
478000,63.9366,63.7108,64.182,63.9734
479000,63.9463,63.7074,64.1778,64.004
480000,63.9624,63.7184,64.2025,64.0449
481000,63.9768,63.7401,64.2202,64.1144
482000,63.9915,63.739,64.2178,64.1263
483000,64.0018,63.7588,64.2493,64.1237
484000,64.0182,63.7595,64.2519,64.149
485000,64.026,63.7761,64.2626,64.1457
486000,64.0273,63.7718,64.2587,64.1287
487000,64.0368,63.7822,64.2854,64.1265
488000,64.0379,63.7683,64.2842,64.117
489000,64.0457,63.7725,64.2965,64.1318
490000,64.0552,63.7792,64.3186,64.1297
491000,64.0664,63.8023,64.3319,64.1728
492000,64.0687,63.803,64.3246,64.173
493000,64.0755,63.8008,64.3328,64.1557
494000,64.0751,63.8096,64.3206,64.1854
495000,64.0793,63.8126,64.3223,64.1634
496000,64.0831,63.8241,64.3174,64.1633
497000,64.0879,63.8286,64.3332,64.1694
498000,64.0902,63.8339,64.3418,64.1709
499000,64.0917,63.8282,64.3284,64.1516
500000,64.0974,63.8309,64.3427,64.1678


==> results/traffic_signal/tcirl-sat-no_transfer/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.77556,2.75228,2.79825,2.76891
2000,2.96282,2.92924,2.99803,2.95935
3000,3.10376,3.07411,3.13255,3.10402
4000,3.26349,3.22624,3.3017,3.27545
5000,3.43371,3.39413,3.47461,3.40177
6000,3.61901,3.56273,3.6771,3.57495
7000,3.81659,3.74515,3.89265,3.7657
8000,4.02595,3.95437,4.10431,3.99579
9000,4.25265,4.16436,4.34903,4.1909
10000,4.51231,4.40768,4.61634,4.42196
11000,4.76886,4.65639,4.89979,4.69582
12000,5.00238,4.8636,5.13947,4.92073
13000,5.28129,5.12331,5.44393,5.27512
14000,5.58835,5.39563,5.7724,5.52351
15000,5.92156,5.70176,6.14786,5.83993
16000,6.27205,6.01927,6.53111,6.19502
17000,6.60684,6.31533,6.88991,6.46775
18000,6.95075,6.67187,7.25764,6.79592
19000,7.2692,6.95137,7.60624,7.03603
20000,7.62061,7.24436,7.99173,7.44397
21000,7.98576,7.60531,8.36605,7.90659
22000,8.3395,7.92219,8.74097,8.30746
23000,8.70241,8.28275,9.15718,8.854
24000,9.05707,8.56351,9.51702,9.28988
25000,9.43774,8.93161,9.95061,9.62694
26000,9.8222,9.32337,10.303,10.0122
27000,10.2181,9.65739,10.733,10.1913
28000,10.5809,10.0403,11.1052,10.4864
29000,10.9092,10.3349,11.4666,10.7877
30000,11.2336,10.6488,11.8163,11.2188
31000,11.6203,10.9726,12.2228,11.5484
32000,11.995,11.3245,12.6464,12.0967
33000,12.4024,11.676,13.0669,12.8353
34000,12.8316,12.1053,13.5243,13.2074
35000,13.2409,12.4795,13.9963,13.6575
36000,13.6723,12.8901,14.4179,14.0836
37000,14.0208,13.2259,14.7427,14.5487
38000,14.4025,13.577,15.1419,14.6571
39000,14.7949,13.9889,15.5587,14.9246
40000,15.1595,14.3408,16.0161,15.1403
41000,15.5256,14.674,16.3367,15.6278
42000,15.872,15.0234,16.7033,16.1217
43000,16.2818,15.4567,17.08,16.68
44000,16.6264,15.825,17.4736,16.9649
45000,16.992,16.1516,17.7729,17.4128
46000,17.4261,16.5681,18.2456,17.74
47000,17.8311,17.0061,18.648,17.9315
48000,18.1764,17.2909,18.9884,18.2552
49000,18.5319,17.6884,19.3589,18.5318
50000,18.883,18.0223,19.7873,18.6506
51000,19.1845,18.3527,19.967,18.9188
52000,19.5608,18.7405,20.3321,19.2196
53000,19.9069,19.0491,20.7148,19.5399
54000,20.2614,19.463,21.0703,19.9348
55000,20.5604,19.7733,21.3471,20.2994
56000,20.8625,20.0993,21.6198,20.617
57000,21.2031,20.4193,21.9427,21.1108
58000,21.6363,20.8734,22.3953,21.6021
59000,22.0078,21.2343,22.8005,21.9999
60000,22.3785,21.563,23.1851,22.1763
61000,22.6577,21.8703,23.4018,22.3252
62000,23.0607,22.3205,23.7999,22.6988
63000,23.3595,22.5917,24.0829,22.9394
64000,23.7381,22.9433,24.5127,23.1353
65000,24.0584,23.3376,24.7993,23.4325
66000,24.3604,23.6201,25.1725,23.8394
67000,24.7483,24.0059,25.4992,24.2182
68000,25.105,24.2998,25.8937,24.816
69000,25.3921,24.6289,26.1829,25.1028
70000,25.6929,24.9577,26.4301,25.573
71000,25.9831,25.254,26.6955,25.8359
72000,26.3046,25.5288,27.1139,26.2682
73000,26.6189,25.7994,27.4208,26.3771
74000,26.9299,26.1014,27.7341,26.8943
75000,27.3839,26.5591,28.1773,27.2149
76000,27.6543,26.8441,28.4246,27.6451
77000,27.9267,27.1609,28.7192,27.7826
78000,28.2912,27.5045,29.0616,28.489
79000,28.5844,27.802,29.3261,29.0051
80000,28.9096,28.1353,29.6841,29.3858
81000,29.2387,28.5095,29.9441,29.575
82000,29.4848,28.7985,30.2073,29.6857
83000,29.7509,29.0362,30.4705,29.9497
84000,30.0385,29.3301,30.7497,30.3322
85000,30.4225,29.7454,31.1405,30.7587
86000,30.764,30.0456,31.4854,31.1302
87000,31.0601,30.31,31.8255,31.5662
88000,31.3351,30.6183,32.0595,31.8125
89000,31.552,30.7918,32.2867,31.9708
90000,31.7745,31.0356,32.4548,32.4272
91000,32.083,31.3797,32.7707,32.5869
92000,32.3594,31.6483,33.0586,32.7652
93000,32.5981,31.8989,33.3141,32.9185
94000,32.8616,32.16,33.5579,33.0577
95000,33.154,32.4451,33.8252,33.5689
96000,33.4394,32.7474,34.1603,33.8207
97000,33.7078,32.9798,34.4587,34.0875
98000,33.954,33.252,34.6631,34.2556
99000,34.1514,33.3997,34.8373,34.4272
100000,34.3634,33.5926,35.0622,34.7451
101000,34.6296,33.8828,35.3442,35.0572
102000,34.8941,34.1171,35.6012,35.3728
103000,35.1814,34.4381,35.8967,35.5812
104000,35.4243,34.618,36.1724,35.7698
105000,35.6407,34.8844,36.4013,35.8964
106000,35.9165,35.229,36.6409,36.2664
107000,36.1683,35.3979,36.9582,36.8245
108000,36.4084,35.5762,37.218,36.8724
109000,36.5789,35.7662,37.3637,37.0283
110000,36.8059,35.9836,37.6143,37.161
111000,37.0683,36.2252,37.9245,37.5557
112000,37.28,36.4463,38.1497,37.7137
113000,37.4796,36.6434,38.3264,37.9301
114000,37.8213,36.9725,38.6406,37.9092
115000,38.1759,37.2909,39.0483,38.4937
116000,38.4864,37.6539,39.3404,38.6433
117000,38.7737,37.8751,39.6577,38.775
118000,39.1049,38.2703,39.9117,39.2003
119000,39.46,38.6631,40.2616,39.4631
120000,39.6901,38.8708,40.5027,39.7668
121000,39.8561,39.0544,40.6564,39.8328
122000,40.0677,39.2228,40.8446,39.8315
123000,40.2916,39.5119,41.0847,40.4355
124000,40.4602,39.6567,41.2498,40.5931
125000,40.648,39.8495,41.4207,40.915
126000,40.8175,39.9937,41.5906,41.1814
127000,40.9933,40.2111,41.7386,41.446
128000,41.1949,40.4278,41.9545,41.6568
129000,41.344,40.542,42.0853,41.6996
130000,41.5482,40.7757,42.3,41.9821
131000,41.717,40.8561,42.4934,42.0241
132000,41.917,41.1028,42.7063,42.0686
133000,42.1609,41.2772,42.9457,42.4154
134000,42.4143,41.5827,43.1946,42.7787
135000,42.632,41.8363,43.4071,43.1476
136000,42.845,42.0004,43.6687,43.4238
137000,43.0756,42.2063,43.8684,43.6827
138000,43.3428,42.5511,44.0979,43.667
139000,43.5655,42.7546,44.35,44.0138
140000,43.8169,43.0546,44.5766,44.2519
141000,44.013,43.2318,44.7581,44.4376
142000,44.1682,43.4625,44.883,44.5206
143000,44.2994,43.5449,45.0432,44.4782
144000,44.4522,43.6782,45.2197,44.9004
145000,44.5841,43.7513,45.3036,44.9835
146000,44.7303,43.9005,45.4811,45.1261
147000,44.9684,44.16,45.7407,45.329
148000,45.1499,44.3449,45.9108,45.4799
149000,45.3073,44.4846,46.0502,45.8334
150000,45.4676,44.6954,46.2061,46.1276
151000,45.6932,44.933,46.3963,46.2552
152000,45.8627,45.1357,46.5728,46.5566
153000,46.0428,45.2986,46.7665,46.8195
154000,46.1741,45.4507,46.8581,46.9985
155000,46.2591,45.5494,46.9581,47.0419
156000,46.3802,45.6797,47.033,47.1356
157000,46.5118,45.8158,47.1626,47.2073
158000,46.6279,45.8812,47.3089,47.4825
159000,46.7596,46.0019,47.4499,47.3171
160000,46.8527,46.0876,47.5614,47.219
161000,47.0231,46.2686,47.7517,47.4638
162000,47.1846,46.4292,47.909,47.5889
163000,47.3664,46.6277,48.0452,47.9177
164000,47.5446,46.8447,48.2418,48.026
165000,47.7088,47.018,48.3699,48.4075
166000,47.8776,47.1594,48.5731,48.3379
167000,48.0887,47.3673,48.7331,48.6741
168000,48.362,47.6403,49.0339,48.9374
169000,48.523,47.8357,49.2292,49.0968
170000,48.7221,48.0274,49.3859,49.1815
171000,48.8923,48.2199,49.5287,49.2229
172000,49.07,48.4088,49.7145,49.313
173000,49.2386,48.5716,49.8838,49.5019
174000,49.3591,48.657,49.9905,49.6025
175000,49.5472,48.8812,50.1834,49.7644
176000,49.6796,49.0434,50.3529,49.8465
177000,49.7671,49.1154,50.3907,49.9455
178000,49.8399,49.1624,50.4855,50.0044
179000,49.9592,49.2815,50.5889,50.1663
180000,50.0329,49.3146,50.6951,50.2912
181000,50.1241,49.455,50.7216,50.5161
182000,50.2097,49.5766,50.8352,50.7442
183000,50.3228,49.6787,50.9328,50.806
184000,50.4262,49.8174,51.0356,50.7136
185000,50.5895,50.0113,51.1698,50.9143
186000,50.7823,50.193,51.3652,51.0693
187000,50.9634,50.3611,51.5559,51.3189
188000,51.1558,50.5726,51.7182,51.5315
189000,51.2798,50.6596,51.8788,51.9253
190000,51.4012,50.7576,51.9659,52.062
191000,51.5288,50.9128,52.1181,52.1546
192000,51.6539,51.0595,52.1974,52.2058
193000,51.7871,51.2171,52.3222,52.3358
194000,51.9192,51.3377,52.4977,52.2991
195000,52.0562,51.462,52.6438,52.351
196000,52.1664,51.5759,52.7289,52.2818
197000,52.2945,51.7403,52.827,52.4533
198000,52.3928,51.8628,52.9346,52.3597
199000,52.5239,51.9928,53.0644,52.3191
200000,52.6368,52.1208,53.1464,52.3779
201000,52.7706,52.2478,53.2784,52.5826
202000,52.9599,52.4855,53.4609,52.7301
203000,53.0478,52.5919,53.5336,52.913
204000,53.1631,52.6909,53.6445,53.0542
205000,53.2702,52.7985,53.7427,53.1565
206000,53.3695,52.9335,53.8494,53.186
207000,53.5133,53.0504,53.9777,53.3562
208000,53.5814,53.0947,54.0608,53.4673
209000,53.6447,53.1672,54.1339,53.4185
210000,53.7262,53.2394,54.2203,53.4667
211000,53.8067,53.3091,54.331,53.4254
212000,53.8731,53.3952,54.3879,53.6154
213000,53.9671,53.4767,54.4454,53.8553
214000,54.0449,53.5636,54.5149,54.0396
215000,54.1277,53.6354,54.6005,54.244
216000,54.2113,53.7086,54.6724,54.3965
217000,54.3001,53.833,54.751,54.5239
218000,54.3636,53.9178,54.803,54.6173
219000,54.4155,53.9806,54.8507,54.5189
220000,54.5083,54.0721,54.9288,54.7031
221000,54.5948,54.1371,54.9945,54.7708
222000,54.6637,54.2281,55.0978,54.6808
223000,54.7312,54.3135,55.1496,54.7313
224000,54.7424,54.321,55.169,54.6733
225000,54.8016,54.3402,55.2091,54.7236
226000,54.9141,54.5113,55.3298,54.7871
227000,55.0062,54.5467,55.4336,54.908
228000,55.0777,54.6441,55.5,54.9194
229000,55.163,54.7385,55.5936,55.0493
230000,55.1978,54.7575,55.6292,55.1541
231000,55.2397,54.825,55.6633,55.2584
232000,55.2714,54.8452,55.6722,55.2936
233000,55.3559,54.9364,55.7913,55.5063
234000,55.4227,55.0078,55.8337,55.621
235000,55.4783,55.0719,55.894,55.751
236000,55.5427,55.1327,55.9499,55.7892
237000,55.5921,55.1591,56.0059,55.9894
238000,55.695,55.2422,56.1324,55.9577
239000,55.8123,55.4258,56.2104,55.9481
240000,55.9121,55.4643,56.3281,56.2363
241000,55.9937,55.5595,56.4256,56.1759
242000,56.0672,55.6339,56.4867,56.1861
243000,56.147,55.7267,56.551,56.1517
244000,56.2196,55.8081,56.6372,56.1155
245000,56.3214,55.9074,56.7396,56.2037
246000,56.4136,56.0034,56.8232,56.3836
247000,56.5002,56.0626,56.9212,56.607
248000,56.5629,56.1461,56.9586,56.7237
249000,56.6375,56.2055,57.0455,56.7566
250000,56.7064,56.2817,57.1229,56.6511
251000,56.7998,56.4022,57.1894,56.7039
252000,56.8822,56.44,57.2709,56.7499
253000,56.9582,56.5283,57.3582,56.7527
254000,57.0329,56.6214,57.4641,56.8136
255000,57.0922,56.7016,57.4932,56.9173
256000,57.1645,56.7777,57.587,57.0203
257000,57.2514,56.865,57.6246,57.1444
258000,57.3451,56.979,57.7011,57.2392
259000,57.4015,57.0516,57.7452,57.3628
260000,57.4228,57.0829,57.7789,57.4394
261000,57.458,57.1271,57.7699,57.3508
262000,57.5145,57.1954,57.843,57.2718
263000,57.5865,57.2775,57.8996,57.3621
264000,57.6249,57.3126,57.9313,57.4422
265000,57.6629,57.3651,57.97,57.4484
266000,57.7225,57.4232,58.0527,57.587
267000,57.7712,57.4825,58.063,57.6304
268000,57.8338,57.5219,58.1402,57.7119
269000,57.9,57.5879,58.1894,57.821
270000,57.9831,57.6857,58.2815,57.8334
271000,58.0493,57.7432,58.343,57.8054
272000,58.1239,57.8152,58.4484,57.9422
273000,58.1708,57.8543,58.5093,57.9398
274000,58.2058,57.8782,58.5299,58.0133
275000,58.2157,57.8769,58.5604,58.0152
276000,58.2308,57.877,58.6022,58.1169
277000,58.2774,57.9263,58.6316,58.1199
278000,58.3233,57.9688,58.6704,58.2214
279000,58.3533,58.024,58.7149,58.1952
280000,58.4051,58.0732,58.7667,58.2456
281000,58.4754,58.0999,58.8502,58.4872
282000,58.5369,58.1737,58.8786,58.4985
283000,58.5987,58.2613,58.9337,58.6499
284000,58.6713,58.3436,59.0096,58.7458
285000,58.719,58.3851,59.0385,58.6805
286000,58.7914,58.4854,59.1098,58.7501
287000,58.8709,58.5398,59.2007,58.7112
288000,58.9136,58.6082,59.2399,58.77
289000,58.9495,58.6476,59.2861,58.9343
290000,58.9511,58.6164,59.2866,58.8572
291000,58.9647,58.6636,59.2861,58.8173
292000,58.9976,58.6666,59.3232,58.9233
293000,59.0372,58.725,59.3682,58.9545
294000,59.0883,58.7684,59.4034,59.0194
295000,59.115,58.7954,59.4397,59.0019
296000,59.1517,58.8365,59.4811,59.1282
297000,59.1793,58.8444,59.5085,59.185
298000,59.2018,58.8536,59.5357,59.2768
299000,59.2373,58.9017,59.5792,59.1176
300000,59.3049,58.9686,59.6329,59.1845
301000,59.3832,59.0566,59.7091,59.2873
302000,59.4563,59.1032,59.7757,59.4137
303000,59.5191,59.176,59.8417,59.4469
304000,59.5869,59.2498,59.9261,59.5289
305000,59.668,59.3218,60.0016,59.5914
306000,59.7098,59.3677,60.0505,59.6111
307000,59.7535,59.3884,60.0972,59.746
308000,59.7863,59.4115,60.143,59.8883
309000,59.8349,59.4816,60.1791,60.0006
310000,59.8826,59.523,60.2262,60.1714
311000,59.9258,59.59,60.2744,60.156
312000,59.956,59.5992,60.2896,60.1818
313000,59.9874,59.6295,60.3212,60.1688
314000,59.996,59.6794,60.328,60.1388
315000,60.0358,59.7188,60.3507,60.196
316000,60.0668,59.7536,60.3853,60.2501
317000,60.1,59.7753,60.419,60.2814
318000,60.1666,59.8279,60.4904,60.2765
319000,60.2377,59.9032,60.5532,60.3125
320000,60.2984,59.9781,60.5982,60.3498
321000,60.3927,60.109,60.6987,60.4927
322000,60.4438,60.1519,60.7692,60.4058
323000,60.5063,60.2053,60.8078,60.4151
324000,60.5762,60.2728,60.8739,60.4543
325000,60.6358,60.3173,60.9326,60.5205
326000,60.6975,60.3861,61.0127,60.6776
327000,60.733,60.4069,61.0619,60.6802
328000,60.7569,60.4231,61.0725,60.815
329000,60.7953,60.4608,61.1166,60.9027
330000,60.84,60.5009,61.1566,61.0601
331000,60.8961,60.564,61.2217,61.097
332000,60.951,60.6189,61.2722,61.1771
333000,60.9879,60.6572,61.2871,61.2608
334000,61.036,60.7113,61.3417,61.3411
335000,61.089,60.7591,61.3985,61.3694
336000,61.1141,60.7688,61.4198,61.4485
337000,61.1241,60.8048,61.4365,61.4401
338000,61.1659,60.8413,61.4823,61.4155
339000,61.2026,60.8843,61.5261,61.4932
340000,61.2248,60.911,61.527,61.4587
341000,61.2558,60.9256,61.5505,61.4845
342000,61.2914,61.0055,61.5924,61.5169
343000,61.3186,61.0055,61.6306,61.6378
344000,61.3245,61.004,61.6227,61.5329
345000,61.3239,61.0174,61.626,61.4691
346000,61.3469,61.0342,61.6502,61.5932
347000,61.3687,61.0567,61.6723,61.6322
348000,61.3912,61.0724,61.69,61.643
349000,61.4218,61.124,61.7129,61.6348
350000,61.4356,61.128,61.7387,61.6238
351000,61.463,61.1508,61.7708,61.636
352000,61.4895,61.1806,61.7859,61.6196
353000,61.5363,61.2376,61.8301,61.6144
354000,61.5707,61.2746,61.8506,61.5575
355000,61.6091,61.3234,61.8913,61.6655
356000,61.6336,61.3605,61.896,61.6871
357000,61.6363,61.3137,61.9405,61.6313
358000,61.6421,61.3355,61.9496,61.6672
359000,61.6481,61.3367,61.9546,61.6067
360000,61.6543,61.3138,61.9865,61.6107
361000,61.6589,61.3154,62.0079,61.6264
362000,61.6478,61.3171,61.9781,61.5912
363000,61.6635,61.2876,61.9893,61.59
364000,61.6596,61.2739,62.0064,61.7203
365000,61.6616,61.289,62.0473,61.7243
366000,61.6805,61.311,62.0764,61.7546
367000,61.7003,61.3106,62.0771,61.7811
368000,61.7135,61.3218,62.0705,61.7251
369000,61.734,61.3494,62.1058,61.7344
370000,61.7518,61.3719,62.1418,61.7182
371000,61.7779,61.3954,62.1331,61.7791
372000,61.778,61.4123,62.1324,61.6693
373000,61.799,61.4338,62.1619,61.7676
374000,61.8254,61.4607,62.1774,61.8551
375000,61.8245,61.456,62.1673,61.8913
376000,61.8315,61.4575,62.1779,61.8853
377000,61.8451,61.4874,62.205,61.888
378000,61.8774,61.5156,62.2285,61.8929
379000,61.9008,61.545,62.2596,61.9359
380000,61.9269,61.5914,62.267,61.9091
381000,61.9553,61.6215,62.2856,61.9041
382000,61.976,61.6403,62.3114,61.9546
383000,61.9999,61.6621,62.342,61.9482
384000,62.0215,61.6793,62.3318,61.9454
385000,62.0439,61.6994,62.3794,62.0455
386000,62.0786,61.7399,62.4007,62.0615
387000,62.099,61.7593,62.4085,62.0757
388000,62.1364,61.822,62.4604,62.1261
389000,62.1544,61.847,62.4725,62.1295
390000,62.1784,61.8641,62.4927,62.0826
391000,62.2061,61.8949,62.5174,62.1605
392000,62.2392,61.929,62.5345,62.1433
393000,62.2829,61.9676,62.5823,62.1738
394000,62.3293,62.0296,62.6341,62.3099
395000,62.3518,62.0532,62.6451,62.3225
396000,62.3712,62.0777,62.65,62.3311
397000,62.3865,62.1204,62.6933,62.3377
398000,62.4047,62.082,62.6795,62.369
399000,62.4111,62.1227,62.6881,62.3684
400000,62.4145,62.1176,62.7,62.408
401000,62.41,62.1069,62.7113,62.4428
402000,62.4318,62.1265,62.7267,62.5478
403000,62.4503,62.1287,62.7524,62.6463
404000,62.4988,62.1787,62.7973,62.6829
405000,62.5089,62.1833,62.8257,62.7133
406000,62.5086,62.2079,62.8031,62.7196
407000,62.5168,62.2065,62.8179,62.7973
408000,62.5247,62.2116,62.8163,62.8296
409000,62.5459,62.217,62.8441,62.8765
410000,62.566,62.239,62.8911,62.9776
411000,62.579,62.2494,62.8781,62.8567
412000,62.5961,62.2728,62.9106,62.8886
413000,62.6108,62.2903,62.9227,62.8001
414000,62.6328,62.3101,62.96,62.7616
415000,62.6803,62.3511,62.9997,62.8157
416000,62.7089,62.3893,63.0225,62.9177
417000,62.7455,62.4125,63.0423,62.8781
418000,62.7902,62.4835,63.0865,62.9293
419000,62.8384,62.5536,63.1501,62.9623
420000,62.8917,62.5778,63.2037,62.9973
421000,62.9419,62.6469,63.2526,63.0891
422000,62.9899,62.6937,63.2976,63.2521
423000,63.0306,62.7206,63.3289,63.3076
424000,63.0803,62.763,63.385,63.3373
425000,63.1144,62.8149,63.4242,63.3332
426000,63.1485,62.8566,63.434,63.3773
427000,63.1837,62.9048,63.4736,63.3838
428000,63.2087,62.9208,63.4861,63.4428
429000,63.2248,62.9385,63.4861,63.4844
430000,63.238,62.972,63.4943,63.5322
431000,63.2564,63.0057,63.5115,63.5514
432000,63.2705,63.0077,63.5249,63.5194
433000,63.2795,63.0107,63.5222,63.5151
434000,63.3028,63.045,63.5583,63.4786
435000,63.3264,63.0651,63.576,63.5229
436000,63.3315,63.0705,63.5833,63.5278
437000,63.3369,63.0743,63.5793,63.5432
438000,63.3345,63.0692,63.6004,63.5646
439000,63.3435,63.0675,63.6092,63.5831
440000,63.3517,63.0736,63.6091,63.6139
441000,63.374,63.1092,63.6339,63.5811
442000,63.3868,63.1123,63.6394,63.5531
443000,63.4019,63.1309,63.6444,63.528
444000,63.412,63.1366,63.6637,63.5308
445000,63.4128,63.1616,63.6604,63.4536
446000,63.4222,63.1524,63.6836,63.3874
447000,63.4305,63.1549,63.6913,63.3435
448000,63.4373,63.1712,63.7038,63.34
449000,63.4495,63.1875,63.7055,63.3131
450000,63.4672,63.2023,63.7432,63.351
451000,63.4927,63.207,63.7744,63.3805
452000,63.5187,63.2196,63.8078,63.4311
453000,63.5378,63.2655,63.8387,63.482
454000,63.5632,63.2628,63.8488,63.5391
455000,63.5883,63.3141,63.8756,63.566
456000,63.6059,63.3195,63.8944,63.5521
457000,63.6441,63.359,63.9209,63.5919
458000,63.669,63.392,63.9383,63.5894
459000,63.6858,63.4089,63.9465,63.596
460000,63.6859,63.4159,63.9462,63.527
461000,63.6927,63.4256,63.9692,63.566
462000,63.7099,63.439,63.9579,63.6094
463000,63.7377,63.4894,63.9833,63.7116
464000,63.7526,63.5082,63.9957,63.6475
465000,63.7502,63.4933,64.012,63.5997
466000,63.7631,63.5218,64.0265,63.5949
467000,63.7794,63.5073,64.0303,63.6295
468000,63.7875,63.5292,64.0326,63.6836
469000,63.78,63.5163,64.0225,63.7408
470000,63.7768,63.5328,64.0192,63.6802
471000,63.7687,63.4999,64.0204,63.6639
472000,63.7525,63.4826,64.0173,63.6806
473000,63.7642,63.4793,64.0384,63.6977
474000,63.7553,63.4649,64.0364,63.605
475000,63.7439,63.4537,64.0343,63.613
476000,63.7521,63.4696,64.0409,63.6139
477000,63.755,63.4485,64.0518,63.6497
478000,63.7574,63.4633,64.0658,63.6728
479000,63.7622,63.4468,64.0492,63.7221
480000,63.7778,63.4651,64.0788,63.758
481000,63.795,63.4884,64.0985,63.7899
482000,63.8049,63.4898,64.0792,63.8148
483000,63.811,63.5046,64.1221,63.8042
484000,63.8234,63.5041,64.1145,63.8027
485000,63.8338,63.5238,64.1164,63.9057
486000,63.849,63.5443,64.1177,63.9754
487000,63.8738,63.5645,64.1654,64.0176
488000,63.8895,63.5797,64.1816,64.0304
489000,63.8991,63.5846,64.1793,63.9647
490000,63.9024,63.6002,64.1849,64.0309
491000,63.9095,63.6153,64.1969,64.0803
492000,63.9235,63.6162,64.2165,64.0373
493000,63.9347,63.6174,64.2234,63.998
494000,63.9468,63.6239,64.2327,63.9924
495000,63.9526,63.6228,64.2425,63.9659
496000,63.9673,63.6372,64.2479,64.0241
497000,63.9612,63.6255,64.2531,64.0114
498000,63.9683,63.6416,64.2547,64.0896
499000,63.9744,63.6325,64.2611,64.1667
500000,63.986,63.6732,64.2692,64.2081


==> results/traffic_signal/tcirl-sat/eval_mean_cumulative_reward.csv <==
step,mean,ci_lo,ci_hi,median
0,2.4425,2.4425,2.4425,2.4425
1000,2.77556,2.75228,2.79825,2.76891
2000,3.19122,3.15331,3.2307,3.169
3000,3.64171,3.59305,3.69109,3.60309
4000,4.08021,4.0191,4.14242,4.08884
5000,4.54478,4.4782,4.61476,4.56717
6000,5.02679,4.93994,5.11518,4.99337
7000,5.51762,5.41598,5.62255,5.47624
8000,5.96996,5.87044,6.08207,5.92722
9000,6.45061,6.33941,6.56895,6.4832
10000,6.91925,6.7954,7.03935,6.89867
11000,7.38957,7.26488,7.52308,7.3873
12000,7.85631,7.71398,7.99767,7.84852
13000,8.32164,8.18083,8.4646,8.32653
14000,8.79205,8.63647,8.93497,8.82741
15000,9.21144,9.05137,9.37632,9.2436
16000,9.68266,9.50374,9.86674,9.66663
17000,10.1977,9.9795,10.4081,10.2082
18000,10.6302,10.4195,10.8579,10.6249
19000,11.0787,10.8437,11.3244,11.0213
20000,11.566,11.3117,11.8241,11.5245
21000,12.0301,11.785,12.2937,11.9835
22000,12.5135,12.2353,12.7813,12.5502
23000,12.9986,12.734,13.2836,12.9941
24000,13.4511,13.1657,13.735,13.476
25000,13.9363,13.6452,14.2387,13.905
26000,14.4153,14.1298,14.7009,14.2635
27000,14.9066,14.5727,15.2269,14.7514
28000,15.353,15.0096,15.7102,15.1596
29000,15.7705,15.4171,16.1335,15.5184
30000,16.1896,15.8324,16.5632,15.8583
31000,16.6027,16.2212,16.9986,16.2043
32000,17.0281,16.6216,17.4384,16.9106
33000,17.4705,17.0647,17.8941,17.1913
34000,17.8965,17.5038,18.2945,17.6346
35000,18.3198,17.9392,18.727,17.918
36000,18.7903,18.3721,19.2026,18.5924
37000,19.202,18.7704,19.6247,18.8029
38000,19.5945,19.1625,20.0194,19.2794
39000,19.9385,19.5079,20.3841,19.7117
40000,20.3709,19.9265,20.8704,20.2705
41000,20.8498,20.3909,21.3346,20.7496
42000,21.248,20.787,21.7676,21.2226
43000,21.6691,21.1937,22.1597,21.5585
44000,22.0532,21.5878,22.5675,22.0229
45000,22.408,21.8708,22.9389,22.4039
46000,22.7655,22.2107,23.3116,22.7346
47000,23.1445,22.5753,23.721,22.8722
48000,23.5512,22.9682,24.1257,23.4338
49000,23.9318,23.3475,24.4928,23.6699
50000,24.3151,23.7271,24.9724,24.2962
51000,24.6661,24.0778,25.2554,24.6907
52000,24.9943,24.3846,25.574,25.0232
53000,25.4093,24.757,26.0247,25.4652
54000,25.763,25.1511,26.4232,25.6623
55000,26.0876,25.4577,26.729,25.9377
56000,26.4783,25.8311,27.1184,26.4243
57000,26.8509,26.1614,27.5123,26.9935
58000,27.169,26.4849,27.824,27.3792
59000,27.5413,26.8399,28.2447,27.736
60000,27.9168,27.1827,28.6295,28.0114
61000,28.2426,27.5199,28.9258,28.2467
62000,28.581,27.9117,29.2633,28.4972
63000,28.8883,28.1885,29.5716,28.7601
64000,29.2315,28.5089,29.9354,29.1444
65000,29.5709,28.8849,30.2491,29.4678
66000,29.9405,29.265,30.6714,29.9686
67000,30.2097,29.5373,30.891,30.1861
68000,30.512,29.82,31.2044,30.48
69000,30.7931,30.1332,31.4775,30.6656
70000,31.1119,30.5087,31.7521,31.0319
71000,31.4209,30.8035,32.0236,31.574
72000,31.6965,31.0572,32.3475,31.972
73000,31.9867,31.3606,32.6162,32.0696
74000,32.2895,31.617,32.9232,32.4373
75000,32.6586,31.9924,33.2678,32.9128
76000,33.026,32.3956,33.6241,33.1927
77000,33.3416,32.7474,33.9542,33.5071
78000,33.67,33.0615,34.2556,33.5754
79000,34.043,33.4496,34.617,33.7244
80000,34.3562,33.7431,34.99,34.2638
81000,34.5279,33.9052,35.1305,34.6241
82000,34.755,34.1378,35.4245,34.8053
83000,34.98,34.3421,35.6411,35.0737
84000,35.2535,34.6467,35.8767,35.2035
85000,35.5224,34.9537,36.1127,35.4732
86000,35.7747,35.201,36.3718,35.7542
87000,36.0247,35.4059,36.6469,35.9753
88000,36.2355,35.628,36.8489,36.3317
89000,36.4924,35.8653,37.1291,36.6532
90000,36.7367,36.0792,37.3535,36.9944
91000,36.9991,36.334,37.6518,37.3744
92000,37.2768,36.5975,37.9424,37.5935
93000,37.5551,36.8759,38.2594,37.6388
94000,37.8286,37.1481,38.5005,38.1852
95000,38.0318,37.3171,38.7023,38.614
96000,38.2571,37.5728,38.9691,38.7099
97000,38.3878,37.6708,39.1264,38.8682
98000,38.5695,37.8884,39.2559,39.2099
99000,38.7832,38.0774,39.4109,39.4212
100000,38.99,38.2707,39.6115,39.1599
101000,39.235,38.5467,39.9124,39.6955
102000,39.4976,38.7886,40.1514,39.8655
103000,39.6909,39.0205,40.3493,39.9625
104000,39.9596,39.2694,40.6145,40.3462
105000,40.2314,39.5977,40.8857,40.7003
106000,40.4676,39.879,41.0868,40.818
107000,40.6861,40.0752,41.2879,40.8825
108000,40.9456,40.3528,41.5537,41.1372
109000,41.1735,40.6187,41.7478,41.1585
110000,41.3906,40.8185,41.9795,41.1885
111000,41.5918,41.0404,42.2161,41.4091
112000,41.7649,41.1838,42.4017,41.6863
113000,41.9569,41.3873,42.5695,41.8531
114000,42.1704,41.5769,42.7621,42.0055
115000,42.4346,41.8189,43.0676,42.1645
116000,42.6857,42.0946,43.2947,42.5226
117000,42.9561,42.341,43.5988,42.8382
118000,43.2178,42.6465,43.791,42.8649
119000,43.449,42.8941,44.0521,43.2352
120000,43.6242,43.0072,44.2608,43.4364
121000,43.7758,43.1871,44.3939,43.7362
122000,43.9653,43.3572,44.563,44.0906
123000,44.1356,43.5576,44.7669,44.1129
124000,44.2686,43.6372,44.9358,44.3558
125000,44.4211,43.8117,45.0245,44.5132
126000,44.5588,43.9587,45.1959,44.545
127000,44.7725,44.1841,45.381,44.5456
128000,44.9959,44.4171,45.5907,44.8512
129000,45.1855,44.6018,45.7593,45.0879
130000,45.4021,44.8715,45.9472,45.6665
131000,45.607,45.0077,46.1845,45.8327
132000,45.8078,45.2417,46.3626,45.9956
133000,45.9958,45.4046,46.5501,46.2652
134000,46.1297,45.5457,46.6965,46.3202
135000,46.244,45.6709,46.8212,46.3404
136000,46.3636,45.753,46.953,46.6247
137000,46.4567,45.8313,47.0435,46.7742
138000,46.5928,45.966,47.1807,46.9846
139000,46.7325,46.0974,47.336,47.0892
140000,46.9215,46.2632,47.5591,47.2148
141000,47.0606,46.3867,47.6515,47.2992
142000,47.2633,46.6362,47.8748,47.3482
143000,47.4408,46.8278,48.0292,47.6505
144000,47.6397,47.0312,48.1827,47.8553
145000,47.8259,47.2289,48.3512,47.8708
146000,47.9961,47.4327,48.536,47.8824
147000,48.1165,47.5884,48.6529,48.1289
148000,48.2835,47.7856,48.7808,48.2479
149000,48.443,47.9492,48.9231,48.3042
150000,48.6049,48.134,49.1085,48.6539
151000,48.8078,48.3391,49.2509,48.8622
152000,48.9357,48.4811,49.4019,48.9631
153000,49.082,48.5977,49.5604,49.0658
154000,49.2411,48.7699,49.7016,49.3267
155000,49.4141,48.9617,49.8536,49.4988
156000,49.5463,49.105,49.9761,49.5141
157000,49.7274,49.2806,50.1555,49.8054
158000,49.875,49.3886,50.3327,49.9829
159000,49.9884,49.5064,50.444,50.1734
160000,50.1361,49.6165,50.5869,50.3568
161000,50.2816,49.7588,50.7482,50.4688
162000,50.404,49.8863,50.8672,50.6342
163000,50.5147,50.015,50.9529,50.6206
164000,50.6756,50.1913,51.1382,50.8005
165000,50.8532,50.3967,51.2662,51.0427
166000,50.9938,50.5384,51.3923,51.0976
167000,51.1559,50.7213,51.5412,51.1172
168000,51.2866,50.8213,51.7116,51.2743
169000,51.4069,50.9291,51.8807,51.5631
170000,51.5666,51.0485,52.021,51.715
171000,51.7017,51.1914,52.1583,51.9797
172000,51.7903,51.2704,52.267,52.1484
173000,51.8624,51.3211,52.3824,52.2346
174000,51.9652,51.4253,52.476,52.3515
175000,52.1381,51.5934,52.6566,52.4439
176000,52.2419,51.7114,52.8058,52.6203
177000,52.3315,51.7856,52.8583,52.8171
178000,52.3968,51.8387,52.9289,52.7596
179000,52.4502,51.9195,52.95,52.6806
180000,52.5379,52.0331,53.0536,52.7953
181000,52.6237,52.1145,53.1203,53.0284
182000,52.685,52.1847,53.1698,53.0297
183000,52.7494,52.2317,53.2455,52.9723
184000,52.8525,52.3963,53.3624,53.1069
185000,52.9754,52.4913,53.4795,53.2312
186000,53.0951,52.596,53.6134,53.4218
187000,53.1929,52.6834,53.7013,53.578
188000,53.3091,52.819,53.7832,53.5463
189000,53.4149,52.9078,53.9205,53.577
190000,53.495,52.9732,53.9792,53.773
191000,53.5626,53.0618,54.0503,53.7856
192000,53.6938,53.2223,54.1538,53.8308
193000,53.7908,53.3536,54.2157,54.0736
194000,53.885,53.4639,54.3249,54.1612
195000,53.9877,53.5487,54.4021,54.217
196000,54.0695,53.6199,54.4979,54.2691
197000,54.2023,53.7762,54.6102,54.4048
198000,54.3392,53.9232,54.7693,54.5453
199000,54.4512,54.0404,54.8737,54.6319
200000,54.5271,54.1171,54.9182,54.6612
201000,54.6312,54.218,55.0332,54.637
202000,54.6909,54.3108,55.071,54.7097
203000,54.8104,54.4443,55.2023,54.8555
204000,54.9065,54.5069,55.2953,55.1348
205000,55.0148,54.6174,55.4191,55.2389
206000,55.1347,54.7551,55.5362,55.3635
207000,55.2603,54.8547,55.6628,55.3362
208000,55.3647,54.9522,55.761,55.438
209000,55.4518,55.0688,55.8678,55.5418
210000,55.5268,55.1362,55.917,55.6237
211000,55.6612,55.2674,56.0432,55.7427
212000,55.7518,55.4195,56.1017,55.8455
213000,55.8039,55.4718,56.1119,55.9594
214000,55.8801,55.5753,56.1827,55.9888
215000,55.9306,55.6285,56.2416,56.0264
216000,55.9968,55.6602,56.3163,56.1399
217000,56.0744,55.7453,56.4007,56.1963
218000,56.1707,55.8449,56.5082,56.375
219000,56.2922,55.9367,56.6611,56.5594
220000,56.3494,55.9609,56.708,56.5075
221000,56.4536,56.0436,56.8305,56.711
222000,56.5427,56.1257,56.9417,56.7521
223000,56.6363,56.2433,57.0346,56.7452
224000,56.6869,56.2996,57.0822,56.7842
225000,56.7427,56.314,57.1263,56.7949
226000,56.7758,56.3968,57.1582,56.9218
227000,56.839,56.4236,57.2236,56.926
228000,56.8975,56.5109,57.2531,56.9979
229000,56.9843,56.6266,57.3371,57.1018
230000,57.0669,56.7081,57.4217,57.1531
231000,57.1331,56.8058,57.4699,57.2546
232000,57.2025,56.8569,57.5268,57.2028
233000,57.2878,56.9406,57.6363,57.2924
234000,57.367,57.0195,57.7015,57.283
235000,57.4267,57.084,57.78,57.4515
236000,57.4934,57.1468,57.8452,57.6622
237000,57.555,57.1976,57.903,57.862
238000,57.6364,57.2646,57.9894,57.9374
239000,57.6868,57.368,58.0191,57.8561
240000,57.6997,57.3449,58.0339,57.7073
241000,57.7164,57.3823,58.0572,57.774
242000,57.7548,57.4182,58.0854,57.8617
243000,57.7934,57.4703,58.1173,57.8846
244000,57.8396,57.534,58.1751,57.8848
245000,57.8803,57.5649,58.1985,57.852
246000,57.9141,57.6126,58.2487,57.8427
247000,57.9751,57.6491,58.2911,57.9113
248000,58.0252,57.7009,58.3549,58.0692
249000,58.0823,57.7361,58.4123,58.2044
250000,58.1308,57.801,58.4663,58.0092
251000,58.1995,57.8911,58.5198,58.1019
252000,58.2729,57.9482,58.5826,58.0098
253000,58.3167,58.0009,58.6372,58.1802
254000,58.4018,58.0833,58.7464,58.2454
255000,58.456,58.1431,58.7925,58.3494
256000,58.5219,58.1988,58.8791,58.3517
257000,58.5762,58.2412,58.8962,58.382
258000,58.6391,58.3242,58.9519,58.4974
259000,58.6819,58.3835,58.9964,58.5288
260000,58.7106,58.4188,59.0128,58.7874
261000,58.7667,58.4629,59.0592,58.797
262000,58.8301,58.52,59.1563,58.8929
263000,58.8623,58.5408,59.1787,58.945
264000,58.937,58.6128,59.2452,59.0076
265000,59.0008,58.686,59.3137,59.0892
266000,59.0733,58.7456,59.4236,59.0555
267000,59.1111,58.7753,59.4372,59.0566
268000,59.149,58.7985,59.4947,59.1124
269000,59.1778,58.8243,59.5076,59.1002
270000,59.2396,58.9178,59.5638,59.104
271000,59.2854,58.9642,59.5943,59.2037
272000,59.3249,59.0072,59.6481,59.2051
273000,59.3452,59.0306,59.6783,59.314
274000,59.3633,59.0252,59.6798,59.4579
275000,59.3634,59.0162,59.7172,59.6152
276000,59.3896,59.0159,59.7411,59.6416
277000,59.4595,59.0683,59.8314,59.739
278000,59.5069,59.1124,59.8579,59.8141
279000,59.535,59.1691,59.9036,59.8008
280000,59.586,59.2086,59.966,59.9047
281000,59.6518,59.2404,60.0172,59.8757
282000,59.7195,59.3236,60.0638,59.9705
283000,59.7733,59.3951,60.1216,59.9515
284000,59.7999,59.4351,60.1446,59.9918
285000,59.8296,59.4865,60.1519,59.9887
286000,59.8493,59.523,60.1824,59.9958
287000,59.8527,59.5082,60.2013,59.959
288000,59.857,59.5317,60.1866,59.8623
289000,59.889,59.5767,60.2298,59.9103
290000,59.9459,59.6098,60.276,59.8267
291000,59.9738,59.6775,60.2941,59.7785
292000,60.0019,59.6734,60.3335,59.7885
293000,60.0322,59.7208,60.3631,59.8291
294000,60.0736,59.7476,60.3937,59.9554
295000,60.1239,59.7947,60.4541,60.1182
296000,60.1581,59.8408,60.4992,60.231
297000,60.1985,59.8704,60.5204,60.1633
298000,60.2523,59.9135,60.5732,60.1985
299000,60.3022,59.9683,60.6338,60.2091
300000,60.3254,59.9837,60.646,60.2124
301000,60.3791,60.0589,60.699,60.2755
302000,60.4071,60.0511,60.7346,60.2998
303000,60.427,60.0688,60.7552,60.3303
304000,60.4313,60.0923,60.7851,60.3115
305000,60.4578,60.1135,60.7923,60.3439
306000,60.4693,60.1311,60.8098,60.3105
307000,60.4882,60.1605,60.8124,60.3963
308000,60.519,60.173,60.8495,60.5494
309000,60.5534,60.2277,60.8765,60.5234
310000,60.5961,60.2461,60.9194,60.6223
311000,60.6525,60.3382,60.9783,60.7186
312000,60.706,60.3656,61.0325,60.7659
313000,60.7767,60.4307,61.0945,60.8529
314000,60.8302,60.5194,61.1377,60.7843
315000,60.9009,60.5781,61.2114,60.8988
316000,60.9624,60.6219,61.2807,61.0623
317000,61.0194,60.677,61.3512,61.237
318000,61.0559,60.6946,61.3759,61.3232
319000,61.0789,60.7357,61.4123,61.3471
320000,61.1165,60.7694,61.4433,61.4265
321000,61.1435,60.8218,61.4879,61.362
322000,61.1909,60.854,61.5434,61.4106
323000,61.2295,60.8762,61.5561,61.4206
324000,61.2446,60.9106,61.5661,61.4564
325000,61.2717,60.9274,61.5943,61.4323
326000,61.3084,60.9809,61.6453,61.3605
327000,61.3224,60.9744,61.6594,61.4473
328000,61.3375,60.9816,61.6691,61.5359
329000,61.3346,60.9919,61.66,61.5125
330000,61.3262,60.9726,61.6512,61.4117
331000,61.3528,61.0121,61.6747,61.4382
332000,61.3609,61.0384,61.6682,61.3622
333000,61.3689,61.0381,61.6761,61.3534
334000,61.3636,61.0327,61.6874,61.3526
335000,61.3724,61.0375,61.6897,61.3887
336000,61.4314,61.0977,61.733,61.4267
337000,61.4883,61.167,61.8149,61.5131
338000,61.5381,61.217,61.8533,61.5598
339000,61.5874,61.2677,61.9047,61.529
340000,61.6171,61.3055,61.9213,61.6538
341000,61.6336,61.3013,61.9499,61.5891
342000,61.6675,61.3656,61.9777,61.7333
343000,61.688,61.3712,62.015,61.807
344000,61.6981,61.3527,62.0166,61.9096
345000,61.7166,61.3715,62.0611,61.8405
346000,61.7519,61.3922,62.0987,61.9125
347000,61.7713,61.4106,62.1292,61.8995
348000,61.7811,61.4051,62.1273,61.9781
349000,61.7972,61.4329,62.1604,61.9834
350000,61.8297,61.4458,62.2081,62.1086
351000,61.87,61.4856,62.2504,62.1607
352000,61.8945,61.5119,62.2652,62.1695
353000,61.9184,61.5339,62.2917,62.1656
354000,61.9401,61.5649,62.293,62.2511
355000,61.9912,61.6333,62.3415,62.243
356000,62.0381,61.6934,62.37,62.2674
357000,62.0796,61.6836,62.4361,62.3326
358000,62.0993,61.739,62.4422,62.2875
359000,62.1108,61.7731,62.437,62.1857
360000,62.1162,61.758,62.457,62.2113
361000,62.1293,61.789,62.48,62.3104
362000,62.1481,61.8239,62.4702,62.2847
363000,62.1729,61.8303,62.4744,62.3333
364000,62.2035,61.8577,62.518,62.3088
365000,62.2271,61.9002,62.5624,62.2166
366000,62.2424,61.9367,62.5718,62.2159
367000,62.2485,61.9278,62.5561,62.303
368000,62.2599,61.9412,62.5572,62.2828
369000,62.2739,61.9467,62.5902,62.3066
370000,62.3099,61.9806,62.6429,62.4022
371000,62.3403,62.0044,62.6567,62.3954
372000,62.3387,62.0202,62.6541,62.4094
373000,62.3372,62.0216,62.6591,62.4777
374000,62.3243,61.9913,62.6412,62.4646
375000,62.322,61.9886,62.6251,62.4018
376000,62.3389,62.0131,62.6501,62.2631
377000,62.3518,62.0375,62.6739,62.304
378000,62.3823,62.0644,62.6933,62.403
379000,62.4053,62.1009,62.7197,62.401
380000,62.4325,62.1239,62.744,62.3889
381000,62.4596,62.1665,62.7573,62.4046
382000,62.5058,62.2064,62.8105,62.4393
383000,62.53,62.2232,62.8435,62.4441
384000,62.5666,62.2413,62.8651,62.552
385000,62.6057,62.2778,62.9151,62.5871
386000,62.6469,62.3267,62.9545,62.6912
387000,62.6912,62.3624,62.9871,62.7836
388000,62.7228,62.4091,63.0298,62.7441
389000,62.7529,62.452,63.0566,62.7394
390000,62.7717,62.4543,63.0732,62.8137
391000,62.797,62.4979,63.1003,62.8676
392000,62.8282,62.5196,63.1194,62.9643
393000,62.8561,62.5499,63.1439,62.9764
394000,62.866,62.5727,63.1785,62.9509
395000,62.8736,62.5622,63.1562,62.9676
396000,62.8855,62.5949,63.1692,62.9891
397000,62.8917,62.6119,63.197,63.0346
398000,62.9191,62.5873,63.2108,63.1118
399000,62.9425,62.6449,63.2309,63.082
400000,62.9543,62.6496,63.2465,63.0687
401000,62.971,62.6699,63.2757,63.099
402000,62.9815,62.6828,63.2761,63.0798
403000,62.9996,62.6913,63.2943,63.0262
404000,63.0041,62.6978,63.2915,63.0443
405000,62.9976,62.6855,63.3019,62.9881
406000,62.9922,62.6971,63.2792,63.0592
407000,62.9773,62.68,63.2752,63.0301
408000,62.9669,62.6608,63.2612,63.0256
409000,62.972,62.6544,63.2682,62.9642
410000,62.968,62.6387,63.2991,62.9963
411000,62.952,62.6311,63.2689,62.9803
412000,62.9525,62.6226,63.2747,62.8707
413000,62.9516,62.623,63.2691,62.8725
414000,62.9558,62.648,63.2865,62.9525
415000,62.9497,62.6193,63.2685,62.9698
416000,62.9558,62.6459,63.2684,62.9086
417000,62.965,62.632,63.2638,62.8952
418000,62.9818,62.6789,63.2807,62.977
419000,63.016,62.7458,63.3251,62.9942
420000,63.0524,62.7515,63.347,63.0148
421000,63.069,62.785,63.3619,63.0608
422000,63.0743,62.7847,63.3727,63.1251
423000,63.0838,62.7811,63.3794,63.1533
424000,63.0901,62.7795,63.3952,63.1296
425000,63.1033,62.8011,63.4146,63.1909
426000,63.1261,62.8326,63.4144,63.2012
427000,63.1608,62.8709,63.4586,63.2183
428000,63.202,62.88,63.5003,63.3075
429000,63.2368,62.9208,63.5182,63.3936
430000,63.2545,62.9613,63.5396,63.433
431000,63.2778,63.0051,63.5535,63.4482
432000,63.2964,63.0218,63.5681,63.4593
433000,63.3259,63.0328,63.5857,63.5402
434000,63.3526,63.0821,63.6262,63.46
435000,63.3877,63.0975,63.6672,63.4972
436000,63.4175,63.1344,63.695,63.511
437000,63.4385,63.1395,63.718,63.5456
438000,63.4451,63.1294,63.7525,63.5102
439000,63.449,63.1225,63.7562,63.501
440000,63.4594,63.1424,63.744,63.4894
441000,63.4722,63.1604,63.7623,63.5148
442000,63.4839,63.1688,63.7664,63.5552
443000,63.5081,63.1954,63.7844,63.5079
444000,63.5276,63.208,63.809,63.5765
445000,63.5527,63.2681,63.8257,63.6467
446000,63.5854,63.2987,63.8636,63.6949
447000,63.6089,63.3044,63.8885,63.7031
448000,63.635,63.3468,63.9103,63.721
449000,63.663,63.374,63.9276,63.7322
450000,63.6756,63.3888,63.9607,63.7877
451000,63.6959,63.3727,63.9967,63.8006
452000,63.7185,63.3816,64.0122,63.7746
453000,63.7355,63.4212,64.0558,63.8084
454000,63.7508,63.3987,64.0528,63.8426
455000,63.7651,63.4386,64.0829,63.905
456000,63.7783,63.4247,64.1036,63.9249
457000,63.79,63.4449,64.1111,63.9716
458000,63.7964,63.451,64.1154,64.004
459000,63.8072,63.4532,64.1287,64.0216
460000,63.8093,63.4546,64.1371,64.0685
461000,63.817,63.4517,64.1683,64.084
462000,63.8164,63.4529,64.1513,64.0848
463000,63.825,63.4845,64.1575,64.0466
464000,63.8211,63.4807,64.1373,63.987
465000,63.8157,63.4589,64.1528,64.0295
466000,63.8169,63.483,64.1613,63.9696
467000,63.8154,63.4773,64.13,63.9494
468000,63.8267,63.506,64.1393,63.9724
469000,63.8379,63.5119,64.1292,63.9907
470000,63.8487,63.5546,64.1288,63.9136
471000,63.8684,63.5753,64.1553,63.982
472000,63.8854,63.6005,64.1683,64.0107
473000,63.8947,63.5872,64.1844,64.05
474000,63.9198,63.6306,64.2145,64.1107
475000,63.9435,63.6493,64.2462,64.1184
476000,63.965,63.676,64.2698,64.1397
477000,63.9851,63.6802,64.2825,64.1473
478000,63.9886,63.7005,64.2986,64.1102
479000,63.997,63.6785,64.2998,64.1201
480000,64.0138,63.6989,64.3204,64.1367
481000,64.0232,63.7053,64.3196,64.1347
482000,64.0361,63.7146,64.3244,64.1951
483000,64.0458,63.7255,64.3558,64.2166
484000,64.052,63.7301,64.3456,64.2175
485000,64.0535,63.7345,64.3462,64.1952
486000,64.0506,63.7336,64.3364,64.1328
487000,64.0543,63.727,64.3498,64.2113
488000,64.0571,63.7326,64.3532,64.1838
489000,64.0567,63.7387,64.3527,64.2256
490000,64.0605,63.7544,64.3623,64.2229
491000,64.0678,63.7752,64.3602,64.2514
492000,64.0875,63.7888,64.3741,64.2966
493000,64.1118,63.8099,64.3909,64.3067
494000,64.1222,63.8251,64.3928,64.3155
495000,64.1428,63.8473,64.4162,64.3462
496000,64.1629,63.8764,64.4256,64.3292
497000,64.1812,63.8893,64.445,64.3732
498000,64.1857,63.9219,64.455,64.3478
499000,64.1986,63.9184,64.4565,64.328
500000,64.2105,63.9324,64.4596,64.3114


==> results/traffic_signal/tcirl-sat/eval_mean_mostly_in_accept.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0.0713476,0
1000,0,0,0.0713476,0
2000,0,0,0.0713476,0
3000,0,0,0.0713476,0
4000,0,0,0.0713476,0
5000,0,0,0.0713476,0
6000,0,0,0.0713476,0
7000,0,0,0.0713476,0
8000,0,0,0.0713476,0
9000,0,0,0.0713476,0
10000,0,0,0.0713476,0
11000,0,0,0.0713476,0
12000,0,0,0.0713476,0
13000,0.06,0.020615,0.162171,0
14000,0.2,0.112438,0.330371,0
15000,0.44,0.311622,0.57694,0
16000,0.62,0.481504,0.741372,1
17000,0.84,0.714858,0.916626,1
18000,0.94,0.837829,0.979385,1
19000,0.98,0.895046,0.996461,1
20000,1,0.928652,1,1
21000,1,0.928652,1,1
22000,1,0.928652,1,1
23000,1,0.928652,1,1
24000,1,0.928652,1,1
25000,1,0.928652,1,1
26000,1,0.928652,1,1
27000,1,0.928652,1,1
28000,1,0.928652,1,1
29000,1,0.928652,1,1
30000,1,0.928652,1,1
31000,1,0.928652,1,1
32000,1,0.928652,1,1
33000,1,0.928652,1,1
34000,1,0.928652,1,1
35000,1,0.928652,1,1
36000,1,0.928652,1,1
37000,1,0.928652,1,1
38000,1,0.928652,1,1
39000,1,0.928652,1,1
40000,1,0.928652,1,1
41000,1,0.928652,1,1
42000,1,0.928652,1,1
43000,1,0.928652,1,1
44000,1,0.928652,1,1
45000,1,0.928652,1,1
46000,1,0.928652,1,1
47000,1,0.928652,1,1
48000,1,0.928652,1,1
49000,1,0.928652,1,1
50000,1,0.928652,1,1
51000,1,0.928652,1,1
52000,1,0.928652,1,1
53000,1,0.928652,1,1
54000,1,0.928652,1,1
55000,1,0.928652,1,1
56000,1,0.928652,1,1
57000,1,0.928652,1,1
58000,1,0.928652,1,1
59000,1,0.928652,1,1
60000,1,0.928652,1,1
61000,1,0.928652,1,1
62000,1,0.928652,1,1
63000,1,0.928652,1,1
64000,1,0.928652,1,1
65000,1,0.928652,1,1
66000,1,0.928652,1,1
67000,1,0.928652,1,1
68000,1,0.928652,1,1
69000,0.98,0.895046,0.996461,1
70000,0.98,0.895046,0.996461,1
71000,0.98,0.895046,0.996461,1
72000,0.96,0.865399,0.988961,1
73000,0.96,0.865399,0.988961,1
74000,0.96,0.865399,0.988961,1
75000,0.96,0.865399,0.988961,1
76000,0.96,0.865399,0.988961,1
77000,0.96,0.865399,0.988961,1
78000,0.96,0.865399,0.988961,1
79000,0.94,0.837829,0.979385,1
80000,0.92,0.811618,0.96845,1
81000,0.92,0.811618,0.96845,1
82000,0.92,0.811618,0.96845,1
83000,0.92,0.811618,0.96845,1
84000,0.92,0.811618,0.96845,1
85000,0.92,0.811618,0.96845,1
86000,0.92,0.811618,0.96845,1
87000,0.92,0.811618,0.96845,1
88000,0.92,0.811618,0.96845,1
89000,0.92,0.811618,0.96845,1
90000,0.88,0.761952,0.943824,1
91000,0.86,0.738138,0.930492,1
92000,0.82,0.692039,0.902298,1
93000,0.8,0.669629,0.887562,1
94000,0.82,0.692039,0.902298,1
95000,0.78,0.647585,0.872461,1
96000,0.76,0.625873,0.857026,1
97000,0.76,0.625873,0.857026,1
98000,0.72,0.583349,0.825258,1
99000,0.72,0.583349,0.825258,1
100000,0.64,0.50141,0.758613,1
101000,0.64,0.50141,0.758613,1
102000,0.64,0.50141,0.758613,1
103000,0.64,0.50141,0.758613,1
104000,0.62,0.481504,0.741372,1
105000,0.6,0.461814,0.723916,1
106000,0.56,0.42306,0.688378,1
107000,0.52,0.385117,0.652029,1
108000,0.48,0.347971,0.614883,0
109000,0.46,0.329697,0.596011,0
110000,0.46,0.329697,0.596011,0
111000,0.46,0.329697,0.596011,0
112000,0.42,0.29375,0.557666,0
113000,0.38,0.258628,0.518496,0
114000,0.34,0.224369,0.478462,0
115000,0.36,0.241387,0.49859,0
116000,0.3,0.191036,0.437504,0
117000,0.28,0.174742,0.416651,0
118000,0.26,0.158715,0.395532,0
119000,0.22,0.127539,0.352415,0
120000,0.26,0.158715,0.395532,0
121000,0.24,0.142974,0.374127,0
122000,0.2,0.112438,0.330371,0
123000,0.18,0.0977019,0.307961,0
124000,0.18,0.0977019,0.307961,0
125000,0.16,0.0833742,0.285142,0
126000,0.16,0.0833742,0.285142,0
127000,0.14,0.0695083,0.261862,0
128000,0.14,0.0695083,0.261862,0
129000,0.14,0.0695083,0.261862,0
130000,0.12,0.056176,0.238048,0
131000,0.1,0.0434758,0.213602,0
132000,0.1,0.0434758,0.213602,0
133000,0.12,0.056176,0.238048,0
134000,0.12,0.056176,0.238048,0
135000,0.1,0.0434758,0.213602,0
136000,0.1,0.0434758,0.213602,0
137000,0.06,0.020615,0.162171,0
138000,0.04,0.0110389,0.134601,0
139000,0.04,0.0110389,0.134601,0
140000,0.04,0.0110389,0.134601,0
141000,0.04,0.0110389,0.134601,0
142000,0.04,0.0110389,0.134601,0
143000,0.04,0.0110389,0.134601,0
144000,0.04,0.0110389,0.134601,0
145000,0.04,0.0110389,0.134601,0
146000,0.04,0.0110389,0.134601,0
147000,0.04,0.0110389,0.134601,0
148000,0.04,0.0110389,0.134601,0
149000,0.02,0.00353926,0.104954,0
150000,0.02,0.00353926,0.104954,0
151000,0,0,0.0713476,0
152000,0,0,0.0713476,0
153000,0,0,0.0713476,0
154000,0,0,0.0713476,0
155000,0,0,0.0713476,0
156000,0,0,0.0713476,0
157000,0,0,0.0713476,0
158000,0,0,0.0713476,0
159000,0.02,0.00353926,0.104954,0
160000,0.02,0.00353926,0.104954,0
161000,0.02,0.00353926,0.104954,0
162000,0.02,0.00353926,0.104954,0
163000,0,0,0.0713476,0
164000,0,0,0.0713476,0
165000,0,0,0.0713476,0
166000,0,0,0.0713476,0
167000,0,0,0.0713476,0
168000,0,0,0.0713476,0
169000,0,0,0.0713476,0
170000,0,0,0.0713476,0
171000,0,0,0.0713476,0
172000,0,0,0.0713476,0
173000,0,0,0.0713476,0
174000,0,0,0.0713476,0
175000,0,0,0.0713476,0
176000,0,0,0.0713476,0
177000,0,0,0.0713476,0
178000,0,0,0.0713476,0
179000,0,0,0.0713476,0
180000,0,0,0.0713476,0
181000,0,0,0.0713476,0
182000,0,0,0.0713476,0
183000,0,0,0.0713476,0
184000,0,0,0.0713476,0
185000,0,0,0.0713476,0
186000,0,0,0.0713476,0
187000,0,0,0.0713476,0
188000,0,0,0.0713476,0
189000,0,0,0.0713476,0
190000,0,0,0.0713476,0
191000,0,0,0.0713476,0
192000,0,0,0.0713476,0
193000,0,0,0.0713476,0
194000,0,0,0.0713476,0
195000,0,0,0.0713476,0
196000,0,0,0.0713476,0
197000,0,0,0.0713476,0
198000,0,0,0.0713476,0
199000,0,0,0.0713476,0
200000,0,0,0.0713476,0
201000,0,0,0.0713476,0
202000,0,0,0.0713476,0
203000,0,0,0.0713476,0
204000,0,0,0.0713476,0
205000,0,0,0.0713476,0
206000,0,0,0.0713476,0
207000,0,0,0.0713476,0
208000,0,0,0.0713476,0
209000,0,0,0.0713476,0
210000,0,0,0.0713476,0
211000,0,0,0.0713476,0
212000,0,0,0.0713476,0
213000,0,0,0.0713476,0
214000,0,0,0.0713476,0
215000,0,0,0.0713476,0
216000,0,0,0.0713476,0
217000,0,0,0.0713476,0
218000,0,0,0.0713476,0
219000,0,0,0.0713476,0
220000,0,0,0.0713476,0
221000,0,0,0.0713476,0
222000,0,0,0.0713476,0
223000,0,0,0.0713476,0
224000,0,0,0.0713476,0
225000,0,0,0.0713476,0
226000,0,0,0.0713476,0
227000,0,0,0.0713476,0
228000,0,0,0.0713476,0
229000,0,0,0.0713476,0
230000,0,0,0.0713476,0
231000,0,0,0.0713476,0
232000,0,0,0.0713476,0
233000,0,0,0.0713476,0
234000,0,0,0.0713476,0
235000,0,0,0.0713476,0
236000,0,0,0.0713476,0
237000,0,0,0.0713476,0
238000,0,0,0.0713476,0
239000,0,0,0.0713476,0
240000,0,0,0.0713476,0
241000,0,0,0.0713476,0
242000,0,0,0.0713476,0
243000,0,0,0.0713476,0
244000,0,0,0.0713476,0
245000,0,0,0.0713476,0
246000,0,0,0.0713476,0
247000,0,0,0.0713476,0
248000,0,0,0.0713476,0
249000,0,0,0.0713476,0
250000,0,0,0.0713476,0
251000,0,0,0.0713476,0
252000,0,0,0.0713476,0
253000,0,0,0.0713476,0
254000,0,0,0.0713476,0
255000,0,0,0.0713476,0
256000,0,0,0.0713476,0
257000,0,0,0.0713476,0
258000,0,0,0.0713476,0
259000,0,0,0.0713476,0
260000,0,0,0.0713476,0
261000,0,0,0.0713476,0
262000,0,0,0.0713476,0
263000,0,0,0.0713476,0
264000,0,0,0.0713476,0
265000,0,0,0.0713476,0
266000,0,0,0.0713476,0
267000,0,0,0.0713476,0
268000,0,0,0.0713476,0
269000,0,0,0.0713476,0
270000,0,0,0.0713476,0
271000,0,0,0.0713476,0
272000,0,0,0.0713476,0
273000,0,0,0.0713476,0
274000,0,0,0.0713476,0
275000,0,0,0.0713476,0
276000,0,0,0.0713476,0
277000,0,0,0.0713476,0
278000,0,0,0.0713476,0
279000,0,0,0.0713476,0
280000,0,0,0.0713476,0
281000,0,0,0.0713476,0
282000,0,0,0.0713476,0
283000,0,0,0.0713476,0
284000,0,0,0.0713476,0
285000,0,0,0.0713476,0
286000,0,0,0.0713476,0
287000,0,0,0.0713476,0
288000,0,0,0.0713476,0
289000,0,0,0.0713476,0
290000,0,0,0.0713476,0
291000,0,0,0.0713476,0
292000,0,0,0.0713476,0
293000,0,0,0.0713476,0
294000,0,0,0.0713476,0
295000,0,0,0.0713476,0
296000,0,0,0.0713476,0
297000,0,0,0.0713476,0
298000,0,0,0.0713476,0
299000,0,0,0.0713476,0
300000,0,0,0.0713476,0
301000,0,0,0.0713476,0
302000,0,0,0.0713476,0
303000,0,0,0.0713476,0
304000,0,0,0.0713476,0
305000,0,0,0.0713476,0
306000,0,0,0.0713476,0
307000,0,0,0.0713476,0
308000,0,0,0.0713476,0
309000,0,0,0.0713476,0
310000,0,0,0.0713476,0
311000,0,0,0.0713476,0
312000,0,0,0.0713476,0
313000,0,0,0.0713476,0
314000,0,0,0.0713476,0
315000,0,0,0.0713476,0
316000,0,0,0.0713476,0
317000,0,0,0.0713476,0
318000,0,0,0.0713476,0
319000,0,0,0.0713476,0
320000,0,0,0.0713476,0
321000,0,0,0.0713476,0
322000,0,0,0.0713476,0
323000,0,0,0.0713476,0
324000,0,0,0.0713476,0
325000,0,0,0.0713476,0
326000,0,0,0.0713476,0
327000,0,0,0.0713476,0
328000,0,0,0.0713476,0
329000,0,0,0.0713476,0
330000,0,0,0.0713476,0
331000,0,0,0.0713476,0
332000,0,0,0.0713476,0
333000,0,0,0.0713476,0
334000,0,0,0.0713476,0
335000,0,0,0.0713476,0
336000,0,0,0.0713476,0
337000,0,0,0.0713476,0
338000,0,0,0.0713476,0
339000,0,0,0.0713476,0
340000,0,0,0.0713476,0
341000,0,0,0.0713476,0
342000,0,0,0.0713476,0
343000,0,0,0.0713476,0
344000,0,0,0.0713476,0
345000,0,0,0.0713476,0
346000,0,0,0.0713476,0
347000,0,0,0.0713476,0
348000,0,0,0.0713476,0
349000,0,0,0.0713476,0
350000,0,0,0.0713476,0
351000,0,0,0.0713476,0
352000,0,0,0.0713476,0
353000,0,0,0.0713476,0
354000,0,0,0.0713476,0
355000,0,0,0.0713476,0
356000,0,0,0.0713476,0
357000,0,0,0.0713476,0
358000,0,0,0.0713476,0
359000,0,0,0.0713476,0
360000,0,0,0.0713476,0
361000,0,0,0.0713476,0
362000,0,0,0.0713476,0
363000,0,0,0.0713476,0
364000,0,0,0.0713476,0
365000,0,0,0.0713476,0
366000,0,0,0.0713476,0
367000,0,0,0.0713476,0
368000,0,0,0.0713476,0
369000,0,0,0.0713476,0
370000,0,0,0.0713476,0
371000,0,0,0.0713476,0
372000,0,0,0.0713476,0
373000,0,0,0.0713476,0
374000,0,0,0.0713476,0
375000,0,0,0.0713476,0
376000,0,0,0.0713476,0
377000,0,0,0.0713476,0
378000,0,0,0.0713476,0
379000,0,0,0.0713476,0
380000,0,0,0.0713476,0
381000,0,0,0.0713476,0
382000,0,0,0.0713476,0
383000,0,0,0.0713476,0
384000,0,0,0.0713476,0
385000,0,0,0.0713476,0
386000,0,0,0.0713476,0
387000,0,0,0.0713476,0
388000,0,0,0.0713476,0
389000,0,0,0.0713476,0
390000,0,0,0.0713476,0
391000,0,0,0.0713476,0
392000,0,0,0.0713476,0
393000,0,0,0.0713476,0
394000,0,0,0.0713476,0
395000,0,0,0.0713476,0
396000,0,0,0.0713476,0
397000,0,0,0.0713476,0
398000,0,0,0.0713476,0
399000,0,0,0.0713476,0
400000,0,0,0.0713476,0
401000,0,0,0.0713476,0
402000,0,0,0.0713476,0
403000,0,0,0.0713476,0
404000,0,0,0.0713476,0
405000,0,0,0.0713476,0
406000,0,0,0.0713476,0
407000,0,0,0.0713476,0
408000,0,0,0.0713476,0
409000,0,0,0.0713476,0
410000,0,0,0.0713476,0
411000,0,0,0.0713476,0
412000,0,0,0.0713476,0
413000,0,0,0.0713476,0
414000,0,0,0.0713476,0
415000,0,0,0.0713476,0
416000,0,0,0.0713476,0
417000,0,0,0.0713476,0
418000,0,0,0.0713476,0
419000,0,0,0.0713476,0
420000,0,0,0.0713476,0
421000,0,0,0.0713476,0
422000,0,0,0.0713476,0
423000,0,0,0.0713476,0
424000,0,0,0.0713476,0
425000,0,0,0.0713476,0
426000,0,0,0.0713476,0
427000,0,0,0.0713476,0
428000,0,0,0.0713476,0
429000,0,0,0.0713476,0
430000,0,0,0.0713476,0
431000,0,0,0.0713476,0
432000,0,0,0.0713476,0
433000,0,0,0.0713476,0
434000,0,0,0.0713476,0
435000,0,0,0.0713476,0
436000,0,0,0.0713476,0
437000,0,0,0.0713476,0
438000,0,0,0.0713476,0
439000,0,0,0.0713476,0
440000,0,0,0.0713476,0
441000,0,0,0.0713476,0
442000,0,0,0.0713476,0
443000,0,0,0.0713476,0
444000,0,0,0.0713476,0
445000,0,0,0.0713476,0
446000,0,0,0.0713476,0
447000,0,0,0.0713476,0
448000,0,0,0.0713476,0
449000,0,0,0.0713476,0
450000,0,0,0.0713476,0
451000,0,0,0.0713476,0
452000,0,0,0.0713476,0
453000,0,0,0.0713476,0
454000,0,0,0.0713476,0
455000,0,0,0.0713476,0
456000,0,0,0.0713476,0
457000,0,0,0.0713476,0
458000,0,0,0.0713476,0
459000,0,0,0.0713476,0
460000,0,0,0.0713476,0
461000,0,0,0.0713476,0
462000,0,0,0.0713476,0
463000,0,0,0.0713476,0
464000,0,0,0.0713476,0
465000,0,0,0.0713476,0
466000,0,0,0.0713476,0
467000,0,0,0.0713476,0
468000,0,0,0.0713476,0
469000,0,0,0.0713476,0
470000,0,0,0.0713476,0
471000,0,0,0.0713476,0
472000,0,0,0.0713476,0
473000,0,0,0.0713476,0
474000,0,0,0.0713476,0
475000,0,0,0.0713476,0
476000,0,0,0.0713476,0
477000,0,0,0.0713476,0
478000,0,0,0.0713476,0
479000,0,0,0.0713476,0
480000,0,0,0.0713476,0
481000,0,0,0.0713476,0
482000,0,0,0.0713476,0
483000,0,0,0.0713476,0
484000,0,0,0.0713476,0
485000,0,0,0.0713476,0
486000,0,0,0.0713476,0
487000,0,0,0.0713476,0
488000,0,0,0.0713476,0
489000,0,0,0.0713476,0
490000,0,0,0.0713476,0
491000,0,0,0.0713476,0
492000,0,0,0.0713476,0
493000,0,0,0.0713476,0
494000,0,0,0.0713476,0
495000,0,0,0.0713476,0
496000,0,0,0.0713476,0
497000,0,0,0.0713476,0
498000,0,0,0.0713476,0
499000,0,0,0.0713476,0
500000,0,0,0.0713476,0


==> results/traffic_signal/tcirl-sat/inference_mean_reinferences.csv <==
step,mean,ci_lo,ci_hi,median
0,0,0,0,0
1000,1,1,1,1
2000,2,2,2,2
3000,2.62,2.48,2.74,3
4000,3.14,2.92,3.38,3
5000,3.52,3.26,3.8,4
6000,3.74,3.46,4.02,4
7000,3.84,3.56,4.14,4
8000,3.96,3.7,4.22,4
9000,4.02,3.74,4.32,4
10000,4.1,3.8,4.38,4
11000,4.2,3.9,4.5005,4
12000,4.22,3.92,4.52,4
13000,4.24,3.94,4.54,4
14000,4.3,3.98,4.6,4
15000,4.36,4.02,4.7,4
16000,4.42,4.08,4.76,4
17000,4.42,4.06,4.7605,4
18000,4.46,4.12,4.82,4
19000,4.46,4.12,4.8005,4
20000,4.46,4.1,4.8,4
21000,4.48,4.16,4.82,4
22000,4.5,4.14,4.84,4.5
23000,4.5,4.16,4.86,4.5
24000,4.5,4.1595,4.84,4.5
25000,4.5,4.16,4.86,4.5
26000,4.52,4.18,4.86,4.5
27000,4.52,4.18,4.86,4.5
28000,4.54,4.2,4.88,5
29000,4.56,4.2195,4.9,5
30000,4.56,4.22,4.92,5
31000,4.56,4.22,4.9,5
32000,4.56,4.22,4.9,5
33000,4.56,4.2,4.9,5
34000,4.56,4.22,4.9,5
35000,4.56,4.2,4.9,5
36000,4.56,4.2,4.9,5
37000,4.56,4.2,4.9,5
38000,4.56,4.22,4.9,5
39000,4.56,4.22,4.9,5
40000,4.56,4.22,4.92,5
41000,4.56,4.22,4.9,5
42000,4.56,4.2,4.92,5
43000,4.56,4.22,4.9,5
44000,4.56,4.24,4.9,5
45000,4.56,4.22,4.9,5
46000,4.56,4.2,4.9,5
47000,4.56,4.22,4.9005,5
48000,4.56,4.2,4.9,5
49000,4.56,4.2,4.88,5
50000,4.56,4.22,4.92,5
51000,4.56,4.22,4.9,5
52000,4.56,4.22,4.8805,5
53000,4.56,4.2,4.9,5
54000,4.56,4.22,4.9005,5
55000,4.56,4.22,4.9005,5
56000,4.56,4.22,4.88,5
57000,4.56,4.22,4.9,5
58000,4.56,4.22,4.9,5
59000,4.56,4.22,4.92,5
60000,4.56,4.2,4.9,5
61000,4.56,4.2,4.9,5
62000,4.56,4.22,4.9,5
63000,4.56,4.2,4.9,5
64000,4.56,4.2,4.92,5
65000,4.56,4.2,4.9,5
66000,4.56,4.22,4.94,5
67000,4.56,4.22,4.9,5
68000,4.56,4.2,4.92,5
69000,4.56,4.2,4.92,5
70000,4.56,4.22,4.92,5
71000,4.56,4.22,4.8805,5
72000,4.56,4.2,4.92,5
73000,4.56,4.22,4.9,5
74000,4.56,4.2,4.9,5
75000,4.56,4.2,4.9,5
76000,4.56,4.2,4.9,5
77000,4.56,4.22,4.92,5
78000,4.56,4.22,4.92,5
79000,4.56,4.22,4.9,5
80000,4.56,4.2195,4.92,5
81000,4.56,4.22,4.9,5
82000,4.56,4.2395,4.92,5
83000,4.56,4.22,4.88,5
84000,4.56,4.2,4.9,5
85000,4.56,4.22,4.9,5
86000,4.56,4.22,4.9005,5
87000,4.56,4.2,4.92,5
88000,4.56,4.2,4.9,5
89000,4.56,4.2,4.9,5
90000,4.56,4.2,4.9,5
91000,4.56,4.22,4.9,5
92000,4.56,4.22,4.9005,5
93000,4.56,4.2,4.92,5
94000,4.56,4.22,4.9005,5
95000,4.56,4.2,4.9,5
96000,4.56,4.22,4.92,5
97000,4.56,4.22,4.92,5
98000,4.56,4.22,4.9,5
99000,4.56,4.22,4.9,5
100000,4.56,4.2,4.9,5
101000,4.56,4.22,4.9,5
102000,4.56,4.2,4.9,5
103000,4.56,4.22,4.9,5
104000,4.56,4.2195,4.9,5
105000,4.56,4.22,4.92,5
106000,4.56,4.24,4.9,5
107000,4.56,4.22,4.92,5
108000,4.56,4.22,4.92,5
109000,4.56,4.22,4.9,5
110000,4.56,4.22,4.92,5
111000,4.56,4.22,4.94,5
112000,4.56,4.22,4.92,5
113000,4.56,4.22,4.9,5
114000,4.56,4.22,4.9,5
115000,4.56,4.2,4.92,5
116000,4.56,4.22,4.9,5
117000,4.56,4.2,4.92,5
118000,4.56,4.22,4.9,5
119000,4.56,4.22,4.92,5
120000,4.56,4.22,4.92,5
121000,4.56,4.22,4.92,5
122000,4.56,4.2195,4.9,5
123000,4.56,4.22,4.9005,5
124000,4.56,4.2195,4.9205,5
125000,4.56,4.22,4.9,5
126000,4.56,4.2,4.92,5
127000,4.56,4.22,4.9,5
128000,4.56,4.22,4.9,5
129000,4.56,4.2,4.9,5
130000,4.56,4.22,4.88,5
131000,4.56,4.2,4.92,5
132000,4.56,4.22,4.9,5
133000,4.56,4.18,4.9,5
134000,4.56,4.22,4.8805,5
135000,4.56,4.2395,4.9,5
136000,4.56,4.22,4.92,5
137000,4.56,4.2,4.9,5
138000,4.56,4.22,4.9,5
139000,4.56,4.2,4.9,5
140000,4.56,4.22,4.9,5
141000,4.56,4.2,4.92,5
142000,4.56,4.2395,4.9,5
143000,4.56,4.22,4.9005,5
144000,4.56,4.2,4.9005,5
145000,4.56,4.22,4.8805,5
146000,4.56,4.2,4.9,5
147000,4.56,4.22,4.9,5
148000,4.56,4.22,4.9,5
149000,4.56,4.2195,4.9,5
150000,4.56,4.22,4.92,5
151000,4.56,4.22,4.88,5
152000,4.56,4.22,4.92,5
153000,4.56,4.2,4.9005,5
154000,4.56,4.2,4.9,5
155000,4.56,4.22,4.9,5
156000,4.56,4.2195,4.9,5
157000,4.56,4.22,4.9,5
158000,4.56,4.2,4.9,5
159000,4.56,4.2,4.9,5
160000,4.56,4.22,4.9,5
161000,4.56,4.2,4.9,5
162000,4.56,4.2,4.9,5
163000,4.56,4.22,4.9,5
164000,4.56,4.22,4.92,5
165000,4.56,4.2195,4.9,5
166000,4.56,4.22,4.92,5
167000,4.56,4.22,4.9,5
168000,4.56,4.2,4.9,5
169000,4.56,4.22,4.92,5
170000,4.56,4.22,4.9,5
171000,4.56,4.22,4.88,5
172000,4.56,4.22,4.9,5
173000,4.56,4.22,4.92,5
174000,4.56,4.18,4.92,5
175000,4.56,4.22,4.9005,5
176000,4.56,4.22,4.94,5
177000,4.56,4.2,4.92,5
178000,4.56,4.22,4.9,5
179000,4.56,4.2,4.92,5
180000,4.56,4.2,4.92,5
181000,4.56,4.22,4.9005,5
182000,4.56,4.22,4.92,5
183000,4.56,4.2,4.92,5
184000,4.56,4.22,4.92,5
185000,4.56,4.22,4.92,5
186000,4.56,4.22,4.92,5
187000,4.56,4.2,4.9,5
188000,4.56,4.2395,4.8805,5
189000,4.56,4.22,4.92,5
190000,4.56,4.2,4.9,5
191000,4.56,4.2,4.9,5
192000,4.56,4.2,4.9,5
193000,4.56,4.22,4.88,5
194000,4.56,4.22,4.9005,5
195000,4.56,4.22,4.92,5
196000,4.56,4.2195,4.92,5
197000,4.56,4.22,4.9,5
198000,4.56,4.2395,4.9,5
199000,4.56,4.2195,4.9,5
200000,4.56,4.22,4.9,5
201000,4.56,4.2,4.9,5
202000,4.56,4.22,4.9,5
203000,4.56,4.24,4.9005,5
204000,4.56,4.22,4.9,5
205000,4.56,4.2,4.92,5
206000,4.56,4.22,4.92,5
207000,4.56,4.22,4.9,5
208000,4.56,4.2,4.9,5
209000,4.56,4.22,4.92,5
210000,4.56,4.22,4.92,5
211000,4.56,4.2,4.92,5
212000,4.56,4.22,4.92,5
213000,4.56,4.2,4.9,5
214000,4.56,4.22,4.8805,5
215000,4.56,4.22,4.9005,5
216000,4.56,4.2195,4.9,5
217000,4.56,4.22,4.92,5
218000,4.56,4.22,4.92,5
219000,4.56,4.22,4.9,5
220000,4.56,4.22,4.9,5
221000,4.56,4.2,4.9,5
222000,4.56,4.2,4.92,5
223000,4.56,4.22,4.9,5
224000,4.56,4.22,4.9,5
225000,4.56,4.2,4.9,5
226000,4.56,4.22,4.9,5
227000,4.56,4.18,4.92,5
228000,4.56,4.2,4.92,5
229000,4.56,4.22,4.92,5
230000,4.56,4.2,4.92,5
231000,4.56,4.24,4.92,5
232000,4.56,4.22,4.9,5
233000,4.56,4.22,4.92,5
234000,4.56,4.22,4.92,5
235000,4.56,4.2,4.92,5
236000,4.56,4.22,4.9,5
237000,4.56,4.22,4.92,5
238000,4.56,4.2,4.92,5
239000,4.56,4.24,4.92,5
240000,4.56,4.2,4.92,5
241000,4.56,4.22,4.92,5
242000,4.56,4.2,4.9,5
243000,4.56,4.2,4.9,5
244000,4.56,4.22,4.92,5
245000,4.56,4.2,4.9,5
246000,4.56,4.22,4.9,5
247000,4.56,4.2,4.9,5
248000,4.56,4.22,4.9,5
249000,4.56,4.2195,4.9,5
250000,4.56,4.2195,4.92,5
251000,4.56,4.24,4.9,5
252000,4.56,4.24,4.88,5
253000,4.56,4.22,4.9,5
254000,4.56,4.22,4.92,5
255000,4.56,4.22,4.9,5
256000,4.56,4.2395,4.92,5
257000,4.56,4.22,4.9,5
258000,4.56,4.22,4.92,5
259000,4.56,4.22,4.9005,5
260000,4.56,4.22,4.9,5
261000,4.56,4.2,4.9,5
262000,4.56,4.2,4.92,5
263000,4.56,4.2195,4.9,5
264000,4.56,4.2,4.9,5
265000,4.56,4.2,4.9,5
266000,4.56,4.22,4.92,5
267000,4.56,4.22,4.9,5
268000,4.56,4.2,4.92,5
269000,4.56,4.1995,4.9,5
270000,4.56,4.2,4.9,5
271000,4.56,4.2,4.9,5
272000,4.56,4.2,4.92,5
273000,4.56,4.22,4.92,5
274000,4.56,4.2,4.9,5
275000,4.56,4.22,4.92,5
276000,4.56,4.22,4.92,5
277000,4.56,4.22,4.9,5
278000,4.56,4.2,4.9,5
279000,4.56,4.22,4.92,5
280000,4.56,4.24,4.92,5
281000,4.56,4.2,4.92,5
282000,4.56,4.2,4.9,5
283000,4.56,4.22,4.9,5
284000,4.56,4.22,4.9,5
285000,4.56,4.2,4.9,5
286000,4.56,4.22,4.92,5
287000,4.56,4.2,4.94,5
288000,4.56,4.24,4.92,5
289000,4.56,4.22,4.9,5
290000,4.56,4.2,4.9,5
291000,4.56,4.24,4.9,5
292000,4.56,4.2,4.9005,5
293000,4.56,4.22,4.92,5
294000,4.56,4.2195,4.9005,5
295000,4.56,4.2195,4.9,5
296000,4.56,4.22,4.92,5
297000,4.56,4.2,4.9,5
298000,4.56,4.2,4.9,5
299000,4.56,4.22,4.92,5
300000,4.56,4.2,4.9,5
301000,4.56,4.22,4.9,5
302000,4.56,4.2,4.9,5
303000,4.56,4.2,4.9005,5
304000,4.56,4.22,4.9,5
305000,4.56,4.22,4.9,5
306000,4.56,4.22,4.9,5
307000,4.56,4.22,4.9005,5
308000,4.56,4.22,4.92,5
309000,4.56,4.2,4.9005,5
310000,4.56,4.18,4.9,5
311000,4.56,4.24,4.9,5
312000,4.56,4.2195,4.9,5
313000,4.56,4.18,4.92,5
314000,4.56,4.2395,4.88,5
315000,4.56,4.22,4.9,5
316000,4.56,4.22,4.9,5
317000,4.56,4.2195,4.92,5
318000,4.56,4.18,4.9,5
319000,4.56,4.2,4.9,5
320000,4.56,4.2,4.9,5
321000,4.56,4.24,4.92,5
322000,4.56,4.22,4.92,5
323000,4.56,4.22,4.9,5
324000,4.56,4.22,4.9,5
325000,4.56,4.2,4.9,5
326000,4.56,4.22,4.9005,5
327000,4.56,4.2,4.9,5
328000,4.56,4.22,4.92,5
329000,4.56,4.22,4.9,5
330000,4.56,4.22,4.9005,5
331000,4.56,4.22,4.9,5
332000,4.56,4.22,4.9,5
333000,4.56,4.2,4.9,5
334000,4.56,4.22,4.92,5
335000,4.56,4.22,4.9,5
336000,4.56,4.2,4.9,5
337000,4.56,4.22,4.92,5
338000,4.56,4.22,4.92,5
339000,4.56,4.22,4.9,5
340000,4.56,4.24,4.9,5
341000,4.56,4.22,4.9,5
342000,4.56,4.24,4.9,5
343000,4.56,4.24,4.92,5
344000,4.56,4.2,4.9,5
345000,4.56,4.22,4.9,5
346000,4.56,4.22,4.9,5
347000,4.56,4.18,4.9205,5
348000,4.56,4.2,4.9,5
349000,4.56,4.22,4.9,5
350000,4.56,4.2,4.92,5
351000,4.56,4.2,4.92,5
352000,4.56,4.2195,4.92,5
353000,4.56,4.22,4.9005,5
354000,4.56,4.22,4.88,5
355000,4.56,4.22,4.9,5
356000,4.56,4.24,4.9,5
357000,4.56,4.18,4.92,5
358000,4.56,4.2195,4.9,5
359000,4.56,4.24,4.9,5
360000,4.56,4.2,4.92,5
361000,4.56,4.22,4.92,5
362000,4.56,4.22,4.9,5
363000,4.56,4.2,4.88,5
364000,4.56,4.2,4.9005,5
365000,4.56,4.2395,4.92,5
366000,4.56,4.22,4.92,5
367000,4.56,4.22,4.9,5
368000,4.56,4.2,4.9,5
369000,4.56,4.2,4.92,5
370000,4.56,4.22,4.92,5
371000,4.56,4.2195,4.9,5
372000,4.56,4.22,4.92,5
373000,4.56,4.22,4.92,5
374000,4.56,4.2,4.9,5
375000,4.56,4.22,4.8805,5
376000,4.56,4.22,4.9,5
377000,4.56,4.22,4.92,5
378000,4.56,4.22,4.9005,5
379000,4.56,4.22,4.92,5
380000,4.56,4.2395,4.92,5
381000,4.56,4.24,4.9,5
382000,4.56,4.22,4.9,5
383000,4.56,4.2195,4.9,5
384000,4.56,4.2,4.8805,5
385000,4.56,4.22,4.92,5
386000,4.56,4.2,4.92,5
387000,4.56,4.2,4.9,5
388000,4.56,4.22,4.92,5
389000,4.56,4.22,4.9,5
390000,4.56,4.2195,4.92,5
391000,4.56,4.22,4.92,5
392000,4.56,4.2195,4.9,5
393000,4.56,4.2195,4.9,5
394000,4.56,4.22,4.9,5
395000,4.56,4.2195,4.9,5
396000,4.56,4.22,4.8805,5
397000,4.56,4.24,4.92,5
398000,4.56,4.2,4.9,5
399000,4.56,4.22,4.9,5
400000,4.56,4.2,4.9,5
401000,4.56,4.2,4.9,5
402000,4.56,4.2,4.9005,5
403000,4.56,4.2,4.9,5
404000,4.56,4.2,4.9,5
405000,4.56,4.2,4.92,5
406000,4.56,4.22,4.9,5
407000,4.56,4.24,4.92,5
408000,4.56,4.22,4.8805,5
409000,4.56,4.22,4.9,5
410000,4.56,4.2,4.94,5
411000,4.56,4.22,4.9,5
412000,4.56,4.2195,4.92,5
413000,4.56,4.22,4.9005,5
414000,4.56,4.22,4.92,5
415000,4.56,4.22,4.92,5
416000,4.56,4.22,4.92,5
417000,4.56,4.2,4.9,5
418000,4.56,4.22,4.9,5
419000,4.56,4.24,4.92,5
420000,4.56,4.22,4.92,5
421000,4.56,4.24,4.9,5
422000,4.56,4.24,4.9005,5
423000,4.56,4.22,4.9,5
424000,4.56,4.2195,4.9,5
425000,4.56,4.22,4.9005,5
426000,4.56,4.22,4.9,5
427000,4.56,4.22,4.92,5
428000,4.56,4.2,4.92,5
429000,4.56,4.2,4.9,5
430000,4.56,4.2,4.9,5
431000,4.56,4.24,4.9,5
432000,4.56,4.2395,4.9,5
433000,4.56,4.22,4.9,5
434000,4.56,4.22,4.9,5
435000,4.56,4.22,4.9,5
436000,4.56,4.22,4.9,5
437000,4.56,4.22,4.9,5
438000,4.56,4.22,4.94,5
439000,4.56,4.2,4.92,5
440000,4.56,4.22,4.92,5
441000,4.56,4.2,4.9,5
442000,4.56,4.2,4.9,5
443000,4.56,4.2,4.88,5
444000,4.56,4.2,4.92,5
445000,4.56,4.22,4.92,5
446000,4.56,4.2,4.92,5
447000,4.56,4.2,4.9,5
448000,4.56,4.2195,4.9,5
449000,4.56,4.22,4.88,5
450000,4.56,4.22,4.9005,5
451000,4.56,4.2,4.92,5
452000,4.56,4.2,4.92,5
453000,4.56,4.22,4.92,5
454000,4.56,4.2,4.9,5
455000,4.56,4.22,4.9,5
456000,4.56,4.2195,4.9,5
457000,4.56,4.22,4.9,5
458000,4.56,4.22,4.9,5
459000,4.56,4.2195,4.9,5
460000,4.56,4.2,4.9,5
461000,4.56,4.2,4.94,5
462000,4.56,4.2,4.9,5
463000,4.56,4.22,4.9,5
464000,4.56,4.22,4.9,5
465000,4.56,4.2,4.9,5
466000,4.56,4.22,4.92,5
467000,4.56,4.2,4.92,5
468000,4.56,4.2,4.9005,5
469000,4.56,4.22,4.9,5
470000,4.56,4.22,4.88,5
471000,4.56,4.22,4.9,5
472000,4.56,4.22,4.9,5
473000,4.56,4.2,4.9,5
474000,4.56,4.22,4.9,5
475000,4.56,4.22,4.92,5
476000,4.56,4.22,4.92,5
477000,4.56,4.22,4.9,5
478000,4.56,4.24,4.92,5
479000,4.56,4.22,4.9,5
480000,4.56,4.22,4.92,5
481000,4.56,4.22,4.9,5
482000,4.56,4.2195,4.9,5
483000,4.56,4.22,4.92,5
484000,4.56,4.22,4.9005,5
485000,4.56,4.22,4.9,5
486000,4.56,4.22,4.88,5
487000,4.56,4.22,4.9,5
488000,4.56,4.2195,4.9005,5
489000,4.56,4.2,4.9,5
490000,4.56,4.22,4.9,5
491000,4.56,4.24,4.9,5
492000,4.56,4.22,4.92,5
493000,4.56,4.2195,4.9005,5
494000,4.56,4.2,4.9,5
495000,4.56,4.2,4.9,5
496000,4.56,4.2,4.9,5
497000,4.56,4.2,4.92,5
498000,4.56,4.22,4.9,5
499000,4.56,4.2,4.8805,5
500000,4.56,4.2,4.9,5


==> results/traffic_signal/tcirl-sat/trajectories_total_queue.csv <==
timestep,mean,ci_lo,ci_hi,median
0,6,6,6,6
1,5.48,5.48,5.48,5.48
2,5.1,5.1,5.1,5.1
3,4.6092,4.6056,4.6132,4.6
4,4.636,4.61719,4.6548,4.64
5,4.814,4.7912,4.83801,4.83
6,5.3036,5.2812,5.32641,5.31
7,5.3628,5.34,5.3848,5.36
8,5.16945,5.14335,5.19675,5.16
9,4.722,4.68987,4.7571,4.71
10,4.00129,3.97006,4.03384,3.98
11,3.65641,3.62027,3.6937,3.64
12,3.80233,3.77035,3.83295,3.79796
13,4.07529,4.04696,4.10243,4.08
14,4.3273,4.29824,4.35563,4.34
15,4.32342,4.2846,4.36235,4.34
16,4.41578,4.36309,4.46573,4.42
17,4.24323,4.19496,4.29087,4.25245
18,3.94656,3.91211,3.98235,3.96
19,3.96746,3.93241,4.00162,3.98
20,3.97988,3.94601,4.01148,3.98
21,3.80801,3.77647,3.83902,3.8
22,3.9135,3.88107,3.94585,3.91
23,3.93748,3.90081,3.97564,3.91918
24,3.93367,3.88784,3.98158,3.94917
25,3.97234,3.92527,4.01806,3.9698
26,3.99622,3.95456,4.04014,3.9798
27,3.91135,3.86687,3.95972,3.90918
28,3.8133,3.76545,3.86208,3.79583
29,3.87004,3.82613,3.91439,3.88
30,3.93866,3.89582,3.97939,3.94
31,3.90219,3.85953,3.94758,3.91752
32,4.0345,3.99676,4.07259,4.04041
33,4.0914,4.041,4.14254,4.06186
34,3.98584,3.93131,4.03781,3.9798
35,3.79794,3.74886,3.85039,3.80816
36,3.93053,3.88592,3.98057,3.9
37,3.8229,3.78295,3.86459,3.8
38,3.76253,3.72105,3.80297,3.76776
39,3.92056,3.87851,3.96052,3.91663
40,4.04846,4.00585,4.09127,4.04082
41,4.19525,4.15532,4.23853,4.2
42,4.11665,4.07713,4.1546,4.13383
43,4.1788,4.13887,4.21962,4.17694
44,4.09805,4.05268,4.14635,4.09
45,3.93936,3.89175,3.98943,3.92
46,3.89093,3.83898,3.94351,3.85714
47,3.94405,3.8966,3.99787,3.87878
48,4.00624,3.95248,4.0561,4.02062
49,4.04962,3.9969,4.10456,4.06061
50,4.06837,4.0119,4.12553,4.06122
51,4.1676,4.11371,4.2247,4.18184
52,3.99794,3.94615,4.05269,3.9798
53,3.77515,3.72847,3.82435,3.76776
54,3.98004,3.93158,4.03062,3.95876
55,3.89386,3.8395,3.94888,3.91773
56,3.93087,3.87223,3.98552,3.93878
57,4.15848,4.0989,4.21684,4.16327
58,3.91379,3.85589,3.97132,3.87628
59,4.12983,4.07114,4.19227,4.07143
60,4.08686,4.02873,4.15037,4.11352
61,4.25424,4.19617,4.31122,4.24745
62,4.50271,4.44808,4.56389,4.47382
63,4.48735,4.43021,4.54249,4.4683
64,4.26189,4.20418,4.3255,4.24457
65,4.2767,4.20569,4.34912,4.25
66,4.26254,4.19353,4.33955,4.2264
67,4.06749,3.999,4.13739,4.04167
68,4.10441,4.03645,4.17887,4.06383
69,3.99862,3.92763,4.07096,3.98958
70,3.91182,3.85717,3.97028,3.86458
71,3.83356,3.77708,3.89495,3.80842
72,3.65969,3.59906,3.72374,3.61224
73,3.5679,3.50913,3.63426,3.52083
74,3.63017,3.56788,3.69587,3.59787
75,3.72033,3.66208,3.78311,3.73469
76,3.44744,3.39249,3.50255,3.43168
77,3.44575,3.39155,3.50405,3.42388
78,3.51953,3.46266,3.57864,3.4949
79,3.50241,3.44043,3.56993,3.46809
80,3.53027,3.47036,3.59744,3.47428
81,3.66992,3.60816,3.73472,3.58954
82,3.757,3.69932,3.81759,3.67738
83,3.93638,3.88142,3.99947,3.91489
84,3.92551,3.86778,3.98606,3.92484
85,3.97197,3.91587,4.0364,3.93548
86,3.9612,3.91082,4.01358,3.91578
87,4.06934,4.0213,4.12219,4.03105
88,3.86417,3.81406,3.91628,3.83156
89,3.77333,3.71334,3.83294,3.73125
90,3.69558,3.63771,3.75582,3.64292
91,3.80699,3.74961,3.87171,3.75821
92,4.07779,4.02334,4.14268,4.04041
93,4.04688,3.99423,4.10296,4.01042
94,3.68323,3.63031,3.74014,3.67029
95,3.78134,3.73657,3.83103,3.76341
96,3.95086,3.90774,4.00186,3.91397
97,3.85713,3.80799,3.90497,3.81051
98,3.7532,3.70228,3.80689,3.73469
99,3.7804,3.73516,3.83047,3.75798


==> results/traffic_signal/transfer_returns.csv <==
tcirl,tcirl_lo,tcirl_hi,exact_transfer,exact_transfer_lo,exact_transfer_hi,no_transfer,no_transfer_lo,no_transfer_hi,oracle,oracle_lo,oracle_hi
64.2105,63.9345,64.4733,64.0974,63.8333,64.3550,63.9860,63.6550,64.2838,64.3332,64.0788,64.5731


==> source_records/official-runs.json <==
{
  "domains": {
    "gene_editing": {
      "cycles_source_records": null,
      "output_files": {
        "accept_state.csv": {
          "run_ids": [
            "h6fz75f6",
            "ek4jbd5e",
            "dzykpsmu",
            "88o9d8gk",
            "z3xp2dv3",
            "313zotnw",
            "1112xpwf",
            "3ngh1sp5",
            "5nyrxkyx"
          ],
          "sha256": "ce0b6acda3ba23eb92f30949bb56cd5081f7e69b8d44e892f2b93b648fdbcf49"
        },
        "counterfactual_returns.csv": {
          "run_ids": [
            "h6fz75f6",
            "ek4jbd5e",
            "dzykpsmu",
            "88o9d8gk",
            "z3xp2dv3",
            "313zotnw",
            "1112xpwf",
            "3ngh1sp5",
            "5nyrxkyx"
          ],
          "sha256": "067416303f39c5ed9b621b751d79907053d84668d05183d40c2e591cbc0359f1"
        },
        "dqn-cause_unknown_1/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "z3xp2dv3"
          ],
          "sha256": "2b6943e63cb6de5c6c430f34d76d695d5fadf65c77d51b4e5d75c01c08674b1e"
        },
        "dqn-cause_unknown_1/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "z3xp2dv3"
          ],
          "sha256": "8356857d06a2fa411584765f3fb2cf3252611ad24373b88fc715cc524ae61fcb"
        },
        "dqn-cause_unknown_1/trajectories_disease.csv": {
          "run_ids": [
            "z3xp2dv3"
          ],
          "sha256": "ce8c7c4e2a5e5fca520fd8b4bc2059016205cad1763dbd93cf8d3b2c4edca5f1"
        },
        "dqn-cause_unknown_4/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "88o9d8gk"
          ],
          "sha256": "68d80bd52d69e70009b093291be272291a53734b63066f75ef3d82a4592b0cba"
        },
        "dqn-cause_unknown_4/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "88o9d8gk"
          ],
          "sha256": "858838f37c68c883c4610aced6ae2fa37e0b9a840a28bff381f591846b89da97"
        },
        "dqn-cause_unknown_4/trajectories_disease.csv": {
          "run_ids": [
            "88o9d8gk"
          ],
          "sha256": "87d13670c71c90dae575dd3ae1c5b31e71eaff9d13f92daf77b54796206b1695"
        },
        "q_learning-cause_known-counterfactual/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "5nyrxkyx"
          ],
          "sha256": "bbcdce6f56be08415d570f6152bbdbf692f402f3715e689e4cd4e7b2c8bec427"
        },
        "q_learning-cause_known/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "h6fz75f6"
          ],
          "sha256": "3f167d676c6ed8882e9827a412ff43111d6ba484f65272642035fcb71faa615f"
        },
        "q_learning-cause_known/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "h6fz75f6"
          ],
          "sha256": "c48cf3cb14a387a9108ac8e5c200a69390b99a0481fa25fe76276348a6de9f02"
        },
        "q_learning-cause_known/trajectories_disease.csv": {
          "run_ids": [
            "h6fz75f6"
          ],
          "sha256": "c59b6f43f14dad5b1bc464174f4e819d042034d235462ea55860d37ff4b3d225"
        },
        "q_learning-cause_unknown/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "ek4jbd5e"
          ],
          "sha256": "6cd7ac50e1a92aa9d19eb0e954b6e358f7906c9dc5b18a2c36490d3299cd725d"
        },
        "q_learning-cause_unknown/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "ek4jbd5e"
          ],
          "sha256": "5a68d4459088166826e6aff767d8e1e8138b8ca9490a7b1aa7963c47bdbf1bd2"
        },
        "q_learning-cause_unknown/trajectories_disease.csv": {
          "run_ids": [
            "ek4jbd5e"
          ],
          "sha256": "e4496a88aa6ea3d6899b34d341d80796c60f955629ec929ae21f5ed7c53a3211"
        },
        "seed_scores.csv": {
          "run_ids": [
            "h6fz75f6",
            "ek4jbd5e",
            "dzykpsmu",
            "88o9d8gk",
            "z3xp2dv3",
            "313zotnw",
            "1112xpwf",
            "3ngh1sp5",
            "5nyrxkyx"
          ],
          "sha256": "25b05984376b82a71a2cfd29383c7f458ce11e9f335fbd93b4abb74633bfc827"
        },
        "source.yaml": {
          "run_ids": [
            "h6fz75f6",
            "ek4jbd5e",
            "dzykpsmu",
            "88o9d8gk",
            "z3xp2dv3",
            "313zotnw",
            "1112xpwf",
            "3ngh1sp5",
            "5nyrxkyx"
          ],
          "sha256": "4edc8a6cc0d6254896c6e6034f23bf045a815ec97fdf073ded0bc0244508f79a"
        },
        "tcirl-sat-counterfactual/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "3ngh1sp5"
          ],
          "sha256": "76e7db884d6b4f0fbc9c4b03dde1c845bb2deab5e149bdd1321449425ee69bff"
        },
        "tcirl-sat-exact_transfer/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "1112xpwf"
          ],
          "sha256": "016aa3db1c9ec49df854ade6cad6ceb4874b17641172e77836ec85232da5dd09"
        },
        "tcirl-sat-no_transfer/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "313zotnw"
          ],
          "sha256": "77c3ef2cc9b62013462a00ee9b6deae21a63fceb105cc72ed2abf1fb54d2ad7c"
        },
        "tcirl-sat/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "dzykpsmu"
          ],
          "sha256": "39ced0a2d1c33786a98d41f4bf5f6fd288bb4fcdc98fdb41be8dffe3a3fe7301"
        },
        "tcirl-sat/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "dzykpsmu"
          ],
          "sha256": "9c298cb440d4dbfadc5e32a82537bf2be30377cbcc922397a5aa3dad854e83d0"
        },
        "tcirl-sat/inference_mean_reinferences.csv": {
          "run_ids": [
            "dzykpsmu"
          ],
          "sha256": "72de0b723c262f34481148e00d166a4a7b3d48a8943fdafb225815a6f211ac43"
        },
        "tcirl-sat/trajectories_disease.csv": {
          "run_ids": [
            "dzykpsmu"
          ],
          "sha256": "f26e31eed5d2dd3600243e1e16090bd301c0b5f4a0a5fd147161d9e75b054da2"
        },
        "transfer_returns.csv": {
          "run_ids": [
            "h6fz75f6",
            "ek4jbd5e",
            "dzykpsmu",
            "88o9d8gk",
            "z3xp2dv3",
            "313zotnw",
            "1112xpwf",
            "3ngh1sp5",
            "5nyrxkyx"
          ],
          "sha256": "d9b73f4b61b49056ac3b92d58617a55827bf22f80639a28d420ee7bd9e15962a"
        }
      },
      "runs": {
        "1112xpwf": {
          "arm": "tcirl-sat-exact_transfer",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "16f84920b7943e197357f9bf541b32bbbe85f8f9e0a7faf869770da3a5417693",
            "config.yaml": "f4b09e1bba3e7cfe0c43b7719a59ad612faca421d7560a1f26614a5044f6ab8e",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "a202132befa1b0d487710ee9b6658fd49195b9364dbe0181b0bebf7b2bb13b8e",
            "metric_curves/tcirl_trajectories.json": "c771f0635c660bf56fd307697b4d2e299597d868d456ff93d86d4e5b63acb813",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "a5e99bc891400f1428a0a565f3c283b51d6e190a32fb6a58f7df0caf4f7b07b2",
            "wandb-metadata.json": "3f4a80605c6e7caf7ee9694c0fd589ef336338e019eda91b93610bf7bf87c74b"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-exact_transfer\"\nruns:\n  - run_id: \"1112xpwf\"\n    name: \"tcirl-sat-exact_transfer\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/1112xpwf\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_tcirl.yaml",
              "--value_transfer",
              "exact",
              "--notes",
              "Ablation: TCIRL whose every new hypothesis state takes the values of an old state that accepts the same label sequences, and otherwise of the old state that its shortest label sequence reaches, instead of the old state that shares the most prefixes of the causal sample with it. Compare against tcirl-sat.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-exact_transfer",
              "--name",
              "tcirl-sat-exact_transfer"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:19:33.096747Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: tcirl-sat-exact_transfer\n  job_type: null\n  name: tcirl-sat-exact_transfer\n  notes: 'Ablation: TCIRL whose every new hypothesis state takes the values of an\n    old state that accepts the same label sequences, and otherwise of the old state\n    that its shortest label sequence reaches, instead of the old state that shares\n    the most prefixes of the causal sample with it. Compare against tcirl-sat.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: true\n  symmetry_breaking: true\n  value_transfer: exact\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "313zotnw": {
          "arm": "tcirl-sat-no_transfer",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "f8cb4f82036f0e9cd27920ee09262ea4693759f618c4034524d67fbe12f8f0e2",
            "config.yaml": "eaf6a23f93ba5d1cfffb0b1a390db7a84408882fe631975d557bf99e9cee5c14",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "e032b7d5ee9ab9d4c1bfa67b597ae25f69dcd85545e6993d926efc7768e9e2b1",
            "metric_curves/tcirl_trajectories.json": "749b0a8d83c67f82e8806519f3984976bf3b46f6be84a1aad1f56321074152f8",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "b0bc898a86ca3b9e4a9b9da4c12648c165b1c451d9141923fd476bf9b970ac90",
            "wandb-metadata.json": "f243b9c534b38a00de896c41a30d7a44f9cd00e2a504d5cb5a4491646d5d906a"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-no_transfer\"\nruns:\n  - run_id: \"313zotnw\"\n    name: \"tcirl-sat-no_transfer\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/313zotnw\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_tcirl.yaml",
              "--value_transfer",
              "none",
              "--notes",
              "Ablation: TCIRL that restarts its whole Q-table from q_init and its exploration schedule at every re-inference instead of transferring values. Compare against tcirl-sat.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-no_transfer",
              "--name",
              "tcirl-sat-no_transfer"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:18:45.090074Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: tcirl-sat-no_transfer\n  job_type: null\n  name: tcirl-sat-no_transfer\n  notes: 'Ablation: TCIRL that restarts its whole Q-table from q_init and its exploration\n    schedule at every re-inference instead of transferring values. Compare against\n    tcirl-sat.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: true\n  symmetry_breaking: true\n  value_transfer: none\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "3ngh1sp5": {
          "arm": "tcirl-sat-counterfactual",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "8a75217437921a2b8e64cec9bd22a9c792ccb16f615251c2c78d346087c9eb1e",
            "config.yaml": "25025fc8f1eea21ddf3b9c19f79740cb41153236b2d74212ad68479c747ca768",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "72894138cb4b7b0f4048c4407de135c7fd8f69224975d260776a7f5eb7bca503",
            "metric_curves/tcirl_trajectories.json": "c783e364bf200cb84fcbbdc82069eafc8376dd7c9faeb9f9117706e0e22a59f1",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "36e207a71db113742e80ea94a807797dbff088345eda99e4600813ae41c39816",
            "wandb-metadata.json": "68bb16ac8bf54df05217df0a54b29030626521a051d614645eb6e2eb2a21b278"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-counterfactual\"\nruns:\n  - run_id: \"3ngh1sp5\"\n    name: \"tcirl-sat-counterfactual\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/3ngh1sp5\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_tcirl.yaml",
              "--counterfactual",
              "--notes",
              "Ablation: TCIRL whose every transition also updates the entry of its action at every hypothesis state with the phase of the visited state. Compare against tcirl-sat, and against q_learning-cause_known-counterfactual.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-counterfactual",
              "--name",
              "tcirl-sat-counterfactual"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:20:51.373562Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: tcirl-sat-counterfactual\n  job_type: null\n  name: tcirl-sat-counterfactual\n  notes: 'Ablation: TCIRL whose every transition also updates the entry of its action\n    at every hypothesis state with the phase of the visited state. Compare against\n    tcirl-sat, and against q_learning-cause_known-counterfactual.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: true\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: true\n  symmetry_breaking: true\n  value_transfer: counterexample\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "5nyrxkyx": {
          "arm": "q_learning-cause_known-counterfactual",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "decaf0bf9743a38fbb0c978908ef427a33293ca77ebd326f7666a451db74f76e",
            "config.yaml": "7a464f41475cd0a91226f846f96f6ddf2cb52e8d724bb50d98ef8af49b8cad27",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "afdb852db913b45f2eadc9ea96b6acbfbfdc35e8158fb7d10ad478b6c7e7f4e7",
            "metric_curves/q_learning_trajectories.json": "f6d5b751e14b0bfd60c6011779ba38a13c4f0172880cbfebe2792fe954fdf165",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "93fc9e365d722eea51cd46c5e9c5bdb2035c9a378e11a8aaccaf1a814c1a5684",
            "wandb-metadata.json": "8f4e3346224c96ed241bf5b463d4ac5e04eeb5c0a5c8f8cae82bb573829476e0"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_known-counterfactual\"\nruns:\n  - run_id: \"5nyrxkyx\"\n    name: \"q_learning-cause_known-counterfactual\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/5nyrxkyx\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_q_learning.yaml",
              "--cause_known",
              "--counterfactual",
              "--notes",
              "Ablation reference: Q-learning with the cause state and the same counterfactual updates over the states of the true cause DFA. Compare against q_learning-cause_known, which runs without them.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_known-counterfactual",
              "--name",
              "q_learning-cause_known-counterfactual"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:21:40.367034Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\ncause_known: true\ncount_restart_steps: []\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: q_learning-cause_known-counterfactual\n  job_type: null\n  name: q_learning-cause_known-counterfactual\n  notes: 'Ablation reference: Q-learning with the cause state and the same counterfactual\n    updates over the states of the true cause DFA. Compare against q_learning-cause_known,\n    which runs without them.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: true\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "88o9d8gk": {
          "arm": "dqn-cause_unknown_4",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "02db43e11f5125216a1341297ff9554f79ac6a7de1e332b75b2d3b569660ad10",
            "config.yaml": "581bbb56a797e8052ce0b5fca8bca45bf3d30edff1da3e7c67f81726f4a684f9",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/dqn.json": "76cf0703f8aeae10fbd78ef28a9a2bd8bc5006396db78cc329ba49722a985bcc",
            "metric_curves/dqn_trajectories.json": "642419b53c126f8476132fbe12628fce7435f839d643f4b910cc744609c91291",
            "reproducibility.json": "0787570f81858ea032968de2beb7bef3036bed8d3d2fc0545514d154959ba295",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "4b1c58447320016b61c9f730fb6919747fdb9e010649560538b54c45a56c90e5",
            "wandb-metadata.json": "05b6b69255b80eba791a49b3cee4907df045842af49b3aa7c502a35d1fd49a76"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"dqn-cause_unknown_4\"\nruns:\n  - run_id: \"88o9d8gk\"\n    name: \"dqn-cause_unknown_4\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/88o9d8gk\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_dqn.yaml",
              "--nocause_known",
              "--history_len",
              "4",
              "--notes",
              "DQN over a window of the last 4 observation frames, where one frame is the observable state plus the label of the transition into it.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "dqn-cause_unknown_4",
              "--name",
              "dqn-cause_unknown_4"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_dqn",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:17:25.514889Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: dqn\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\ncause_known: false\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: dqn-cause_unknown_4\n  job_type: null\n  name: dqn-cause_unknown_4\n  notes: DQN over a window of the last 4 observation frames, where one frame is the\n    observable state plus the label of the transition into it.\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  batch_size: 64\n  buffer_size: 100000\n  double_q: true\n  epsilon:\n    decay_steps: 200000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  hidden_sizes:\n  - 128\n  - 128\n  history_len: 4\n  huber: false\n  huber_delta: 1.0\n  lr: 0.001\n  max_episode_steps: 100\n  max_grad_norm: null\n  target_update_steps: 1000\n  warmup_steps: 1000\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "dzykpsmu": {
          "arm": "tcirl-sat",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "ee3a7154fe96441b7d3c69bcf81d8f5bd27dddfd19b3d9c1243fb12aa7c79ae4",
            "config.yaml": "b7c3a5c0a285dc27a1eaec12a37a43508d828f3037d25dc833539d3980c6859f",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "c4012508d62e19a578b10fb79817b7719e80b7ff764914bcf42d9960b5cf3e78",
            "metric_curves/tcirl_trajectories.json": "cb9b64861fd18190c6add7908a9b2b4588bb3e00a95ec161cc9f9c1fb604784e",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "80dc96de3be1eaaad1bc50c0c402332c735f5530db4bac7ee448d31bae2ccc3b",
            "wandb-metadata.json": "90cf417fdfdb2af5a4258d16250b2e3735e703425b9a3cdc6dbdb57fc4e6ad57"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat\"\nruns:\n  - run_id: \"dzykpsmu\"\n    name: \"tcirl-sat\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/dzykpsmu\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_tcirl.yaml",
              "--notes",
              "TCIRL: infers the hidden cause DFA from counterexamples with the rejection marker x_r and the acceptance marker x_a, SAT synthesis. The paper's method. Compare against q_learning-cause_known (the full-information reference) and the three cause-blind arms.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat",
              "--name",
              "tcirl-sat"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:17:25.505722Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: tcirl-sat\n  job_type: null\n  name: tcirl-sat\n  notes: 'TCIRL: infers the hidden cause DFA from counterexamples with the rejection\n    marker x_r and the acceptance marker x_a, SAT synthesis. The paper''s method.\n    Compare against q_learning-cause_known (the full-information reference) and the\n    three cause-blind arms.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: true\n  symmetry_breaking: true\n  value_transfer: counterexample\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "ek4jbd5e": {
          "arm": "q_learning-cause_unknown",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "846e43a08c343abab1863077d9ef03dea7b9acb0d4ae12e7c20beb14a931202b",
            "config.yaml": "bfc2fdb8c381493cca27b2ca82ab70845bb8cd6e585cc30a85dab9b435d07d9c",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "f5a39f27cc67528f28f79069dccc8e812f297d4345a0f0b6eb1d7e46276cef35",
            "metric_curves/q_learning_trajectories.json": "c1c159ea1834df161292db59b36e558bf7425e9895db8d363cb2d4401c04d67b",
            "reproducibility.json": "10d19cfd99844975555ac2f9145cde5d58efc63ed9d933961eda041a8ea074db",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "8ef642a5d8cc9c880695477f6bce22ece142e9d4fba2de2ef97de57111e687ef",
            "wandb-metadata.json": "9b3d1e8dc3b77f7cc0954a55de740e3449b1e06090edf8d2c05ac70961884eec"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_unknown\"\nruns:\n  - run_id: \"ek4jbd5e\"\n    name: \"q_learning-cause_unknown\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/ek4jbd5e\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_q_learning.yaml",
              "--nocause_known",
              "--notes",
              "Q-learning on the one-state DFA, with no cause information at all: the lower reference. It cannot represent the phase, so it learns one policy for both phases.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_unknown",
              "--name",
              "q_learning-cause_unknown"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:17:25.500429Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\ncause_known: false\ncount_restart_steps: []\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: q_learning-cause_unknown\n  job_type: null\n  name: q_learning-cause_unknown\n  notes: 'Q-learning on the one-state DFA, with no cause information at all: the lower\n    reference. It cannot represent the phase, so it learns one policy for both phases.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "h6fz75f6": {
          "arm": "q_learning-cause_known",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "8c83e0376a5c869cf4ee750ac1beccd4a7bea683e4d0603bd845b2ef3f88dea7",
            "config.yaml": "93a0a98dd85aa83b23bce76061b6336cb4afa68354f5deb2736ccaf3a2b270a4",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "7e7242fdf0afb64b0f598b4878b2c0e3ddfb454dccbd292474a0c1bb15eafac3",
            "metric_curves/q_learning_trajectories.json": "83e1251a5fda1befaa870679498ed4ce2eefc513e597968512bee3f6160ed9a2",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "564517dedca66f0f68e8d780372984192a3396c580dd42278c14750bc0546b6e",
            "wandb-metadata.json": "a259b2b4f95d2a7438c8002eb35c089a98632476054e7f67d1d2b4ead90912c4"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_known\"\nruns:\n  - run_id: \"h6fz75f6\"\n    name: \"q_learning-cause_known\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/h6fz75f6\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_q_learning.yaml",
              "--cause_known",
              "--notes",
              "Q-learning on the true cause DFA, whose state it tracks from the labels: the full-information reference for a tabular agent.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_known",
              "--name",
              "q_learning-cause_known"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:17:25.514361Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\ncause_known: true\ncount_restart_steps: []\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: q_learning-cause_known\n  job_type: null\n  name: q_learning-cause_known\n  notes: 'Q-learning on the true cause DFA, whose state it tracks from the labels:\n    the full-information reference for a tabular agent.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 100000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 25.0\n  step_size_scale: 100.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "z3xp2dv3": {
          "arm": "dqn-cause_unknown_1",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "34906cb5a564d81ab83a6500d9d4dbfd9e123fae2eb5e3ca96e5b625a20b68aa",
            "config.yaml": "833ed0f27a0fe0c1b47011c1f7d5aa434c02cb21200c79088f3f471db4a4cade",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/dqn.json": "253ebbe9fd321c7139f742824a30be5bc4320fc66a74a4c9bdce3b49c9ae55db",
            "metric_curves/dqn_trajectories.json": "13fd206326515f97eb2b0b6f0561870107f65ba0cfcf4203755946deb1b271b7",
            "reproducibility.json": "10d19cfd99844975555ac2f9145cde5d58efc63ed9d933961eda041a8ea074db",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "9d1252a8560e61fe50dc56098a19a90a7189c7534473259b75a0b111036d1910",
            "wandb-metadata.json": "332653e6fa37fafbe45c0ddfa238dfae13ccc57632122d86c254a26b31a03491"
          },
          "project": "tcirl-gene_editing-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-gene_editing-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"dqn-cause_unknown_1\"\nruns:\n  - run_id: \"z3xp2dv3\"\n    name: \"dqn-cause_unknown_1\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-gene_editing-extended-v16/runs/z3xp2dv3\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/gene_editing_dqn.yaml",
              "--nocause_known",
              "--history_len",
              "1",
              "--notes",
              "The same DQN with a 1-frame window, which is the MEMORYLESS agent: it sees only the current frame, so no bounded memory stands in for the cause state. Compare against dqn-cause_unknown_4.",
              "--project",
              "tcirl-gene_editing-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "dqn-cause_unknown_1",
              "--name",
              "dqn-cause_unknown_1"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_gene_editing_dqn",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:18:40.786265Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: dqn\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 10000\ncause_known: false\nenv:\n  cure_reduction: 5\n  d_acc: -1\n  d_rej: 1\n  disease_init: 5\n  disease_max: 9\n  grid_path: data/grids/gene_5x5.txt\n  harm_max: 9\n  p_acc: 0.75\n  p_rej: 0.75\n  slip_prob: 0.05\nlogging:\n  entity: null\n  group: dqn-cause_unknown_1\n  job_type: null\n  name: dqn-cause_unknown_1\n  notes: 'The same DQN with a 1-frame window, which is the MEMORYLESS agent: it sees\n    only the current frame, so no bounded memory stands in for the cause state. Compare\n    against dqn-cause_unknown_4.'\n  project: tcirl-gene_editing-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  batch_size: 64\n  buffer_size: 100000\n  double_q: true\n  epsilon:\n    decay_steps: 200000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  hidden_sizes:\n  - 128\n  - 128\n  history_len: 1\n  huber: false\n  huber_delta: 1.0\n  lr: 0.001\n  max_episode_steps: 100\n  max_grad_norm: null\n  target_update_steps: 1000\n  warmup_steps: 1000\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        }
      },
      "snapshot": "gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z"
    },
    "traffic_signal": {
      "cycles_source_records": "results/traffic_signal/cycles_source_records.json",
      "output_files": {
        "accept_state.csv": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "485826c8335f56f23ae6474f7f236ea80de3e4f48c6f5f46791d515ff2708f31"
        },
        "counterfactual_returns.csv": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "ed58bd1c773894f7a1fb1181f1b3a6aa9a0bc22e8327e16e262ea784338e25cc"
        },
        "cycles.csv": {
          "run_ids": [],
          "sha256": "57d0947f41adef40ae01c12024198c7c85201588390c4cdcf82c2e202618aa76"
        },
        "cycles_episodes.csv": {
          "run_ids": [],
          "sha256": "52a8a01e5e2da4f08d1e051852d7de28f55690d46eb98b146eb926c20b3c7464"
        },
        "cycles_optimum.csv": {
          "run_ids": [],
          "sha256": "1c41ce9fdcdf8a9e4b6820442acf92f31d0fd9831e9a8e7e293281e0487222cb"
        },
        "cycles_source.patch": {
          "run_ids": [],
          "sha256": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855"
        },
        "cycles_source_records.json": {
          "run_ids": [],
          "sha256": "2b32b1f906d027914f001bc1a2b31fc959ce694fe8d75e4daf877b5d582a88aa"
        },
        "cycles_uv.lock": {
          "run_ids": [],
          "sha256": "a5ce8489b791e25616e1b88bcf822e96045b54edc97056d7c5176994793a75fd"
        },
        "dqn-cause_unknown_1/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "retvdcnd"
          ],
          "sha256": "36492bde89091c8a9ec04238b722d52d94aff5a6351c182581ddc3734508869a"
        },
        "dqn-cause_unknown_1/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "retvdcnd"
          ],
          "sha256": "b9e35ded0c92663668d44080a49c24e8dbdcabfaf00af50d864c5d47898513b2"
        },
        "dqn-cause_unknown_1/trajectories_total_queue.csv": {
          "run_ids": [
            "retvdcnd"
          ],
          "sha256": "6d17ac4a03f1e859aa501511d926990d59d65cc7abcbbb88bb763a25f13806e6"
        },
        "dqn-cause_unknown_4/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "q9j02gry"
          ],
          "sha256": "0eba5cee05f6119ef36a847e15d4c66e6b272f0a95d8c17b75ba1a740c70ddfd"
        },
        "dqn-cause_unknown_4/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "q9j02gry"
          ],
          "sha256": "7b9a4cb21da6558e34a1eb321326e6ffe453b4ee865f165532f11415b01b990c"
        },
        "dqn-cause_unknown_4/trajectories_total_queue.csv": {
          "run_ids": [
            "q9j02gry"
          ],
          "sha256": "309816df32e0172d08c1d7fdc4fc51b6b4933c556e2bb8eb29e0226f5cc47ea4"
        },
        "final_returns.csv": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "b1dc6fa50f323b0d2367ee716e89a00e10152fb635bc06276563fd198989545a"
        },
        "q_learning-cause_known-counterfactual/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "p6xcyqqf"
          ],
          "sha256": "80578a8fdc8c1ff9a606ed1ec51e8d532180347aac2be743207280b3597dbfc5"
        },
        "q_learning-cause_known/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "f20xx8ky"
          ],
          "sha256": "3b7aae6867382a4f8c69d3680c0ea95d8982c0872c21b3315454d7a57e55b65d"
        },
        "q_learning-cause_known/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "f20xx8ky"
          ],
          "sha256": "4bbc792c548ed17a4d5e64ee37d537b868459400ba70ff894e4c02903487532a"
        },
        "q_learning-cause_known/trajectories_total_queue.csv": {
          "run_ids": [
            "f20xx8ky"
          ],
          "sha256": "6ba9e835bbe8e418de3a074a4b0e917dbeae369d8cc4e6e5634980514620b23f"
        },
        "q_learning-cause_unknown/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "hgx50icn"
          ],
          "sha256": "c477af71bfa62086588ff8d45d6e726ed000825c1b26cf161dd675e646da599f"
        },
        "q_learning-cause_unknown/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "hgx50icn"
          ],
          "sha256": "ee60923c7364f7c3f41e5b19b7c29535d85af0f5093bc4fca9ea7b220d2542b2"
        },
        "q_learning-cause_unknown/trajectories_total_queue.csv": {
          "run_ids": [
            "hgx50icn"
          ],
          "sha256": "18be70663f6eff08e485b6efd82dc815cb66c8d445c6b10ca00d64bb221debcd"
        },
        "seed_scores.csv": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "97c2f4bec8105249acd07e64a97cb567a0d1d8877a23704d4e77f820f225d01d"
        },
        "source.yaml": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "19f83148143d018a7c8fbd7ea7343f800cf3a7654865b87bde764f3dc2fd8a17"
        },
        "stationary_policy.npz": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "2d44b394881d6af847e8732511acde266614c9c0be9cff55bbbefe57ec73bb21"
        },
        "tcirl-sat-counterfactual/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "5xlohl2l"
          ],
          "sha256": "95645d841ed53699e57d59e616252d927bbcbc1541cff0eed0fc11089d8e59d1"
        },
        "tcirl-sat-exact_transfer/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "hr0w0qan"
          ],
          "sha256": "6e4cc93af78d8c2168b0b5f472f55d0b6efd3ff6056e57174a0eb67dbbb4cca5"
        },
        "tcirl-sat-no_transfer/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "ujogpya0"
          ],
          "sha256": "6a334b078a37bf633757abf020c32e3d32eb2d489295b09f8ed8f127a9c13572"
        },
        "tcirl-sat/eval_mean_cumulative_reward.csv": {
          "run_ids": [
            "tx4shkg9"
          ],
          "sha256": "b04058e8b0501099ca28381c5915c0d642061337e12eca2c2bb664d1cff98c92"
        },
        "tcirl-sat/eval_mean_mostly_in_accept.csv": {
          "run_ids": [
            "tx4shkg9"
          ],
          "sha256": "be53544f1a6826f24ac41930ec57b040e23c7c76c99c80e8838eac4dad937439"
        },
        "tcirl-sat/inference_mean_reinferences.csv": {
          "run_ids": [
            "tx4shkg9"
          ],
          "sha256": "eeb37e2fa85ac993bc530ac8dbc6a1eb6cc8d3e91d88a5c0c1f3fbafabbc7c6f"
        },
        "tcirl-sat/trajectories_total_queue.csv": {
          "run_ids": [
            "tx4shkg9"
          ],
          "sha256": "f1a122ed14d38589e5a9797205b70ef59d2611cf4a6e84860bd7b2bbec7119e9"
        },
        "transfer_returns.csv": {
          "run_ids": [
            "f20xx8ky",
            "hgx50icn",
            "tx4shkg9",
            "q9j02gry",
            "retvdcnd",
            "ujogpya0",
            "hr0w0qan",
            "5xlohl2l",
            "p6xcyqqf"
          ],
          "sha256": "0efc13d1d86e52ba719d100f72d97671c5e76bfdb92d4b2d937cd4acd7785c5c"
        }
      },
      "runs": {
        "5xlohl2l": {
          "arm": "tcirl-sat-counterfactual",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "1f65e2f6f08651d1133422e806dd019012ed1603558339f43ba2cc4d173ae35b",
            "config.yaml": "66e27f01e5a853c27fdaadfd28bfb689d71968493904840fcddbe202d92326e3",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "1044a414ccf8251554bc639f5a1f3afd0f2754223c6bd5ab18ccc9e1d8284b24",
            "metric_curves/tcirl_trajectories.json": "f9848c5115c436d1b7c716086f3951b2d6ee0a6351b39c7840d1abf23380046c",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "a1e39b02f62eef3f75c7c07d68c6bce46065b10f50e6826eb586c5e31ab7c7d3",
            "wandb-metadata.json": "aac6bd311beb86bee6e0d0b3d9f991474753eebb114ec2cbb7f34dfb82e05945"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-counterfactual\"\nruns:\n  - run_id: \"5xlohl2l\"\n    name: \"tcirl-sat-counterfactual\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/5xlohl2l\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_tcirl.yaml",
              "--counterfactual",
              "--notes",
              "Ablation: TCIRL whose every transition also updates the entry of its action at every hypothesis state with the phase of the visited state. Compare against tcirl-sat, and against q_learning-cause_known-counterfactual.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-counterfactual",
              "--name",
              "tcirl-sat-counterfactual"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:56:23.213447Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: tcirl-sat-counterfactual\n  job_type: null\n  name: tcirl-sat-counterfactual\n  notes: 'Ablation: TCIRL whose every transition also updates the entry of its action\n    at every hypothesis state with the phase of the visited state. Compare against\n    tcirl-sat, and against q_learning-cause_known-counterfactual.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: true\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: false\n  symmetry_breaking: true\n  value_transfer: counterexample\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "f20xx8ky": {
          "arm": "q_learning-cause_known",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "8a40d9c57e13a094df9aa79b4bb42258a612027e0d52729f715d05291848c570",
            "config.yaml": "3a40ab4d8b4a67dacd87aa86951e6e22b38f8aaa599fc0183c66cc252c90090e",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "4c7c097f1a647631d63699e35d7874c2e31bef541a81cda72ca7009814d299e7",
            "metric_curves/q_learning_trajectories.json": "548158058f753aa159e4fab8b095dac3f171eb3c7e853783c59211f272de6596",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "37fef51d789ef63cd8caf2a3229ff49ad59659523205e990411a21097d24bd22",
            "wandb-metadata.json": "a488f7e997f2dfe86e1bfed65da330cb4b784e911bbad2e09ca095ae5230eedc"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_known\"\nruns:\n  - run_id: \"f20xx8ky\"\n    name: \"q_learning-cause_known\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/f20xx8ky\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_q_learning.yaml",
              "--cause_known",
              "--notes",
              "Q-learning on the true cause DFA, whose state it tracks from the labels: the full-information reference for a tabular agent.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_known",
              "--name",
              "q_learning-cause_known"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:52:15.659910Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\ncause_known: true\ncount_restart_steps: []\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: q_learning-cause_known\n  job_type: null\n  name: q_learning-cause_known\n  notes: 'Q-learning on the true cause DFA, whose state it tracks from the labels:\n    the full-information reference for a tabular agent.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "hgx50icn": {
          "arm": "q_learning-cause_unknown",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "d8c010fc89e74fcf2eed6dc467311a1c8bac20d5920562b292987a56ad78fb1b",
            "config.yaml": "bbd3c0190b9665fe84c5fcc97fddfa39e2ed4b8e208f792c8cc4faf751622e3d",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "d8a2a3637e46a9c71410b668aa00bac793d89f6dd04cc7613b11a72066ba7a2e",
            "metric_curves/q_learning_trajectories.json": "9bfeaa12c5a97da3b89a0e496ad5aa9ad64fd5da20cff25d1dc3b0d5792f7191",
            "reproducibility.json": "10d19cfd99844975555ac2f9145cde5d58efc63ed9d933961eda041a8ea074db",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "6ff691d8afbd5b46811a55b65964f31f23ab4f64b9f9f0944d34eedbdb527f15",
            "wandb-metadata.json": "6640ad9c24c79329a2adce5dc59e4f1889d06473838804d149c76664f2570e3f"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_unknown\"\nruns:\n  - run_id: \"hgx50icn\"\n    name: \"q_learning-cause_unknown\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/hgx50icn\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_q_learning.yaml",
              "--nocause_known",
              "--notes",
              "Q-learning on the one-state DFA, with no cause information at all: the lower reference. It cannot represent the phase, so it learns one policy for both phases.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_unknown",
              "--name",
              "q_learning-cause_unknown"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:52:15.706737Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\ncause_known: false\ncount_restart_steps: []\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: q_learning-cause_unknown\n  job_type: null\n  name: q_learning-cause_unknown\n  notes: 'Q-learning on the one-state DFA, with no cause information at all: the lower\n    reference. It cannot represent the phase, so it learns one policy for both phases.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "hr0w0qan": {
          "arm": "tcirl-sat-exact_transfer",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "5dbe2f6c8e7ac9470ebf3981102ceda6f8fe8bf44826da643309c135629adc53",
            "config.yaml": "d19d1564414d8882582c580390eebdb2f677ba222c5adf26bf68d538ee80919a",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "c03bb0254a347bc139e5bca27ee9a456f84cb22f8d9fe4957e2d65e9ed45fa34",
            "metric_curves/tcirl_trajectories.json": "22fcc01e13a5d8b8f19f4b37d2a69cc5e248d6dc30dc1363c96556d35b46e396",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "42876732c23d4e4f37c97b7a39d133f5b2874cf7195da426be9de1a883fb9cae",
            "wandb-metadata.json": "a6ec84ac19480faa274eff4de460075c2f72f3cd78c4c74e10ac2b6b46a3138e"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-exact_transfer\"\nruns:\n  - run_id: \"hr0w0qan\"\n    name: \"tcirl-sat-exact_transfer\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/hr0w0qan\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_tcirl.yaml",
              "--value_transfer",
              "exact",
              "--notes",
              "Ablation: TCIRL whose every new hypothesis state takes the values of an old state that accepts the same label sequences, and otherwise of the old state that its shortest label sequence reaches, instead of the old state that shares the most prefixes of the causal sample with it. Compare against tcirl-sat.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-exact_transfer",
              "--name",
              "tcirl-sat-exact_transfer"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:54:51.609091Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: tcirl-sat-exact_transfer\n  job_type: null\n  name: tcirl-sat-exact_transfer\n  notes: 'Ablation: TCIRL whose every new hypothesis state takes the values of an\n    old state that accepts the same label sequences, and otherwise of the old state\n    that its shortest label sequence reaches, instead of the old state that shares\n    the most prefixes of the causal sample with it. Compare against tcirl-sat.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: false\n  symmetry_breaking: true\n  value_transfer: exact\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "p6xcyqqf": {
          "arm": "q_learning-cause_known-counterfactual",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "e2c86e6ea8ef549e9cbc4eb99588180106c196b6001d34a7438d5a7a0ae4bbb5",
            "config.yaml": "02e5325bed03fafab98ce3bd1025a14e3b1b7d155eab68c338a65fb606e731e5",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/q_learning.json": "7d46cce08acd698bcd62f3a8e9f22672d48f32983cf4a872690a3901f0a85a39",
            "metric_curves/q_learning_trajectories.json": "f835937c1b7bf7f4d04e36146267dc8cbc6df2ba2716373b940e7f33d562f18d",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "9b5e8ffea56340cc77ee7dc34f13bf9cdea7a246f9fad6b5be14de8c94b7d353",
            "wandb-metadata.json": "4fab9bdc51b7e526761ed23d24e6a7990d86c8f3c4d34f656ec868d931288992"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"q_learning-cause_known-counterfactual\"\nruns:\n  - run_id: \"p6xcyqqf\"\n    name: \"q_learning-cause_known-counterfactual\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/p6xcyqqf\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_q_learning.yaml",
              "--cause_known",
              "--counterfactual",
              "--notes",
              "Ablation reference: Q-learning with the cause state and the same counterfactual updates over the states of the true cause DFA. Compare against q_learning-cause_known, which runs without them.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "q_learning-cause_known-counterfactual",
              "--name",
              "q_learning-cause_known-counterfactual"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_q_learning",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:57:26.721257Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: q_learning\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\ncause_known: true\ncount_restart_steps: []\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: q_learning-cause_known-counterfactual\n  job_type: null\n  name: q_learning-cause_known-counterfactual\n  notes: 'Ablation reference: Q-learning with the cause state and the same counterfactual\n    updates over the states of the true cause DFA. Compare against q_learning-cause_known,\n    which runs without them.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: true\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "q9j02gry": {
          "arm": "dqn-cause_unknown_4",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "7883451f7ef8ed293967c33e900026d5ba027636b2f8a516cbdec2c35ad8bad6",
            "config.yaml": "98dabfe3df3082c7719909a9e8768762b1aea4438a049308c3505dbd1c54cc64",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/dqn.json": "808584782a7865227f27eddecd30defe923ddbb4875d36cfd5ad674cf7b15256",
            "metric_curves/dqn_trajectories.json": "2be4def03ac928b2e0bd15f016c09ac154ae506bda65541d54002ce85299cfae",
            "reproducibility.json": "0787570f81858ea032968de2beb7bef3036bed8d3d2fc0545514d154959ba295",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "801ae8a704f83d5ce9866e455fad2a18e58ff25ee01f218ce905c86fccb4f142",
            "wandb-metadata.json": "af86043603dd4eeb1e9c639629d38af957cdaf9952103516ebf6b7ecdf412c0f"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"dqn-cause_unknown_4\"\nruns:\n  - run_id: \"q9j02gry\"\n    name: \"dqn-cause_unknown_4\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/q9j02gry\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_dqn.yaml",
              "--nocause_known",
              "--history_len",
              "4",
              "--notes",
              "DQN over a window of the last 4 observation frames, where one frame is the observable state plus the label of the transition into it.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "dqn-cause_unknown_4",
              "--name",
              "dqn-cause_unknown_4"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_dqn",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:52:15.694013Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: dqn\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\ncause_known: false\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: dqn-cause_unknown_4\n  job_type: null\n  name: dqn-cause_unknown_4\n  notes: DQN over a window of the last 4 observation frames, where one frame is the\n    observable state plus the label of the transition into it.\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  batch_size: 64\n  buffer_size: 100000\n  double_q: true\n  epsilon:\n    decay_steps: 200000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  hidden_sizes:\n  - 128\n  - 128\n  history_len: 4\n  huber: false\n  huber_delta: 1.0\n  lr: 0.001\n  max_episode_steps: 100\n  max_grad_norm: null\n  target_update_steps: 1000\n  warmup_steps: 1000\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "retvdcnd": {
          "arm": "dqn-cause_unknown_1",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "528f807c8bd53c59ae2df18afeee543c593869e90a733d17545c8dfc2a2b8109",
            "config.yaml": "4d7f69b8742c03e3d8d743d4db9d0dfcbbc6180e00123d3cea479d169ab6be00",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/dqn.json": "7e3c4e97b16e5cc2ece2cd21d66d045e2e7adbc9efb82ac9b3e4750d56b144a8",
            "metric_curves/dqn_trajectories.json": "4a78d1c248276ca737dd2e01706c38bef220940a433ef427cc52bc0b6b81ff24",
            "reproducibility.json": "10d19cfd99844975555ac2f9145cde5d58efc63ed9d933961eda041a8ea074db",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "2387a50539b77f1a09fafe95ec7b19875f85d48ccb1de547223fbfff5fdb7750",
            "wandb-metadata.json": "d04c368dc05e99fa32c45a2d174550d701557a3c1864b50736d76da5fa5f2d82"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"dqn-cause_unknown_1\"\nruns:\n  - run_id: \"retvdcnd\"\n    name: \"dqn-cause_unknown_1\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/retvdcnd\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_dqn.yaml",
              "--nocause_known",
              "--history_len",
              "1",
              "--notes",
              "The same DQN with a 1-frame window, which is the MEMORYLESS agent: it sees only the current frame, so no bounded memory stands in for the cause state. Compare against dqn-cause_unknown_4.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "dqn-cause_unknown_1",
              "--name",
              "dqn-cause_unknown_1"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_dqn",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:53:36.297231Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: dqn\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\ncause_known: false\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: dqn-cause_unknown_1\n  job_type: null\n  name: dqn-cause_unknown_1\n  notes: 'The same DQN with a 1-frame window, which is the MEMORYLESS agent: it sees\n    only the current frame, so no bounded memory stands in for the cause state. Compare\n    against dqn-cause_unknown_4.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  batch_size: 64\n  buffer_size: 100000\n  double_q: true\n  epsilon:\n    decay_steps: 200000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  hidden_sizes:\n  - 128\n  - 128\n  history_len: 1\n  huber: false\n  huber_delta: 1.0\n  lr: 0.001\n  max_episode_steps: 100\n  max_grad_norm: null\n  target_update_steps: 1000\n  warmup_steps: 1000\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "tx4shkg9": {
          "arm": "tcirl-sat",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "15e7637e3ba22100bc727088c33cb69ce3fd480ace8b52b65c293ac2a3661bae",
            "config.yaml": "1015a76732c425538b671e2d9a4268385550b44297bf1caa32f802a5537e9990",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "311077a9ca756da6ca0032dd73d6756db6623136863e944006ef5c3e56876503",
            "metric_curves/tcirl_trajectories.json": "145fa1f247d40b6fcf38f4dc81a72deaa9b10ca6b86d4e198f48c1f259a613ad",
            "reproducibility.json": "fbb2c257ae89d937b2c01195b5b06b99d2a201d179dcc270ff06ec766a0a3b10",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "f2c80d498b7b8ae37f5b451f760aaa699037575ff132da99f17d86f04a217905",
            "wandb-metadata.json": "3325b12ff1c821de8f3d771d21e303bc19f1ac781091a766f8853d2ce2d896fe"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat\"\nruns:\n  - run_id: \"tx4shkg9\"\n    name: \"tcirl-sat\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/tx4shkg9\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_tcirl.yaml",
              "--notes",
              "TCIRL: infers the hidden cause DFA from counterexamples with the rejection marker x_r and the acceptance marker x_a, SAT synthesis. The paper's method. Compare against q_learning-cause_known (the full-information reference) and the three cause-blind arms.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat",
              "--name",
              "tcirl-sat"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:52:15.606844Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: tcirl-sat\n  job_type: null\n  name: tcirl-sat\n  notes: 'TCIRL: infers the hidden cause DFA from counterexamples with the rejection\n    marker x_r and the acceptance marker x_a, SAT synthesis. The paper''s method.\n    Compare against q_learning-cause_known (the full-information reference) and the\n    three cause-blind arms.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: false\n  symmetry_breaking: true\n  value_transfer: counterexample\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        },
        "ujogpya0": {
          "arm": "tcirl-sat-no_transfer",
          "original_input_sha256": {
            "checkpoints/final_policy.npz": "428cc65dfbb8321626c26e5b06716cf201c2ff5af700f799973a84e5928a1813",
            "config.yaml": "194e640c268e72d29a98cb0c2993831cdf0a997f7455e1f78d3fce7cadc9d58c",
            "git_info.txt": "623a66d6340d6883b6c3b2983c805a07d9a3640aa7c6596a111491822afdcedc",
            "metric_curves/tcirl.json": "18676403f05a9f80fa92f14725599481596f679b97a4fa06e958384aa185c51e",
            "metric_curves/tcirl_trajectories.json": "6eef6e766f3fe758019722777c00c5fd7057d2dfb3ea2782dd49761b67d8f01c",
            "reproducibility.json": "552f966b0edb7069699b2a3a1ea9b2f78573902ccac60495fbdf736d59e718b6",
            "requirements.txt": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
            "run_config.yaml": "9597dbca344bbb3dedb4ea587f683e03ac5cffc30ce273ec09666695a126160d",
            "wandb-metadata.json": "abd8b0ba5d0d6db1419f0f08da0a4dfe3b8a6ed8fa96f8d773a2c2d853971d63"
          },
          "project": "tcirl-traffic_signal-extended-v16",
          "recorded_export_identity_yaml": "project: \"tcirl-traffic_signal-extended-v16\"\nentity: \"corazza-tu-dortmund\"\nsource: \"local\"\nlocation: \"local run directories\"\ngroup: \"tcirl-sat-no_transfer\"\nruns:\n  - run_id: \"ujogpya0\"\n    name: \"tcirl-sat-no_transfer\"\n    url: \"https://wandb.ai/corazza-tu-dortmund/tcirl-traffic_signal-extended-v16/runs/ujogpya0\"\n",
          "recorded_machine_and_command": {
            "args": [
              "--config_path",
              "config/traffic_signal_tcirl.yaml",
              "--value_transfer",
              "none",
              "--notes",
              "Ablation: TCIRL that restarts its whole Q-table from q_init and its exploration schedule at every re-inference instead of transferring values. Compare against tcirl-sat.",
              "--project",
              "tcirl-traffic_signal-extended-v16",
              "--num_runs",
              "50",
              "--group",
              "tcirl-sat-no_transfer",
              "--name",
              "tcirl-sat-no_transfer"
            ],
            "cudaVersion": "13.0",
            "gpu": "NVIDIA A100-SXM4-80GB",
            "os": "Linux-5.15.0-1091-nvidia-x86_64-with-glibc2.35",
            "program": "train_traffic_tcirl",
            "python": "CPython 3.13.11",
            "startedAt": "2026-10-31T00:53:44.235420Z"
          },
          "recorded_runtime": {
            "backend": "gpu",
            "device_count": 1,
            "devices": [
              {
                "device_kind": "NVIDIA A100-SXM4-80GB",
                "platform": "gpu"
              }
            ],
            "fully_reproducible": false,
            "jax_default_matmul_precision": "None",
            "jax_default_prng_impl": "threefry2x32",
            "jax_enable_x64": false,
            "jax_platform_name_env": null,
            "jax_platforms": "None",
            "jax_version": "0.11.1",
            "jaxlib_version": "0.11.1",
            "pythonhashseed": "43",
            "seed": 43,
            "xla_flags": "--xla_gpu_autotune_level=0",
            "xla_gpu_autotune_disabled": true,
            "xla_gpu_deterministic_ops": false
          },
          "requirements_sha256": "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63",
          "resolved_configuration_yaml": "algo: tcirl\ncadence:\n  log_interval: 1000\n  smoothing_steps: 10000\n  stop_interval: 1000\nenv:\n  cooldown_max: 1\n  difficulty: 6\n  p_acc_arrive: 0.4\n  p_acc_depart: 0.5\n  p_rej_arrive: 0.5\n  p_rej_depart: 0.7\n  q_max: 8\n  queue_init: 2\nlogging:\n  entity: null\n  group: tcirl-sat-no_transfer\n  job_type: null\n  name: tcirl-sat-no_transfer\n  notes: 'Ablation: TCIRL that restarts its whole Q-table from q_init and its exploration\n    schedule at every re-inference instead of transferring values. Compare against\n    tcirl-sat.'\n  project: tcirl-traffic_signal-extended-v16\n  run_id: null\n  tags: null\n  upload: true\nparams:\n  counterfactual: false\n  epsilon:\n    decay_steps: 500000\n    end: 0.01\n    start: 1.0\n  gamma: 0.99\n  max_episode_steps: 100\n  q_init: 60.0\n  step_size_scale: 50.0\nrun:\n  eval_episodes: 50\n  fully_reproducible: false\n  num_eval_points: 501\n  num_runs: 50\n  seed: 43\n  seed_offset: 0\n  total_steps: 500000\ntcirl:\n  initial_rejecting: false\n  max_hypothesis_states: 10\n  self_loop_symbol_enabled: false\n  symmetry_breaking: true\n  value_transfer: none\n",
          "source_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
          "source_derived_seed_banks_and_checks": {
            "evaluation_key_definition": "jax.random.split(jax.random.key(0), 50)",
            "origin": "recorded configuration and recorded source code",
            "process_seed": 43,
            "required_gpu_autotune_flag": "--xla_gpu_autotune_level=0",
            "required_pythonhashseed": "43",
            "training_seeds": [
              0,
              1,
              2,
              3,
              4,
              5,
              6,
              7,
              8,
              9,
              10,
              11,
              12,
              13,
              14,
              15,
              16,
              17,
              18,
              19,
              20,
              21,
              22,
              23,
              24,
              25,
              26,
              27,
              28,
              29,
              30,
              31,
              32,
              33,
              34,
              35,
              36,
              37,
              38,
              39,
              40,
              41,
              42,
              43,
              44,
              45,
              46,
              47,
              48,
              49
            ]
          },
          "uncommitted_paths_outside_code": []
        }
      },
      "snapshot": "traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z"
    }
  },
  "fresh_export": {
    "acquisition": "original local W&B run artifacts",
    "backend": "cpu",
    "bootstrap": {
      "confidence": 0.95,
      "curve_draws": 2000,
      "point_key": "jax.random.fold_in(jax.random.key(42), step)",
      "printed_draws": 50000,
      "seed": 42,
      "seed_resampling": "with replacement after sorting the 50 per-seed values"
    },
    "completed_at_utc": "2026-10-31T12:29:27.492912+00:00",
    "cycle_bundle": "copied byte-for-byte from its recorded export; cycles_source_records.json records its separate original source and settings",
    "export_calls": [
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_known",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/disease"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_unknown",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/disease"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/disease",
          "inference/reinferences"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "dqn-cause_unknown_4",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/disease"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "dqn-cause_unknown_1",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/disease"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-no_transfer",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-exact_transfer",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-counterfactual",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_known-counterfactual",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-gene_editing-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/gene_editing/tcirl-gene_editing-extended-v16/20261031T001721Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_known",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/total_queue"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_unknown",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/total_queue"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/total_queue",
          "inference/reinferences"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "dqn-cause_unknown_4",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/total_queue"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "dqn-cause_unknown_1",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward",
          "eval_final/mostly_in_accept",
          "eval_final/frac_episodes_in_accept",
          "trajectories/total_queue"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-no_transfer",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-exact_transfer",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "tcirl-sat-counterfactual",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      },
      {
        "function": "tcirl.export.export_group_metrics",
        "group": "q_learning-cause_known-counterfactual",
        "local_root": "<tcirl-checkout>/wandb",
        "metrics": [
          "eval_final/cumulative_reward"
        ],
        "project": "tcirl-traffic_signal-extended-v16",
        "results_dir": "<paper-checkout>/tmp/studies/number-audit/reexport/traffic_signal/tcirl-traffic_signal-extended-v16/20261031T005211Z",
        "source": "local"
      }
    ],
    "exporter": "tcirl.export.export_group_metrics; source=local; project and group recorded per run; metrics are the paper curves and the episode share",
    "invocation": {
      "argv": [
        "<tcirl-checkout>/.venv/bin/python3",
        "<paper-checkout>/studies/number-audit/reexport.py",
        "--tcirl-root",
        "<tcirl-checkout>"
      ],
      "environment": {
        "CUDA_DEVICE_ORDER": "PCI_BUS_ID",
        "CUDA_VISIBLE_DEVICES": "",
        "JAX_DEFAULT_MATMUL_PRECISION": null,
        "JAX_DEFAULT_PRNG_IMPL": null,
        "JAX_ENABLE_X64": null,
        "JAX_PLATFORMS": "cpu",
        "OPENBLAS_NUM_THREADS": null,
        "PYTHONHASHSEED": null,
        "XLA_FLAGS": null,
        "XLA_PYTHON_CLIENT_PREALLOCATE": null
      },
      "working_directory": "<paper-checkout>"
    },
    "jax_default_matmul_precision": "None",
    "jax_default_prng_impl": "threefry2x32",
    "jax_enable_x64": false,
    "matching_projected_files": 58,
    "projection": "tcirl.paper_results.project_snapshot",
    "python_version": "3.13.11",
    "reducer": "arithmetic mean over the 50 training seeds",
    "return": "undiscounted greedy episode return",
    "seed_indicator": "the EMA-smoothed per-seed episode share exceeds one half",
    "seed_share_interval": "95% Wilson score interval for the count out of 50 seeds",
    "smoothing": "EMA per seed before the cross-seed reduction; 10000-step time constant; no smoothing of trajectories or episode shares",
    "source_commit": "06bcba9549c7abc47d01acc5477dd9064fb11c78",
    "trajectory_condition": "episodes still running at each timestep, then mean over training seeds",
    "versions": {
      "jax": "0.11.1",
      "jaxlib": "0.11.1",
      "matplotlib": "3.10.8",
      "numpy": "2.4.2",
      "wandb": "0.25.0"
    },
    "working_tree_clean": true
  },
  "recorded_requirements_by_sha256": {
    "67ae230b5a62381676a9e9d44387e598c0b1bdbd2dfda39c811840ff96ffda63": "orbax-checkpoint==0.12.4\npillow==12.1.1\nscipy==1.17.1\nnumpy==2.4.2\nannotated-types==0.7.0\nml_dtypes==0.5.4\nmsgpack==1.2.2\nprometheus_client==0.24.1\nhumanize==4.16.0\nurllib3==2.6.3\noptax==0.2.8\nopt_einsum==3.4.0\netils==1.14.0\ngraphviz==0.21\ncertifi==2026.2.25\nfsspec==2026.7.0\ntensorstore==0.1.85\nmarkdown-it-py==4.0.0\nnvidia-cuda-nvcc-cu12==12.9.86\npython-dateutil==2.9.0.post0\nnvidia-cuda-runtime-cu12==12.9.79\nPyYAML==6.0.3\npydantic==2.12.5\npsutil==7.2.2\nzipp==4.1.0\nnodeenv==1.10.0\nnvidia-cublas-cu12==12.9.2.10\nfonttools==4.61.1\nprotobuf==6.33.5\nnvidia-cuda-nvrtc-cu12==12.9.86\nnvidia-nvshmem-cu12==3.7.2\npyparsing==3.3.2\njaxlib==0.11.1\njax-cuda12-pjrt==0.11.1\nclick==8.3.1\ntreescope==0.1.10\nruff==0.16.1\nsmmap==5.0.2\nnvidia-cuda-cupti-cu12==12.9.79\nnvidia-nccl-cu12==2.31.2\ndocstring_parser==0.17.0\njax-cuda12-plugin==0.11.1\nnvidia-cusparse-cu12==12.5.10.65\nnvidia-nvjitlink-cu12==12.9.86\nnvidia-cudnn-cu12==9.25.1.1\njax==0.11.1\ncharset-normalizer==3.4.4\nkiwisolver==1.4.9\ndiptest==0.12.0\nwandb==0.25.0\naiofiles==25.1.0\ncontourpy==1.3.3\nmdurl==0.1.2\nabsl-py==2.4.0\ncycler==0.12.1\nplatformdirs==4.9.2\npyright==1.1.411\nnvidia-cuda-cccl-cu12==12.9.27\nnvidia-cusolver-cu12==11.7.5.82\npackaging==26.0\nflax==0.12.9\npydantic_core==2.41.5\ntyping_extensions==4.15.0\nnvidia-cufft-cu12==11.4.1.4\ngitdb==4.0.12\nuvloop==0.22.1\ntcirl==0.1.0\nrich==15.0.0\nidna==3.11\nsentry-sdk==2.54.0\nGitPython==3.1.46\nsimplejson==4.1.2\nPygments==2.19.2\nsimple-parsing==0.1.8\nsix==1.17.0\ntyping-inspection==0.4.2\nrequests==2.32.5\npython-sat==1.9.dev1\nmatplotlib==3.10.8\n"
  },
  "schema": 1,
  "source_repository": "git@github.com:corazza/tcirl.git",
  "training_sources": {
    "771824f3ba541d9934cd6e5177c9f787d5e7e51d": {
      "patch_from_exported_code": "",
      "reconstruction_base_commit": "771824f3ba541d9934cd6e5177c9f787d5e7e51d",
      "uv_lock": "version = 1\nrevision = 3\nrequires-python = \">=3.13\"\nresolution-markers = [\n    \"python_full_version >= '3.14' and sys_platform == 'linux'\",\n    \"python_full_version < '3.14' and sys_platform == 'linux'\",\n    \"python_full_version >= '3.14' and sys_platform == 'win32'\",\n    \"python_full_version >= '3.14' and sys_platform == 'emscripten'\",\n    \"python_full_version >= '3.14' and sys_platform != 'emscripten' and sys_platform != 'linux' and sys_platform != 'win32'\",\n    \"python_full_version < '3.14' and sys_platform == 'win32'\",\n    \"python_full_version < '3.14' and sys_platform == 'emscripten'\",\n    \"python_full_version < '3.14' and sys_platform != 'emscripten' and sys_platform != 'linux' and sys_platform != 'win32'\",\n]\n\n[[package]]\nname = \"absl-py\"\nversion = \"2.4.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/64/c7/8de93764ad66968d19329a7e0c147a2bb3c7054c554d4a119111b8f9440f/absl_py-2.4.0.tar.gz\", hash = \"sha256:8c6af82722b35cf71e0f4d1d47dcaebfff286e27110a99fc359349b247dfb5d4\", size = 116543, upload-time = \"2026-01-28T10:17:05.322Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/18/a6/907a406bb7d359e6a63f99c313846d9eec4f7e6f7437809e03aa00fa3074/absl_py-2.4.0-py3-none-any.whl\", hash = \"sha256:88476fd881ca8aab94ffa78b7b6c632a782ab3ba1cd19c9bd423abc4fb4cd28d\", size = 135750, upload-time = \"2026-01-28T10:17:04.19Z\" },\n]\n\n[[package]]\nname = \"aiofiles\"\nversion = \"25.1.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/41/c3/534eac40372d8ee36ef40df62ec129bee4fdb5ad9706e58a29be53b2c970/aiofiles-25.1.0.tar.gz\", hash = \"sha256:a8d728f0a29de45dc521f18f07297428d56992a742f0cd2701ba86e44d23d5b2\", size = 46354, upload-time = \"2025-10-09T20:51:04.358Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/bc/8a/340a1555ae33d7354dbca4faa54948d76d89a27ceef032c8c3bc661d003e/aiofiles-25.1.0-py3-none-any.whl\", hash = \"sha256:abe311e527c862958650f9438e859c1fa7568a141b22abcd015e120e86a85695\", size = 14668, upload-time = \"2025-10-09T20:51:03.174Z\" },\n]\n\n[[package]]\nname = \"annotated-types\"\nversion = \"0.7.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/ee/67/531ea369ba64dcff5ec9c3402f9f51bf748cec26dde048a2f973a4eea7f5/annotated_types-0.7.0.tar.gz\", hash = \"sha256:aff07c09a53a08bc8cfccb9c85b05f1aa9a2a6f23728d790723543408344ce89\", size = 16081, upload-time = \"2024-05-20T21:33:25.928Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/78/b6/6307fbef88d9b5ee7421e68d78a9f162e0da4900bc5f5793f6d3d0e34fb8/annotated_types-0.7.0-py3-none-any.whl\", hash = \"sha256:1f02e8b43a8fbbc3f3e0d4f0f4bfc8131bcb4eebe8849b8e5c773f3a1c582a53\", size = 13643, upload-time = \"2024-05-20T21:33:24.1Z\" },\n]\n\n[[package]]\nname = \"certifi\"\nversion = \"2026.2.25\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/af/2d/7bf41579a8986e348fa033a31cdd0e4121114f6bce2457e8876010b092dd/certifi-2026.2.25.tar.gz\", hash = \"sha256:e887ab5cee78ea814d3472169153c2d12cd43b14bd03329a39a9c6e2e80bfba7\", size = 155029, upload-time = \"2026-02-25T02:54:17.342Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/9a/3c/c17fb3ca2d9c3acff52e30b309f538586f9f5b9c9cf454f3845fc9af4881/certifi-2026.2.25-py3-none-any.whl\", hash = \"sha256:027692e4402ad994f1c42e52a4997a9763c646b73e4096e4d5d6db8af1d6f0fa\", size = 153684, upload-time = \"2026-02-25T02:54:15.766Z\" },\n]\n\n[[package]]\nname = \"charset-normalizer\"\nversion = \"3.4.4\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/13/69/33ddede1939fdd074bce5434295f38fae7136463422fe4fd3e0e89b98062/charset_normalizer-3.4.4.tar.gz\", hash = \"sha256:94537985111c35f28720e43603b8e7b43a6ecfb2ce1d3058bbe955b73404e21a\", size = 129418, upload-time = \"2025-10-14T04:42:32.879Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/97/45/4b3a1239bbacd321068ea6e7ac28875b03ab8bc0aa0966452db17cd36714/charset_normalizer-3.4.4-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:e1f185f86a6f3403aa2420e815904c67b2f9ebc443f045edd0de921108345794\", size = 208091, upload-time = \"2025-10-14T04:41:13.346Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7d/62/73a6d7450829655a35bb88a88fca7d736f9882a27eacdca2c6d505b57e2e/charset_normalizer-3.4.4-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:6b39f987ae8ccdf0d2642338faf2abb1862340facc796048b604ef14919e55ed\", size = 147936, upload-time = \"2025-10-14T04:41:14.461Z\" },\n    { url = \"https://files.pythonhosted.org/packages/89/c5/adb8c8b3d6625bef6d88b251bbb0d95f8205831b987631ab0c8bb5d937c2/charset_normalizer-3.4.4-cp313-cp313-manylinux2014_armv7l.manylinux_2_17_armv7l.manylinux_2_31_armv7l.whl\", hash = \"sha256:3162d5d8ce1bb98dd51af660f2121c55d0fa541b46dff7bb9b9f86ea1d87de72\", size = 144180, upload-time = \"2025-10-14T04:41:15.588Z\" },\n    { url = \"https://files.pythonhosted.org/packages/91/ed/9706e4070682d1cc219050b6048bfd293ccf67b3d4f5a4f39207453d4b99/charset_normalizer-3.4.4-cp313-cp313-manylinux2014_ppc64le.manylinux_2_17_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:81d5eb2a312700f4ecaa977a8235b634ce853200e828fbadf3a9c50bab278328\", size = 161346, upload-time = \"2025-10-14T04:41:16.738Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/0d/031f0d95e4972901a2f6f09ef055751805ff541511dc1252ba3ca1f80cf5/charset_normalizer-3.4.4-cp313-cp313-manylinux2014_s390x.manylinux_2_17_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:5bd2293095d766545ec1a8f612559f6b40abc0eb18bb2f5d1171872d34036ede\", size = 158874, upload-time = \"2025-10-14T04:41:17.923Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/83/6ab5883f57c9c801ce5e5677242328aa45592be8a00644310a008d04f922/charset_normalizer-3.4.4-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:a8a8b89589086a25749f471e6a900d3f662d1d3b6e2e59dcecf787b1cc3a1894\", size = 153076, upload-time = \"2025-10-14T04:41:19.106Z\" },\n    { url = \"https://files.pythonhosted.org/packages/75/1e/5ff781ddf5260e387d6419959ee89ef13878229732732ee73cdae01800f2/charset_normalizer-3.4.4-cp313-cp313-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:bc7637e2f80d8530ee4a78e878bce464f70087ce73cf7c1caf142416923b98f1\", size = 150601, upload-time = \"2025-10-14T04:41:20.245Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/57/71be810965493d3510a6ca79b90c19e48696fb1ff964da319334b12677f0/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:f8bf04158c6b607d747e93949aa60618b61312fe647a6369f88ce2ff16043490\", size = 150376, upload-time = \"2025-10-14T04:41:21.398Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e5/d5/c3d057a78c181d007014feb7e9f2e65905a6c4ef182c0ddf0de2924edd65/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_armv7l.whl\", hash = \"sha256:554af85e960429cf30784dd47447d5125aaa3b99a6f0683589dbd27e2f45da44\", size = 144825, upload-time = \"2025-10-14T04:41:22.583Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e6/8c/d0406294828d4976f275ffbe66f00266c4b3136b7506941d87c00cab5272/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_ppc64le.whl\", hash = \"sha256:74018750915ee7ad843a774364e13a3db91682f26142baddf775342c3f5b1133\", size = 162583, upload-time = \"2025-10-14T04:41:23.754Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/24/e2aa1f18c8f15c4c0e932d9287b8609dd30ad56dbe41d926bd846e22fb8d/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_riscv64.whl\", hash = \"sha256:c0463276121fdee9c49b98908b3a89c39be45d86d1dbaa22957e38f6321d4ce3\", size = 150366, upload-time = \"2025-10-14T04:41:25.27Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e4/5b/1e6160c7739aad1e2df054300cc618b06bf784a7a164b0f238360721ab86/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_s390x.whl\", hash = \"sha256:362d61fd13843997c1c446760ef36f240cf81d3ebf74ac62652aebaf7838561e\", size = 160300, upload-time = \"2025-10-14T04:41:26.725Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7a/10/f882167cd207fbdd743e55534d5d9620e095089d176d55cb22d5322f2afd/charset_normalizer-3.4.4-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:9a26f18905b8dd5d685d6d07b0cdf98a79f3c7a918906af7cc143ea2e164c8bc\", size = 154465, upload-time = \"2025-10-14T04:41:28.322Z\" },\n    { url = \"https://files.pythonhosted.org/packages/89/66/c7a9e1b7429be72123441bfdbaf2bc13faab3f90b933f664db506dea5915/charset_normalizer-3.4.4-cp313-cp313-win32.whl\", hash = \"sha256:9b35f4c90079ff2e2edc5b26c0c77925e5d2d255c42c74fdb70fb49b172726ac\", size = 99404, upload-time = \"2025-10-14T04:41:29.95Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c4/26/b9924fa27db384bdcd97ab83b4f0a8058d96ad9626ead570674d5e737d90/charset_normalizer-3.4.4-cp313-cp313-win_amd64.whl\", hash = \"sha256:b435cba5f4f750aa6c0a0d92c541fb79f69a387c91e61f1795227e4ed9cece14\", size = 107092, upload-time = \"2025-10-14T04:41:31.188Z\" },\n    { url = \"https://files.pythonhosted.org/packages/af/8f/3ed4bfa0c0c72a7ca17f0380cd9e4dd842b09f664e780c13cff1dcf2ef1b/charset_normalizer-3.4.4-cp313-cp313-win_arm64.whl\", hash = \"sha256:542d2cee80be6f80247095cc36c418f7bddd14f4a6de45af91dfad36d817bba2\", size = 100408, upload-time = \"2025-10-14T04:41:32.624Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/35/7051599bd493e62411d6ede36fd5af83a38f37c4767b92884df7301db25d/charset_normalizer-3.4.4-cp314-cp314-macosx_10_13_universal2.whl\", hash = \"sha256:da3326d9e65ef63a817ecbcc0df6e94463713b754fe293eaa03da99befb9a5bd\", size = 207746, upload-time = \"2025-10-14T04:41:33.773Z\" },\n    { url = \"https://files.pythonhosted.org/packages/10/9a/97c8d48ef10d6cd4fcead2415523221624bf58bcf68a802721a6bc807c8f/charset_normalizer-3.4.4-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:8af65f14dc14a79b924524b1e7fffe304517b2bff5a58bf64f30b98bbc5079eb\", size = 147889, upload-time = \"2025-10-14T04:41:34.897Z\" },\n    { url = \"https://files.pythonhosted.org/packages/10/bf/979224a919a1b606c82bd2c5fa49b5c6d5727aa47b4312bb27b1734f53cd/charset_normalizer-3.4.4-cp314-cp314-manylinux2014_armv7l.manylinux_2_17_armv7l.manylinux_2_31_armv7l.whl\", hash = \"sha256:74664978bb272435107de04e36db5a9735e78232b85b77d45cfb38f758efd33e\", size = 143641, upload-time = \"2025-10-14T04:41:36.116Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ba/33/0ad65587441fc730dc7bd90e9716b30b4702dc7b617e6ba4997dc8651495/charset_normalizer-3.4.4-cp314-cp314-manylinux2014_ppc64le.manylinux_2_17_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:752944c7ffbfdd10c074dc58ec2d5a8a4cd9493b314d367c14d24c17684ddd14\", size = 160779, upload-time = \"2025-10-14T04:41:37.229Z\" },\n    { url = \"https://files.pythonhosted.org/packages/67/ed/331d6b249259ee71ddea93f6f2f0a56cfebd46938bde6fcc6f7b9a3d0e09/charset_normalizer-3.4.4-cp314-cp314-manylinux2014_s390x.manylinux_2_17_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:d1f13550535ad8cff21b8d757a3257963e951d96e20ec82ab44bc64aeb62a191\", size = 159035, upload-time = \"2025-10-14T04:41:38.368Z\" },\n    { url = \"https://files.pythonhosted.org/packages/67/ff/f6b948ca32e4f2a4576aa129d8bed61f2e0543bf9f5f2b7fc3758ed005c9/charset_normalizer-3.4.4-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:ecaae4149d99b1c9e7b88bb03e3221956f68fd6d50be2ef061b2381b61d20838\", size = 152542, upload-time = \"2025-10-14T04:41:39.862Z\" },\n    { url = \"https://files.pythonhosted.org/packages/16/85/276033dcbcc369eb176594de22728541a925b2632f9716428c851b149e83/charset_normalizer-3.4.4-cp314-cp314-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:cb6254dc36b47a990e59e1068afacdcd02958bdcce30bb50cc1700a8b9d624a6\", size = 149524, upload-time = \"2025-10-14T04:41:41.319Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9e/f2/6a2a1f722b6aba37050e626530a46a68f74e63683947a8acff92569f979a/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:c8ae8a0f02f57a6e61203a31428fa1d677cbe50c93622b4149d5c0f319c1d19e\", size = 150395, upload-time = \"2025-10-14T04:41:42.539Z\" },\n    { url = \"https://files.pythonhosted.org/packages/60/bb/2186cb2f2bbaea6338cad15ce23a67f9b0672929744381e28b0592676824/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_armv7l.whl\", hash = \"sha256:47cc91b2f4dd2833fddaedd2893006b0106129d4b94fdb6af1f4ce5a9965577c\", size = 143680, upload-time = \"2025-10-14T04:41:43.661Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7d/a5/bf6f13b772fbb2a90360eb620d52ed8f796f3c5caee8398c3b2eb7b1c60d/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_ppc64le.whl\", hash = \"sha256:82004af6c302b5d3ab2cfc4cc5f29db16123b1a8417f2e25f9066f91d4411090\", size = 162045, upload-time = \"2025-10-14T04:41:44.821Z\" },\n    { url = \"https://files.pythonhosted.org/packages/df/c5/d1be898bf0dc3ef9030c3825e5d3b83f2c528d207d246cbabe245966808d/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_riscv64.whl\", hash = \"sha256:2b7d8f6c26245217bd2ad053761201e9f9680f8ce52f0fcd8d0755aeae5b2152\", size = 149687, upload-time = \"2025-10-14T04:41:46.442Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a5/42/90c1f7b9341eef50c8a1cb3f098ac43b0508413f33affd762855f67a410e/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_s390x.whl\", hash = \"sha256:799a7a5e4fb2d5898c60b640fd4981d6a25f1c11790935a44ce38c54e985f828\", size = 160014, upload-time = \"2025-10-14T04:41:47.631Z\" },\n    { url = \"https://files.pythonhosted.org/packages/76/be/4d3ee471e8145d12795ab655ece37baed0929462a86e72372fd25859047c/charset_normalizer-3.4.4-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:99ae2cffebb06e6c22bdc25801d7b30f503cc87dbd283479e7b606f70aff57ec\", size = 154044, upload-time = \"2025-10-14T04:41:48.81Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b0/6f/8f7af07237c34a1defe7defc565a9bc1807762f672c0fde711a4b22bf9c0/charset_normalizer-3.4.4-cp314-cp314-win32.whl\", hash = \"sha256:f9d332f8c2a2fcbffe1378594431458ddbef721c1769d78e2cbc06280d8155f9\", size = 99940, upload-time = \"2025-10-14T04:41:49.946Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4b/51/8ade005e5ca5b0d80fb4aff72a3775b325bdc3d27408c8113811a7cbe640/charset_normalizer-3.4.4-cp314-cp314-win_amd64.whl\", hash = \"sha256:8a6562c3700cce886c5be75ade4a5db4214fda19fede41d9792d100288d8f94c\", size = 107104, upload-time = \"2025-10-14T04:41:51.051Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/5f/6b8f83a55bb8278772c5ae54a577f3099025f9ade59d0136ac24a0df4bde/charset_normalizer-3.4.4-cp314-cp314-win_arm64.whl\", hash = \"sha256:de00632ca48df9daf77a2c65a484531649261ec9f25489917f09e455cb09ddb2\", size = 100743, upload-time = \"2025-10-14T04:41:52.122Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0a/4c/925909008ed5a988ccbb72dcc897407e5d6d3bd72410d69e051fc0c14647/charset_normalizer-3.4.4-py3-none-any.whl\", hash = \"sha256:7a32c560861a02ff789ad905a2fe94e3f840803362c84fecf1851cb4cf3dc37f\", size = 53402, upload-time = \"2025-10-14T04:42:31.76Z\" },\n]\n\n[[package]]\nname = \"click\"\nversion = \"8.3.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"colorama\", marker = \"sys_platform == 'win32'\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/3d/fa/656b739db8587d7b5dfa22e22ed02566950fbfbcdc20311993483657a5c0/click-8.3.1.tar.gz\", hash = \"sha256:12ff4785d337a1bb490bb7e9c2b1ee5da3112e94a8622f26a6c77f5d2fc6842a\", size = 295065, upload-time = \"2025-11-15T20:45:42.706Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/98/78/01c019cdb5d6498122777c1a43056ebb3ebfeef2076d9d026bfe15583b2b/click-8.3.1-py3-none-any.whl\", hash = \"sha256:981153a64e25f12d547d3426c367a4857371575ee7ad18df2a6183ab0545b2a6\", size = 108274, upload-time = \"2025-11-15T20:45:41.139Z\" },\n]\n\n[[package]]\nname = \"colorama\"\nversion = \"0.4.6\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/d8/53/6f443c9a4a8358a93a6792e2acffb9d9d5cb0a5cfd8802644b7b1c9a02e4/colorama-0.4.6.tar.gz\", hash = \"sha256:08695f5cb7ed6e0531a20572697297273c47b8cae5a63ffc6d6ed5c201be6e44\", size = 27697, upload-time = \"2022-10-25T02:36:22.414Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/d1/d6/3965ed04c63042e047cb6a3e6ed1a63a35087b6a609aa3a15ed8ac56c221/colorama-0.4.6-py2.py3-none-any.whl\", hash = \"sha256:4f1d9991f5acc0ca119f9d443620b77f9d6b33703e51011c16baf57afb285fc6\", size = 25335, upload-time = \"2022-10-25T02:36:20.889Z\" },\n]\n\n[[package]]\nname = \"contourpy\"\nversion = \"1.3.3\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/58/01/1253e6698a07380cd31a736d248a3f2a50a7c88779a1813da27503cadc2a/contourpy-1.3.3.tar.gz\", hash = \"sha256:083e12155b210502d0bca491432bb04d56dc3432f95a979b429f2848c3dbe880\", size = 13466174, upload-time = \"2025-07-26T12:03:12.549Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/68/35/0167aad910bbdb9599272bd96d01a9ec6852f36b9455cf2ca67bd4cc2d23/contourpy-1.3.3-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:177fb367556747a686509d6fef71d221a4b198a3905fe824430e5ea0fda54eb5\", size = 293257, upload-time = \"2025-07-26T12:01:39.367Z\" },\n    { url = \"https://files.pythonhosted.org/packages/96/e4/7adcd9c8362745b2210728f209bfbcf7d91ba868a2c5f40d8b58f54c509b/contourpy-1.3.3-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:d002b6f00d73d69333dac9d0b8d5e84d9724ff9ef044fd63c5986e62b7c9e1b1\", size = 274034, upload-time = \"2025-07-26T12:01:40.645Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/23/90e31ceeed1de63058a02cb04b12f2de4b40e3bef5e082a7c18d9c8ae281/contourpy-1.3.3-cp313-cp313-manylinux_2_26_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:348ac1f5d4f1d66d3322420f01d42e43122f43616e0f194fc1c9f5d830c5b286\", size = 334672, upload-time = \"2025-07-26T12:01:41.942Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ed/93/b43d8acbe67392e659e1d984700e79eb67e2acb2bd7f62012b583a7f1b55/contourpy-1.3.3-cp313-cp313-manylinux_2_26_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:655456777ff65c2c548b7c454af9c6f33f16c8884f11083244b5819cc214f1b5\", size = 381234, upload-time = \"2025-07-26T12:01:43.499Z\" },\n    { url = \"https://files.pythonhosted.org/packages/46/3b/bec82a3ea06f66711520f75a40c8fc0b113b2a75edb36aa633eb11c4f50f/contourpy-1.3.3-cp313-cp313-manylinux_2_26_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:644a6853d15b2512d67881586bd03f462c7ab755db95f16f14d7e238f2852c67\", size = 385169, upload-time = \"2025-07-26T12:01:45.219Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4b/32/e0f13a1c5b0f8572d0ec6ae2f6c677b7991fafd95da523159c19eff0696a/contourpy-1.3.3-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:4debd64f124ca62069f313a9cb86656ff087786016d76927ae2cf37846b006c9\", size = 362859, upload-time = \"2025-07-26T12:01:46.519Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/71/e2a7945b7de4e58af42d708a219f3b2f4cff7386e6b6ab0a0fa0033c49a9/contourpy-1.3.3-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:a15459b0f4615b00bbd1e91f1b9e19b7e63aea7483d03d804186f278c0af2659\", size = 1332062, upload-time = \"2025-07-26T12:01:48.964Z\" },\n    { url = \"https://files.pythonhosted.org/packages/12/fc/4e87ac754220ccc0e807284f88e943d6d43b43843614f0a8afa469801db0/contourpy-1.3.3-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:ca0fdcd73925568ca027e0b17ab07aad764be4706d0a925b89227e447d9737b7\", size = 1403932, upload-time = \"2025-07-26T12:01:51.979Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a6/2e/adc197a37443f934594112222ac1aa7dc9a98faf9c3842884df9a9d8751d/contourpy-1.3.3-cp313-cp313-win32.whl\", hash = \"sha256:b20c7c9a3bf701366556e1b1984ed2d0cedf999903c51311417cf5f591d8c78d\", size = 185024, upload-time = \"2025-07-26T12:01:53.245Z\" },\n    { url = \"https://files.pythonhosted.org/packages/18/0b/0098c214843213759692cc638fce7de5c289200a830e5035d1791d7a2338/contourpy-1.3.3-cp313-cp313-win_amd64.whl\", hash = \"sha256:1cadd8b8969f060ba45ed7c1b714fe69185812ab43bd6b86a9123fe8f99c3263\", size = 226578, upload-time = \"2025-07-26T12:01:54.422Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8a/9a/2f6024a0c5995243cd63afdeb3651c984f0d2bc727fd98066d40e141ad73/contourpy-1.3.3-cp313-cp313-win_arm64.whl\", hash = \"sha256:fd914713266421b7536de2bfa8181aa8c699432b6763a0ea64195ebe28bff6a9\", size = 193524, upload-time = \"2025-07-26T12:01:55.73Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c0/b3/f8a1a86bd3298513f500e5b1f5fd92b69896449f6cab6a146a5d52715479/contourpy-1.3.3-cp313-cp313t-macosx_10_13_x86_64.whl\", hash = \"sha256:88df9880d507169449d434c293467418b9f6cbe82edd19284aa0409e7fdb933d\", size = 306730, upload-time = \"2025-07-26T12:01:57.051Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3f/11/4780db94ae62fc0c2053909b65dc3246bd7cecfc4f8a20d957ad43aa4ad8/contourpy-1.3.3-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:d06bb1f751ba5d417047db62bca3c8fde202b8c11fb50742ab3ab962c81e8216\", size = 287897, upload-time = \"2025-07-26T12:01:58.663Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ae/15/e59f5f3ffdd6f3d4daa3e47114c53daabcb18574a26c21f03dc9e4e42ff0/contourpy-1.3.3-cp313-cp313t-manylinux_2_26_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:e4e6b05a45525357e382909a4c1600444e2a45b4795163d3b22669285591c1ae\", size = 326751, upload-time = \"2025-07-26T12:02:00.343Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0f/81/03b45cfad088e4770b1dcf72ea78d3802d04200009fb364d18a493857210/contourpy-1.3.3-cp313-cp313t-manylinux_2_26_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:ab3074b48c4e2cf1a960e6bbeb7f04566bf36b1861d5c9d4d8ac04b82e38ba20\", size = 375486, upload-time = \"2025-07-26T12:02:02.128Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0c/ba/49923366492ffbdd4486e970d421b289a670ae8cf539c1ea9a09822b371a/contourpy-1.3.3-cp313-cp313t-manylinux_2_26_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:6c3d53c796f8647d6deb1abe867daeb66dcc8a97e8455efa729516b997b8ed99\", size = 388106, upload-time = \"2025-07-26T12:02:03.615Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9f/52/5b00ea89525f8f143651f9f03a0df371d3cbd2fccd21ca9b768c7a6500c2/contourpy-1.3.3-cp313-cp313t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:50ed930df7289ff2a8d7afeb9603f8289e5704755c7e5c3bbd929c90c817164b\", size = 352548, upload-time = \"2025-07-26T12:02:05.165Z\" },\n    { url = \"https://files.pythonhosted.org/packages/32/1d/a209ec1a3a3452d490f6b14dd92e72280c99ae3d1e73da74f8277d4ee08f/contourpy-1.3.3-cp313-cp313t-musllinux_1_2_aarch64.whl\", hash = \"sha256:4feffb6537d64b84877da813a5c30f1422ea5739566abf0bd18065ac040e120a\", size = 1322297, upload-time = \"2025-07-26T12:02:07.379Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bc/9e/46f0e8ebdd884ca0e8877e46a3f4e633f6c9c8c4f3f6e72be3fe075994aa/contourpy-1.3.3-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:2b7e9480ffe2b0cd2e787e4df64270e3a0440d9db8dc823312e2c940c167df7e\", size = 1391023, upload-time = \"2025-07-26T12:02:10.171Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b9/70/f308384a3ae9cd2209e0849f33c913f658d3326900d0ff5d378d6a1422d2/contourpy-1.3.3-cp313-cp313t-win32.whl\", hash = \"sha256:283edd842a01e3dcd435b1c5116798d661378d83d36d337b8dde1d16a5fc9ba3\", size = 196157, upload-time = \"2025-07-26T12:02:11.488Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b2/dd/880f890a6663b84d9e34a6f88cded89d78f0091e0045a284427cb6b18521/contourpy-1.3.3-cp313-cp313t-win_amd64.whl\", hash = \"sha256:87acf5963fc2b34825e5b6b048f40e3635dd547f590b04d2ab317c2619ef7ae8\", size = 240570, upload-time = \"2025-07-26T12:02:12.754Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/99/2adc7d8ffead633234817ef8e9a87115c8a11927a94478f6bb3d3f4d4f7d/contourpy-1.3.3-cp313-cp313t-win_arm64.whl\", hash = \"sha256:3c30273eb2a55024ff31ba7d052dde990d7d8e5450f4bbb6e913558b3d6c2301\", size = 199713, upload-time = \"2025-07-26T12:02:14.4Z\" },\n    { url = \"https://files.pythonhosted.org/packages/72/8b/4546f3ab60f78c514ffb7d01a0bd743f90de36f0019d1be84d0a708a580a/contourpy-1.3.3-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:fde6c716d51c04b1c25d0b90364d0be954624a0ee9d60e23e850e8d48353d07a\", size = 292189, upload-time = \"2025-07-26T12:02:16.095Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fd/e1/3542a9cb596cadd76fcef413f19c79216e002623158befe6daa03dbfa88c/contourpy-1.3.3-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:cbedb772ed74ff5be440fa8eee9bd49f64f6e3fc09436d9c7d8f1c287b121d77\", size = 273251, upload-time = \"2025-07-26T12:02:17.524Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b1/71/f93e1e9471d189f79d0ce2497007731c1e6bf9ef6d1d61b911430c3db4e5/contourpy-1.3.3-cp314-cp314-manylinux_2_26_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:22e9b1bd7a9b1d652cd77388465dc358dafcd2e217d35552424aa4f996f524f5\", size = 335810, upload-time = \"2025-07-26T12:02:18.9Z\" },\n    { url = \"https://files.pythonhosted.org/packages/91/f9/e35f4c1c93f9275d4e38681a80506b5510e9327350c51f8d4a5a724d178c/contourpy-1.3.3-cp314-cp314-manylinux_2_26_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:a22738912262aa3e254e4f3cb079a95a67132fc5a063890e224393596902f5a4\", size = 382871, upload-time = \"2025-07-26T12:02:20.418Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/71/47b512f936f66a0a900d81c396a7e60d73419868fba959c61efed7a8ab46/contourpy-1.3.3-cp314-cp314-manylinux_2_26_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:afe5a512f31ee6bd7d0dda52ec9864c984ca3d66664444f2d72e0dc4eb832e36\", size = 386264, upload-time = \"2025-07-26T12:02:21.916Z\" },\n    { url = \"https://files.pythonhosted.org/packages/04/5f/9ff93450ba96b09c7c2b3f81c94de31c89f92292f1380261bd7195bea4ea/contourpy-1.3.3-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:f64836de09927cba6f79dcd00fdd7d5329f3fccc633468507079c829ca4db4e3\", size = 363819, upload-time = \"2025-07-26T12:02:23.759Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3e/a6/0b185d4cc480ee494945cde102cb0149ae830b5fa17bf855b95f2e70ad13/contourpy-1.3.3-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:1fd43c3be4c8e5fd6e4f2baeae35ae18176cf2e5cced681cca908addf1cdd53b\", size = 1333650, upload-time = \"2025-07-26T12:02:26.181Z\" },\n    { url = \"https://files.pythonhosted.org/packages/43/d7/afdc95580ca56f30fbcd3060250f66cedbde69b4547028863abd8aa3b47e/contourpy-1.3.3-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:6afc576f7b33cf00996e5c1102dc2a8f7cc89e39c0b55df93a0b78c1bd992b36\", size = 1404833, upload-time = \"2025-07-26T12:02:28.782Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e2/e2/366af18a6d386f41132a48f033cbd2102e9b0cf6345d35ff0826cd984566/contourpy-1.3.3-cp314-cp314-win32.whl\", hash = \"sha256:66c8a43a4f7b8df8b71ee1840e4211a3c8d93b214b213f590e18a1beca458f7d\", size = 189692, upload-time = \"2025-07-26T12:02:30.128Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7d/c2/57f54b03d0f22d4044b8afb9ca0e184f8b1afd57b4f735c2fa70883dc601/contourpy-1.3.3-cp314-cp314-win_amd64.whl\", hash = \"sha256:cf9022ef053f2694e31d630feaacb21ea24224be1c3ad0520b13d844274614fd\", size = 232424, upload-time = \"2025-07-26T12:02:31.395Z\" },\n    { url = \"https://files.pythonhosted.org/packages/18/79/a9416650df9b525737ab521aa181ccc42d56016d2123ddcb7b58e926a42c/contourpy-1.3.3-cp314-cp314-win_arm64.whl\", hash = \"sha256:95b181891b4c71de4bb404c6621e7e2390745f887f2a026b2d99e92c17892339\", size = 198300, upload-time = \"2025-07-26T12:02:32.956Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1f/42/38c159a7d0f2b7b9c04c64ab317042bb6952b713ba875c1681529a2932fe/contourpy-1.3.3-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:33c82d0138c0a062380332c861387650c82e4cf1747aaa6938b9b6516762e772\", size = 306769, upload-time = \"2025-07-26T12:02:34.2Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c3/6c/26a8205f24bca10974e77460de68d3d7c63e282e23782f1239f226fcae6f/contourpy-1.3.3-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:ea37e7b45949df430fe649e5de8351c423430046a2af20b1c1961cae3afcda77\", size = 287892, upload-time = \"2025-07-26T12:02:35.807Z\" },\n    { url = \"https://files.pythonhosted.org/packages/66/06/8a475c8ab718ebfd7925661747dbb3c3ee9c82ac834ccb3570be49d129f4/contourpy-1.3.3-cp314-cp314t-manylinux_2_26_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:d304906ecc71672e9c89e87c4675dc5c2645e1f4269a5063b99b0bb29f232d13\", size = 326748, upload-time = \"2025-07-26T12:02:37.193Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b4/a3/c5ca9f010a44c223f098fccd8b158bb1cb287378a31ac141f04730dc49be/contourpy-1.3.3-cp314-cp314t-manylinux_2_26_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:ca658cd1a680a5c9ea96dc61cdbae1e85c8f25849843aa799dfd3cb370ad4fbe\", size = 375554, upload-time = \"2025-07-26T12:02:38.894Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/5b/68bd33ae63fac658a4145088c1e894405e07584a316738710b636c6d0333/contourpy-1.3.3-cp314-cp314t-manylinux_2_26_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:ab2fd90904c503739a75b7c8c5c01160130ba67944a7b77bbf36ef8054576e7f\", size = 388118, upload-time = \"2025-07-26T12:02:40.642Z\" },\n    { url = \"https://files.pythonhosted.org/packages/40/52/4c285a6435940ae25d7410a6c36bda5145839bc3f0beb20c707cda18b9d2/contourpy-1.3.3-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:b7301b89040075c30e5768810bc96a8e8d78085b47d8be6e4c3f5a0b4ed478a0\", size = 352555, upload-time = \"2025-07-26T12:02:42.25Z\" },\n    { url = \"https://files.pythonhosted.org/packages/24/ee/3e81e1dd174f5c7fefe50e85d0892de05ca4e26ef1c9a59c2a57e43b865a/contourpy-1.3.3-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:2a2a8b627d5cc6b7c41a4beff6c5ad5eb848c88255fda4a8745f7e901b32d8e4\", size = 1322295, upload-time = \"2025-07-26T12:02:44.668Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3c/b2/6d913d4d04e14379de429057cd169e5e00f6c2af3bb13e1710bcbdb5da12/contourpy-1.3.3-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:fd6ec6be509c787f1caf6b247f0b1ca598bef13f4ddeaa126b7658215529ba0f\", size = 1391027, upload-time = \"2025-07-26T12:02:47.09Z\" },\n    { url = \"https://files.pythonhosted.org/packages/93/8a/68a4ec5c55a2971213d29a9374913f7e9f18581945a7a31d1a39b5d2dfe5/contourpy-1.3.3-cp314-cp314t-win32.whl\", hash = \"sha256:e74a9a0f5e3fff48fb5a7f2fd2b9b70a3fe014a67522f79b7cca4c0c7e43c9ae\", size = 202428, upload-time = \"2025-07-26T12:02:48.691Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fa/96/fd9f641ffedc4fa3ace923af73b9d07e869496c9cc7a459103e6e978992f/contourpy-1.3.3-cp314-cp314t-win_amd64.whl\", hash = \"sha256:13b68d6a62db8eafaebb8039218921399baf6e47bf85006fd8529f2a08ef33fc\", size = 250331, upload-time = \"2025-07-26T12:02:50.137Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ae/8c/469afb6465b853afff216f9528ffda78a915ff880ed58813ba4faf4ba0b6/contourpy-1.3.3-cp314-cp314t-win_arm64.whl\", hash = \"sha256:b7448cb5a725bb1e35ce88771b86fba35ef418952474492cf7c764059933ff8b\", size = 203831, upload-time = \"2025-07-26T12:02:51.449Z\" },\n]\n\n[[package]]\nname = \"cycler\"\nversion = \"0.12.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/a9/95/a3dbbb5028f35eafb79008e7522a75244477d2838f38cbb722248dabc2a8/cycler-0.12.1.tar.gz\", hash = \"sha256:88bb128f02ba341da8ef447245a9e138fae777f6a23943da4540077d3601eb1c\", size = 7615, upload-time = \"2023-10-07T05:32:18.335Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/e7/05/c19819d5e3d95294a6f5947fb9b9629efb316b96de511b418c53d245aae6/cycler-0.12.1-py3-none-any.whl\", hash = \"sha256:85cef7cff222d8644161529808465972e51340599459b8ac3ccbac5a854e0d30\", size = 8321, upload-time = \"2023-10-07T05:32:16.783Z\" },\n]\n\n[[package]]\nname = \"diptest\"\nversion = \"0.12.0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/17/ea/ce9f60b50d03c25509d244db0eaefa049a16aa7954f0e13f3b6740afe130/diptest-0.12.0.tar.gz\", hash = \"sha256:ade99868da603b674521718ed38e53aee2eb5d9bf47b03930eb149169cb973cd\", size = 89047, upload-time = \"2026-10-18T19:18:52.514Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/9f/8f/72fe70c1190b15083dfb5def794f5c40387628b2157e2adaba899e0f59e8/diptest-0.12.0-cp313-cp313-macosx_13_0_arm64.whl\", hash = \"sha256:4f73b92cd8e171100a2b763ca4cd7f50242aa48557beae0bd50f30caa0b3e809\", size = 384605, upload-time = \"2026-10-18T19:18:15.265Z\" },\n    { url = \"https://files.pythonhosted.org/packages/45/29/6c84812e1b52187fa5f4341648d154ec8e8bee71a42a7629154cef9a400c/diptest-0.12.0-cp313-cp313-macosx_13_0_x86_64.whl\", hash = \"sha256:3a59a85139dea2a97e2fe6a937fc04114cf71804122b0398184456dbc5e6e8ed\", size = 422846, upload-time = \"2026-10-18T19:18:16.743Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ad/83/1325e85dd662b7d135131e89c0eea7e909dc69fa84269c27b129f09049a2/diptest-0.12.0-cp313-cp313-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:be9e8b63aecc84213958e75df2aa3b2dac8aa63f256a7383053126c27b9e8180\", size = 242869, upload-time = \"2026-10-18T19:18:18.398Z\" },\n    { url = \"https://files.pythonhosted.org/packages/11/c3/bc13d20e142c82d8647faf1dc67dbe738742d28722b3cb3cf8edec14eb46/diptest-0.12.0-cp313-cp313-win_amd64.whl\", hash = \"sha256:b585496306c4a34a527520d045d45234b86c2914450e73128a7fd6d2b88530c5\", size = 422815, upload-time = \"2026-10-18T19:18:20.094Z\" },\n    { url = \"https://files.pythonhosted.org/packages/54/3f/2f6f515013a5eecc2e9349324d9216369e2fbae1f820f9c8f82e00d14c00/diptest-0.12.0-cp314-cp314-macosx_13_0_arm64.whl\", hash = \"sha256:9f704075be78896abdb564aebad1fa50e957aff4c043f8c71a35b8af8091646c\", size = 384664, upload-time = \"2026-10-18T19:18:21.663Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c2/ef/f412f9ec314939da4e77a73942509c88dc115fe96b56442f967abcc6aad7/diptest-0.12.0-cp314-cp314-macosx_13_0_x86_64.whl\", hash = \"sha256:70f565bcca7d86930607ba13ee8f2ba1635de36c9c3d047e25ffbef89f04f708\", size = 422938, upload-time = \"2026-10-18T19:18:23.133Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/89/7054cf560d30c783c619ef9501ede2cf8e2e26a16f562f4426b58940e0b1/diptest-0.12.0-cp314-cp314-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:152b50793939afee0e55f7341410c788ce15f2105898b383563ccd89826889f4\", size = 243063, upload-time = \"2026-10-18T19:18:24.593Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a2/c7/6052eb3a00797a9f39ddd5b670c8184128ccabd60bd02f28aeeb11292581/diptest-0.12.0-cp314-cp314-win_amd64.whl\", hash = \"sha256:1c9d30ba561e0b51530e2c373fcf8bb3b625a821ee5d5c6f96dd081f0f939394\", size = 434907, upload-time = \"2026-10-18T19:18:26.105Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f3/a4/7cb426d5d3ab40cad54de6ffadeed2d4ba31593d227a01db611a41a58c2a/diptest-0.12.0-cp314-cp314t-macosx_13_0_arm64.whl\", hash = \"sha256:9113b2f4e9bd164fbadc5b673f362bc5f23ca304287e3525a1055f02e850732e\", size = 389372, upload-time = \"2026-10-18T19:18:27.557Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e9/3d/d1938ff69800e68303ea81873cfcecd199d66613827d71da535b47f62ff5/diptest-0.12.0-cp314-cp314t-macosx_13_0_x86_64.whl\", hash = \"sha256:f0567ad9f4ad4198489e2b1720ccb7b83a243a9be32f851beb1d9f1f1f52f691\", size = 426845, upload-time = \"2026-10-18T19:18:29.11Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b3/fd/f6bb167c09e430afedfa6095e517ebfc8abdf72affbe5efb8032a3cf8b96/diptest-0.12.0-cp314-cp314t-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:2093bf2b1bf92a36cd7a8a1225016021224288a64eb6f543ccf2ee08d3ad4715\", size = 244163, upload-time = \"2026-10-18T19:18:30.879Z\" },\n    { url = \"https://files.pythonhosted.org/packages/76/7b/020fd10be2204ff78e8eb5480f56fc05a706868cf28aa37622f8f83770cf/diptest-0.12.0-cp314-cp314t-win_amd64.whl\", hash = \"sha256:23ad9295f3b3aeca31f0eb019b728f4c46248dd9a5f8649802dd806547b0e51b\", size = 439136, upload-time = \"2026-10-18T19:18:32.312Z\" },\n    { url = \"https://files.pythonhosted.org/packages/55/9d/52efb3cd8dede7418b229a1cab827bee5bce2a8080aea5ba73b1d1345713/diptest-0.12.0-cp315-cp315-macosx_13_0_arm64.whl\", hash = \"sha256:a309d1ed1cf8c409fe1bd3297f76df6e0b4b6adc25489bc60df717f061ba115f\", size = 384668, upload-time = \"2026-10-18T19:18:34.05Z\" },\n    { url = \"https://files.pythonhosted.org/packages/07/55/b6919d6a267e80b59453f63622ca2a2d084b10774df0f78afbef38e3ae09/diptest-0.12.0-cp315-cp315-macosx_13_0_x86_64.whl\", hash = \"sha256:1b55b2eed1f5167e19b0713fc6d7bbe4f3c4e5a178c1207f2e4d2a441a21cc48\", size = 422946, upload-time = \"2026-10-18T19:18:35.721Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e8/5d/393ae196d81172d8a9c0befe198452819140fde5ae19c8031dbdc2e2f4a5/diptest-0.12.0-cp315-cp315-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:d569d50e2aa3d67816248bd89036a9d5e6bc1889ff85279f7ef41501840af35e\", size = 243061, upload-time = \"2026-10-18T19:18:37.126Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f2/77/c353d95910082ff4168d722814baccdc81ce37f23e3e2960ab8e17cbdbe8/diptest-0.12.0-cp315-cp315-win_amd64.whl\", hash = \"sha256:189bec7a90714bd6754243146973350bbccc508032d7cbf045cdbfca00e77451\", size = 434904, upload-time = \"2026-10-18T19:18:38.678Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/08/d00e6263ec9e136e6f0a0ed5b2ee3d7df978331c6c755178bce743de8616/diptest-0.12.0-cp315-cp315t-macosx_13_0_arm64.whl\", hash = \"sha256:dafcdac32633ca697793cdde82158b48e6dc5b3ca2c04b7cb1d7033505761900\", size = 389334, upload-time = \"2026-10-18T19:18:40.115Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f6/be/14473029b2c48d9df0a6dccd31a13c441676d08dd4abb8e13de39176657c/diptest-0.12.0-cp315-cp315t-macosx_13_0_x86_64.whl\", hash = \"sha256:ba8792497d5f55740ec4d45a47311a45789243dc096dbcb7aefd2f37943eeba3\", size = 426754, upload-time = \"2026-10-18T19:18:41.674Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fe/ba/bf189891ec7aa4885b487538f3d6517fa936c919401baa00117bdf3c71e0/diptest-0.12.0-cp315-cp315t-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:29c33aaceec5678b03ce0abb831bd4e8d88aef3accb205147a40f01dd0476f25\", size = 244355, upload-time = \"2026-10-18T19:18:43.105Z\" },\n    { url = \"https://files.pythonhosted.org/packages/94/89/6fb79538942703bcd77b42cb4c8845e12dbb37de60bebba7d3ef77be7c28/diptest-0.12.0-cp315-cp315t-win_amd64.whl\", hash = \"sha256:c525512068d17675339b003ae19219b7b41becb7dda09d7cc6d80c40c76a84f1\", size = 439111, upload-time = \"2026-10-18T19:18:44.519Z\" },\n]\n\n[[package]]\nname = \"docstring-parser\"\nversion = \"0.17.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/b2/9d/c3b43da9515bd270df0f80548d9944e389870713cc1fe2b8fb35fe2bcefd/docstring_parser-0.17.0.tar.gz\", hash = \"sha256:583de4a309722b3315439bb31d64ba3eebada841f2e2cee23b99df001434c912\", size = 27442, upload-time = \"2025-07-21T07:35:01.868Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/55/e2/2537ebcff11c1ee1ff17d8d0b6f4db75873e3b0fb32c2d4a2ee31ecb310a/docstring_parser-0.17.0-py3-none-any.whl\", hash = \"sha256:cf2569abd23dce8099b300f9b4fa8191e9582dda731fd533daf54c4551658708\", size = 36896, upload-time = \"2025-07-21T07:35:00.684Z\" },\n]\n\n[[package]]\nname = \"etils\"\nversion = \"1.14.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/26/ce/6e067242fde898841922ac6fc82b0bb2fe35c38e995880bdffdfbe30182a/etils-1.14.0.tar.gz\", hash = \"sha256:8136e7f4c4173cd0af0ca5481c4475152f0b8686192951eefa60ee8711e1ede4\", size = 108127, upload-time = \"2026-03-04T17:41:36.291Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/5a/3d/589663aeeacd59bb2f3e8596bfd3e81cf0fb18d70bb433199041f469771b/etils-1.14.0-py3-none-any.whl\", hash = \"sha256:b5df7341f54dbe1405a4450b2741207b4a8c279780402b45f87202b94dfc52b4\", size = 172934, upload-time = \"2026-03-04T17:41:35.01Z\" },\n]\n\n[package.optional-dependencies]\nepath = [\n    { name = \"fsspec\" },\n    { name = \"typing-extensions\" },\n    { name = \"zipp\" },\n]\nepy = [\n    { name = \"typing-extensions\" },\n]\n\n[[package]]\nname = \"flax\"\nversion = \"0.12.9\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"jax\" },\n    { name = \"msgpack\" },\n    { name = \"numpy\" },\n    { name = \"optax\" },\n    { name = \"orbax-checkpoint\" },\n    { name = \"pyyaml\" },\n    { name = \"rich\" },\n    { name = \"tensorstore\" },\n    { name = \"treescope\" },\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/78/67/58e872c2e9f99ce777df991f285b44748f83817b60eb6fcc5b78033a9509/flax-0.12.9.tar.gz\", hash = \"sha256:2870e491c32ad3360a40838b1b33cf1a8ae7f18a118681a767b08ad648ffc567\", size = 15714212, upload-time = \"2026-08-18T21:44:28.778Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/85/2c/e42cbf7c1c3ac7905fd4a4c6578267dff4e541b38d28c08357fdae02a176/flax-0.12.9-py3-none-any.whl\", hash = \"sha256:091d1c01aba582c53b078269d90fa721c537b6383885a86fc591ac7a8f990209\", size = 532147, upload-time = \"2026-08-18T21:44:27.021Z\" },\n]\n\n[[package]]\nname = \"fonttools\"\nversion = \"4.61.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/ec/ca/cf17b88a8df95691275a3d77dc0a5ad9907f328ae53acbe6795da1b2f5ed/fonttools-4.61.1.tar.gz\", hash = \"sha256:6675329885c44657f826ef01d9e4fb33b9158e9d93c537d84ad8399539bc6f69\", size = 3565756, upload-time = \"2025-12-12T17:31:24.246Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/4b/cf/00ba28b0990982530addb8dc3e9e6f2fa9cb5c20df2abdda7baa755e8fe1/fonttools-4.61.1-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:8c56c488ab471628ff3bfa80964372fc13504ece601e0d97a78ee74126b2045c\", size = 2846454, upload-time = \"2025-12-12T17:30:24.938Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5a/ca/468c9a8446a2103ae645d14fee3f610567b7042aba85031c1c65e3ef7471/fonttools-4.61.1-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:dc492779501fa723b04d0ab1f5be046797fee17d27700476edc7ee9ae535a61e\", size = 2398191, upload-time = \"2025-12-12T17:30:27.343Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a3/4b/d67eedaed19def5967fade3297fed8161b25ba94699efc124b14fb68cdbc/fonttools-4.61.1-cp313-cp313-manylinux1_x86_64.manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:64102ca87e84261419c3747a0d20f396eb024bdbeb04c2bfb37e2891f5fadcb5\", size = 4928410, upload-time = \"2025-12-12T17:30:29.771Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b0/8d/6fb3494dfe61a46258cd93d979cf4725ded4eb46c2a4ca35e4490d84daea/fonttools-4.61.1-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:4c1b526c8d3f615a7b1867f38a9410849c8f4aef078535742198e942fba0e9bd\", size = 4984460, upload-time = \"2025-12-12T17:30:32.073Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f7/f1/a47f1d30b3dc00d75e7af762652d4cbc3dff5c2697a0dbd5203c81afd9c3/fonttools-4.61.1-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:41ed4b5ec103bd306bb68f81dc166e77409e5209443e5773cb4ed837bcc9b0d3\", size = 4925800, upload-time = \"2025-12-12T17:30:34.339Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a7/01/e6ae64a0981076e8a66906fab01539799546181e32a37a0257b77e4aa88b/fonttools-4.61.1-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:b501c862d4901792adaec7c25b1ecc749e2662543f68bb194c42ba18d6eec98d\", size = 5067859, upload-time = \"2025-12-12T17:30:36.593Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/aa/28e40b8d6809a9b5075350a86779163f074d2b617c15d22343fce81918db/fonttools-4.61.1-cp313-cp313-win32.whl\", hash = \"sha256:4d7092bb38c53bbc78e9255a59158b150bcdc115a1e3b3ce0b5f267dc35dd63c\", size = 2267821, upload-time = \"2025-12-12T17:30:38.478Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1a/59/453c06d1d83dc0951b69ef692d6b9f1846680342927df54e9a1ca91c6f90/fonttools-4.61.1-cp313-cp313-win_amd64.whl\", hash = \"sha256:21e7c8d76f62ab13c9472ccf74515ca5b9a761d1bde3265152a6dc58700d895b\", size = 2318169, upload-time = \"2025-12-12T17:30:40.951Z\" },\n    { url = \"https://files.pythonhosted.org/packages/32/8f/4e7bf82c0cbb738d3c2206c920ca34ca74ef9dabde779030145d28665104/fonttools-4.61.1-cp314-cp314-macosx_10_15_universal2.whl\", hash = \"sha256:fff4f534200a04b4a36e7ae3cb74493afe807b517a09e99cb4faa89a34ed6ecd\", size = 2846094, upload-time = \"2025-12-12T17:30:43.511Z\" },\n    { url = \"https://files.pythonhosted.org/packages/71/09/d44e45d0a4f3a651f23a1e9d42de43bc643cce2971b19e784cc67d823676/fonttools-4.61.1-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:d9203500f7c63545b4ce3799319fe4d9feb1a1b89b28d3cb5abd11b9dd64147e\", size = 2396589, upload-time = \"2025-12-12T17:30:45.681Z\" },\n    { url = \"https://files.pythonhosted.org/packages/89/18/58c64cafcf8eb677a99ef593121f719e6dcbdb7d1c594ae5a10d4997ca8a/fonttools-4.61.1-cp314-cp314-manylinux1_x86_64.manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:fa646ecec9528bef693415c79a86e733c70a4965dd938e9a226b0fc64c9d2e6c\", size = 4877892, upload-time = \"2025-12-12T17:30:47.709Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8a/ec/9e6b38c7ba1e09eb51db849d5450f4c05b7e78481f662c3b79dbde6f3d04/fonttools-4.61.1-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:11f35ad7805edba3aac1a3710d104592df59f4b957e30108ae0ba6c10b11dd75\", size = 4972884, upload-time = \"2025-12-12T17:30:49.656Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5e/87/b5339da8e0256734ba0dbbf5b6cdebb1dd79b01dc8c270989b7bcd465541/fonttools-4.61.1-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:b931ae8f62db78861b0ff1ac017851764602288575d65b8e8ff1963fed419063\", size = 4924405, upload-time = \"2025-12-12T17:30:51.735Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0b/47/e3409f1e1e69c073a3a6fd8cb886eb18c0bae0ee13db2c8d5e7f8495e8b7/fonttools-4.61.1-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:b148b56f5de675ee16d45e769e69f87623a4944f7443850bf9a9376e628a89d2\", size = 5035553, upload-time = \"2025-12-12T17:30:54.823Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bf/b6/1f6600161b1073a984294c6c031e1a56ebf95b6164249eecf30012bb2e38/fonttools-4.61.1-cp314-cp314-win32.whl\", hash = \"sha256:9b666a475a65f4e839d3d10473fad6d47e0a9db14a2f4a224029c5bfde58ad2c\", size = 2271915, upload-time = \"2025-12-12T17:30:57.913Z\" },\n    { url = \"https://files.pythonhosted.org/packages/52/7b/91e7b01e37cc8eb0e1f770d08305b3655e4f002fc160fb82b3390eabacf5/fonttools-4.61.1-cp314-cp314-win_amd64.whl\", hash = \"sha256:4f5686e1fe5fce75d82d93c47a438a25bf0d1319d2843a926f741140b2b16e0c\", size = 2323487, upload-time = \"2025-12-12T17:30:59.804Z\" },\n    { url = \"https://files.pythonhosted.org/packages/39/5c/908ad78e46c61c3e3ed70c3b58ff82ab48437faf84ec84f109592cabbd9f/fonttools-4.61.1-cp314-cp314t-macosx_10_15_universal2.whl\", hash = \"sha256:e76ce097e3c57c4bcb67c5aa24a0ecdbd9f74ea9219997a707a4061fbe2707aa\", size = 2929571, upload-time = \"2025-12-12T17:31:02.574Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bd/41/975804132c6dea64cdbfbaa59f3518a21c137a10cccf962805b301ac6ab2/fonttools-4.61.1-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:9cfef3ab326780c04d6646f68d4b4742aae222e8b8ea1d627c74e38afcbc9d91\", size = 2435317, upload-time = \"2025-12-12T17:31:04.974Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b0/5a/aef2a0a8daf1ebaae4cfd83f84186d4a72ee08fd6a8451289fcd03ffa8a4/fonttools-4.61.1-cp314-cp314t-manylinux1_x86_64.manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:a75c301f96db737e1c5ed5fd7d77d9c34466de16095a266509e13da09751bd19\", size = 4882124, upload-time = \"2025-12-12T17:31:07.456Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/33/d6db3485b645b81cea538c9d1c9219d5805f0877fda18777add4671c5240/fonttools-4.61.1-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:91669ccac46bbc1d09e9273546181919064e8df73488ea087dcac3e2968df9ba\", size = 5100391, upload-time = \"2025-12-12T17:31:09.732Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6c/d6/675ba631454043c75fcf76f0ca5463eac8eb0666ea1d7badae5fea001155/fonttools-4.61.1-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:c33ab3ca9d3ccd581d58e989d67554e42d8d4ded94ab3ade3508455fe70e65f7\", size = 4978800, upload-time = \"2025-12-12T17:31:11.681Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7f/33/d3ec753d547a8d2bdaedd390d4a814e8d5b45a093d558f025c6b990b554c/fonttools-4.61.1-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:664c5a68ec406f6b1547946683008576ef8b38275608e1cee6c061828171c118\", size = 5006426, upload-time = \"2025-12-12T17:31:13.764Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b4/40/cc11f378b561a67bea850ab50063366a0d1dd3f6d0a30ce0f874b0ad5664/fonttools-4.61.1-cp314-cp314t-win32.whl\", hash = \"sha256:aed04cabe26f30c1647ef0e8fbb207516fd40fe9472e9439695f5c6998e60ac5\", size = 2335377, upload-time = \"2025-12-12T17:31:16.49Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e4/ff/c9a2b66b39f8628531ea58b320d66d951267c98c6a38684daa8f50fb02f8/fonttools-4.61.1-cp314-cp314t-win_amd64.whl\", hash = \"sha256:2180f14c141d2f0f3da43f3a81bc8aa4684860f6b0e6f9e165a4831f24e6a23b\", size = 2400613, upload-time = \"2025-12-12T17:31:18.769Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c7/4e/ce75a57ff3aebf6fc1f4e9d508b8e5810618a33d900ad6c19eb30b290b97/fonttools-4.61.1-py3-none-any.whl\", hash = \"sha256:17d2bf5d541add43822bcf0c43d7d847b160c9bb01d15d5007d84e2217aaa371\", size = 1148996, upload-time = \"2025-12-12T17:31:21.03Z\" },\n]\n\n[[package]]\nname = \"fsspec\"\nversion = \"2026.7.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/00/78/f34251dadb8f3921264a1d9b8946f5e542014ee2614b285261b4e40e6775/fsspec-2026.7.0.tar.gz\", hash = \"sha256:c803c40f4cf860b49dea58ee3e1c33cb9c790520e233537e1340049f89b82a88\", size = 317040, upload-time = \"2026-07-28T16:34:51.052Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/fd/3c/6a2bf344106328fd04963664a60b9bb6496fc25df8e962fcdc1367285fb9/fsspec-2026.7.0-py3-none-any.whl\", hash = \"sha256:b57ddbafedfaef7018c1ecab32aa200a9d7ca26b77965f64e48b70061249d279\", size = 206583, upload-time = \"2026-07-28T16:34:49.538Z\" },\n]\n\n[[package]]\nname = \"gitdb\"\nversion = \"4.0.12\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"smmap\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/72/94/63b0fc47eb32792c7ba1fe1b694daec9a63620db1e313033d18140c2320a/gitdb-4.0.12.tar.gz\", hash = \"sha256:5ef71f855d191a3326fcfbc0d5da835f26b13fbcba60c32c21091c349ffdb571\", size = 394684, upload-time = \"2025-01-02T07:20:46.413Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/a0/61/5c78b91c3143ed5c14207f463aecfc8f9dbb5092fb2869baf37c273b2705/gitdb-4.0.12-py3-none-any.whl\", hash = \"sha256:67073e15955400952c6565cc3e707c554a4eea2e428946f7a4c162fab9bd9bcf\", size = 62794, upload-time = \"2025-01-02T07:20:43.624Z\" },\n]\n\n[[package]]\nname = \"gitpython\"\nversion = \"3.1.46\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"gitdb\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/df/b5/59d16470a1f0dfe8c793f9ef56fd3826093fc52b3bd96d6b9d6c26c7e27b/gitpython-3.1.46.tar.gz\", hash = \"sha256:400124c7d0ef4ea03f7310ac2fbf7151e09ff97f2a3288d64a440c584a29c37f\", size = 215371, upload-time = \"2026-01-01T15:37:32.073Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/6a/09/e21df6aef1e1ffc0c816f0522ddc3f6dcded766c3261813131c78a704470/gitpython-3.1.46-py3-none-any.whl\", hash = \"sha256:79812ed143d9d25b6d176a10bb511de0f9c67b1fa641d82097b0ab90398a2058\", size = 208620, upload-time = \"2026-01-01T15:37:30.574Z\" },\n]\n\n[[package]]\nname = \"graphviz\"\nversion = \"0.21\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/f8/b3/3ac91e9be6b761a4b30d66ff165e54439dcd48b83f4e20d644867215f6ca/graphviz-0.21.tar.gz\", hash = \"sha256:20743e7183be82aaaa8ad6c93f8893c923bd6658a04c32ee115edb3c8a835f78\", size = 200434, upload-time = \"2025-06-15T09:35:05.824Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/91/4c/e0ce1ef95d4000ebc1c11801f9b944fa5910ecc15b5e351865763d8657f8/graphviz-0.21-py3-none-any.whl\", hash = \"sha256:54f33de9f4f911d7e84e4191749cac8cc5653f815b06738c54db9a15ab8b1e42\", size = 47300, upload-time = \"2025-06-15T09:35:04.433Z\" },\n]\n\n[[package]]\nname = \"humanize\"\nversion = \"4.16.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/0a/ea/13a1ef3c12d12662905801495283530251918b70d62d368f1d2e0272c70d/humanize-4.16.0.tar.gz\", hash = \"sha256:7dc2244a2f84a4bfb1d36c37bac80cd78e35cdc5c119206d87b018e1445f3a3f\", size = 89515, upload-time = \"2026-06-30T16:17:29.859Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b0/aa/0b7365d30fed43e7a3449aba1fe20a0a7174d9cf13e282af4e69ac825441/humanize-4.16.0-py3-none-any.whl\", hash = \"sha256:353eb2f34c09d098b2880eee8bef21832eae6d174f48c5762fff7e5fcb74d01d\", size = 137209, upload-time = \"2026-06-30T16:17:28.36Z\" },\n]\n\n[[package]]\nname = \"idna\"\nversion = \"3.11\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/6f/6d/0703ccc57f3a7233505399edb88de3cbd678da106337b9fcde432b65ed60/idna-3.11.tar.gz\", hash = \"sha256:795dafcc9c04ed0c1fb032c2aa73654d8e8c5023a7df64a53f39190ada629902\", size = 194582, upload-time = \"2025-10-12T14:55:20.501Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/0e/61/66938bbb5fc52dbdf84594873d5b51fb1f7c7794e9c0f5bd885f30bc507b/idna-3.11-py3-none-any.whl\", hash = \"sha256:771a87f49d9defaf64091e6e6fe9c18d4833f140bd19464795bc32d966ca37ea\", size = 71008, upload-time = \"2025-10-12T14:55:18.883Z\" },\n]\n\n[[package]]\nname = \"jax\"\nversion = \"0.11.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"jaxlib\" },\n    { name = \"ml-dtypes\" },\n    { name = \"numpy\" },\n    { name = \"opt-einsum\" },\n    { name = \"scipy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/90/aa/c3b6ac3863a490661e255d2356802b54d57b533460fa221d30743d81a6c1/jax-0.11.1.tar.gz\", hash = \"sha256:43e0d45b1dac002eca04c2de73298395225dd0d4651e3f573a540eaa18abfd80\", size = 2864119, upload-time = \"2026-08-17T20:31:29.938Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/8f/f4/5f9a286e1eeca9faa8b83885edccf63ab2f1b22e17f6a5ea66ac86b1afe4/jax-0.11.1-py3-none-any.whl\", hash = \"sha256:72ed60bf85a0b53d0f5b5cd61e37a8b25f369f6f88481feb98ab489894861a82\", size = 3302513, upload-time = \"2026-08-17T20:29:00.294Z\" },\n]\n\n[package.optional-dependencies]\ncuda12 = [\n    { name = \"jax-cuda12-plugin\", extra = [\"with-cuda\"] },\n    { name = \"jaxlib\" },\n]\n\n[[package]]\nname = \"jax-cuda12-pjrt\"\nversion = \"0.11.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/0e/3e/d2072547b8738a7c4cf9ad79589d0efed1a4700952be30b1faa88f87969d/jax_cuda12_pjrt-0.11.1-py3-none-manylinux_2_27_aarch64.whl\", hash = \"sha256:40021d455bd94522704e321d30e8ada26a7c0a6ef95c4a7542abda0138a29d1c\", size = 179725961, upload-time = \"2026-08-17T20:29:04.18Z\" },\n    { url = \"https://files.pythonhosted.org/packages/55/15/5709e379c1191b1d354e74a04cb01d61abe29ce4bba29833229525882566/jax_cuda12_pjrt-0.11.1-py3-none-manylinux_2_27_x86_64.whl\", hash = \"sha256:fdd9d72408e17f7a23bdfa266e9c90136620a724df584629f3506722e2b2f434\", size = 184904180, upload-time = \"2026-08-17T20:29:12.991Z\" },\n]\n\n[[package]]\nname = \"jax-cuda12-plugin\"\nversion = \"0.11.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"jax-cuda12-pjrt\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/fb/28/8291d90302117e788cc40f10e4cb442444ac8bf21673ff73ef9c21f8243a/jax_cuda12_plugin-0.11.1-cp313-cp313-manylinux_2_27_aarch64.whl\", hash = \"sha256:e8a8d66f43d00b35c0430366b117c1b61283764f0d10d3965abfe39f8728486f\", size = 8550626, upload-time = \"2026-08-17T20:29:20.353Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e7/e7/d2407b86fcb882ba0ce16a6ff23d0f21d18e3725133d8ac0df7497d704a8/jax_cuda12_plugin-0.11.1-cp313-cp313-manylinux_2_27_x86_64.whl\", hash = \"sha256:d8efc51fd4998a2990c467e63c386cfdc9187c7d105825c5c4ab743e7d522d11\", size = 8594940, upload-time = \"2026-08-17T20:29:22.337Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fb/e0/de583e82a8979741ddaa8116c7d151b75a4491ccb526489d4c8043630411/jax_cuda12_plugin-0.11.1-cp314-cp314-manylinux_2_27_aarch64.whl\", hash = \"sha256:3ca119b301d9a93bcb8375c6937cf79492ff5951ca5cbb8b46f7e34af42dcfd3\", size = 8551250, upload-time = \"2026-08-17T20:29:24.075Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bc/f1/edda4a57aad1f6975bafe3abdae3297fe4cf52defe2ffe167e58093a1bcb/jax_cuda12_plugin-0.11.1-cp314-cp314-manylinux_2_27_x86_64.whl\", hash = \"sha256:6bb8f106821517e34488a5320e45f5def4a4628f2a254afa6e2c7eec35419bbe\", size = 8595070, upload-time = \"2026-08-17T20:29:25.868Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ca/c0/b880ab87b07d3b7bce14fdb965cbe9fb6b3a1b61d73b1d6886da01a3d293/jax_cuda12_plugin-0.11.1-cp314-cp314t-manylinux_2_27_aarch64.whl\", hash = \"sha256:479407a4eed9fb5b1fad37ae3a6a1c9e8284bdb2e52ba6dfc0e22ac595bb94e8\", size = 8565526, upload-time = \"2026-08-17T20:29:27.915Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6b/9f/ce21715c1788ca6686c0550feeef28d06f574872e4619a74ac729b8ff47d/jax_cuda12_plugin-0.11.1-cp314-cp314t-manylinux_2_27_x86_64.whl\", hash = \"sha256:771a43862a86874b114c0d55f23136c8a228e3d47e7718dc4ed60de84ac36d89\", size = 8605791, upload-time = \"2026-08-17T20:29:29.551Z\" },\n    { url = \"https://files.pythonhosted.org/packages/49/f3/e570a3c7a77d8b36317b214460515f4332b0960efeaafed8c00f46d2d646/jax_cuda12_plugin-0.11.1-cp315-cp315-manylinux_2_27_aarch64.whl\", hash = \"sha256:4a09e11b9c2704c6af53bcd1572066429b015a36a106882641e127f30e7a4589\", size = 8551262, upload-time = \"2026-08-17T20:29:31.169Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4c/eb/c521edf23104635e79ecba0c5881e86b85eaf632241d911220a64ba926b5/jax_cuda12_plugin-0.11.1-cp315-cp315-manylinux_2_27_x86_64.whl\", hash = \"sha256:d87516db355e761eb98efefd817a5e985688bad32d3c05a93eb7b64ed721b3d8\", size = 8595108, upload-time = \"2026-08-17T20:29:33.159Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b0/81/ae93fb9edf4fdbace632ce1e649a3f8965311efd40e22d7bf0c51c2d5246/jax_cuda12_plugin-0.11.1-cp315-cp315t-manylinux_2_27_aarch64.whl\", hash = \"sha256:b6c88d844e26444e78dc05d8d15342d84e15aca79ab34881020e49f252fa8024\", size = 8565490, upload-time = \"2026-08-17T20:29:34.848Z\" },\n    { url = \"https://files.pythonhosted.org/packages/68/ec/0f85c6d5eec3f2f83ceda1c6d8ab45a7dc025914cd50dd4d82b75e483510/jax_cuda12_plugin-0.11.1-cp315-cp315t-manylinux_2_27_x86_64.whl\", hash = \"sha256:055d8835b603f5a7a374de5342bb5cfcb0a4bbbb8525e940bbc51aee383ecdbe\", size = 8606031, upload-time = \"2026-08-17T20:29:37.016Z\" },\n]\n\n[package.optional-dependencies]\nwith-cuda = [\n    { name = \"nvidia-cublas-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cuda-cupti-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cuda-nvcc-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cuda-nvrtc-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cuda-runtime-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cudnn-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cufft-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cusolver-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cusparse-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-nccl-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-nvjitlink-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-nvshmem-cu12\", marker = \"sys_platform == 'linux'\" },\n]\n\n[[package]]\nname = \"jaxlib\"\nversion = \"0.11.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"ml-dtypes\" },\n    { name = \"numpy\" },\n    { name = \"scipy\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/a0/22/d076bf545853d1f60ef906cb6d69751f9b149f857f4390de989d5165ed80/jaxlib-0.11.1-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:c7518af3168ab4cf0a00b92f5463018baf0dad3faa3b358a3d688996afa6fd50\", size = 63174384, upload-time = \"2026-08-17T20:30:21.949Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a8/3c/5b0ce63c880d4f9cef492f04e11be7a60bdd3f529311839652b928e8b320/jaxlib-0.11.1-cp313-cp313-manylinux_2_27_aarch64.whl\", hash = \"sha256:3a679a49b8d329b6e431f3aeb666467c6efac750e3b2ee90d0e74efe7959e643\", size = 82774089, upload-time = \"2026-08-17T20:30:25.232Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/28/ef1371618e784880e68c2ab5277d5ccbaf518a2a5ec9ec05ef90a9ee7d1b/jaxlib-0.11.1-cp313-cp313-manylinux_2_27_x86_64.whl\", hash = \"sha256:7ebe86a7b891fcda83e7f634a677d285681a7b80b3ec9ed435536078a8371acf\", size = 87901562, upload-time = \"2026-08-17T20:30:28.873Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fe/c7/f92d23dc89bdbe5193ad139aa8973eab485898f330de2033bc4fdd8ac4c9/jaxlib-0.11.1-cp313-cp313-win_amd64.whl\", hash = \"sha256:8379a8902db216f21673e7591acedc8f925658c59d9d2ec9afd5e2244246986a\", size = 68531205, upload-time = \"2026-08-17T20:30:32.376Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a8/90/29f37540af0d463838eaac236d58267815a972a5e2f5e59dc6e1992c5dbc/jaxlib-0.11.1-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:a063d6110d296a935933c35aa7ed61b3a22ae2466e38834eecd48ae2d14fb8a3\", size = 63174889, upload-time = \"2026-08-17T20:30:35.472Z\" },\n    { url = \"https://files.pythonhosted.org/packages/35/7f/263b873ed570567880e3ec2acb13eb5cf184972b5b79d883dbccc7d58c4a/jaxlib-0.11.1-cp314-cp314-manylinux_2_27_aarch64.whl\", hash = \"sha256:226616df027f1348da77764753c6c1e2f4d45b5551b67bcfdcafcf9cadf2e280\", size = 82773791, upload-time = \"2026-08-17T20:30:38.783Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f7/a2/07dba61656a7fd3b0db734834158e9abcc56372592d9326cf39a72c36762/jaxlib-0.11.1-cp314-cp314-manylinux_2_27_x86_64.whl\", hash = \"sha256:739ead792ddb854cb3ca5decfe00aab08a731131ab2cbeed9b74f4545c92fd01\", size = 87903999, upload-time = \"2026-08-17T20:30:42.645Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6b/4b/a925e73d19a7cb60c25396db208a1dd43ab7ae9f77a85646e65c02c3e961/jaxlib-0.11.1-cp314-cp314-win_amd64.whl\", hash = \"sha256:3c2788a45d334be1240547a31df0f8af5f1b59e95984c3bc86d9badce9293685\", size = 71068954, upload-time = \"2026-08-17T20:30:47.013Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ab/2f/d4eef297c2f8c3dd5e2ba1afb12d14328c13d343681d70d6d5eb95e53f17/jaxlib-0.11.1-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:8dfbca728bd534c0690514527a15db52a8e74f7bae406984b57a3c0c99e75ab6\", size = 63263304, upload-time = \"2026-08-17T20:30:50.17Z\" },\n    { url = \"https://files.pythonhosted.org/packages/60/83/0eb0b2b7d9a32a742e351bf8f94663b3759408c579bd8964628fe9e0bcbe/jaxlib-0.11.1-cp314-cp314t-manylinux_2_27_aarch64.whl\", hash = \"sha256:f9fc4eccfb882eab746ac75862e82833eab1a72d864dcb20bdc83cdf295d81bd\", size = 82866887, upload-time = \"2026-08-17T20:30:53.518Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/c6/d2e03edf89d577241aaa70a82a21a7e2474a113af4f7e5b2bccd65f72a2e/jaxlib-0.11.1-cp314-cp314t-manylinux_2_27_x86_64.whl\", hash = \"sha256:12803e2d6ca821d9f59aeb31ceaa6e49403aaeefbb62e3cba90e1ebcbe244209\", size = 87999113, upload-time = \"2026-08-17T20:30:57.474Z\" },\n    { url = \"https://files.pythonhosted.org/packages/69/93/da40546a2f67735717a1ffb4751da4eb92527fa326caa6e9973444b41321/jaxlib-0.11.1-cp315-cp315-macosx_11_0_arm64.whl\", hash = \"sha256:6e264bd7cecff9053f71c4c7d1aeb0940aa7da9226ddcb00117abb39b5faccf4\", size = 63174333, upload-time = \"2026-08-17T20:31:00.789Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/da/d73f62bc74692640e0d140db8964fa98a403686eb22c8d0810776e3a2e9e/jaxlib-0.11.1-cp315-cp315-manylinux_2_27_aarch64.whl\", hash = \"sha256:93c945387919ae27e1475b86802f72ec9f511f65ec74677b33ba47f895e51f9c\", size = 82774506, upload-time = \"2026-08-17T20:31:03.949Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/c4/44e62769133051f37e12e33cf41e50c24c229c9378624c076edf53f8dd73/jaxlib-0.11.1-cp315-cp315-manylinux_2_27_x86_64.whl\", hash = \"sha256:b953f341c67d28f202b8af6dfaf9908281e2129ad9bc100454a9fdd2dae0b6f2\", size = 87904049, upload-time = \"2026-08-17T20:31:12.41Z\" },\n    { url = \"https://files.pythonhosted.org/packages/75/d1/1243129103b5df137cc84d2bd998d403b5dd2ebcb857f51fd318ebd20282/jaxlib-0.11.1-cp315-cp315-win_amd64.whl\", hash = \"sha256:8f7956e26fc27b3782b180688545df6ac98c60b9429c45467eaa268bdc60f091\", size = 71068945, upload-time = \"2026-08-17T20:31:17.332Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8f/17/bbc0a38d2d560c92e1dd123d293ec2f78e24a843baa13238fd361e7ab370/jaxlib-0.11.1-cp315-cp315t-macosx_11_0_arm64.whl\", hash = \"sha256:d3945259807c26d231a2b61a63f4b6f1058f6519803b9bcc55ea2f1ae6a13108\", size = 63263361, upload-time = \"2026-08-17T20:31:20.369Z\" },\n    { url = \"https://files.pythonhosted.org/packages/97/5b/819e20e911ba4eae21f96ec808a97605383d519d605276914a2b0fb8ef2a/jaxlib-0.11.1-cp315-cp315t-manylinux_2_27_aarch64.whl\", hash = \"sha256:3bce7f70714ed7e1967b9725e67c0aa3e111ca7e0dc7434c5d7d1e2047a8de26\", size = 82868605, upload-time = \"2026-08-17T20:31:23.805Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8c/e7/9593d22d398b66dae5fab17f961ed16ce7acfe11425276a6d2a0200d97ff/jaxlib-0.11.1-cp315-cp315t-manylinux_2_27_x86_64.whl\", hash = \"sha256:a3064a14d47f03b777454667bc8bf0a7c2d506714fe108adacf734f63cd7a5ae\", size = 87998599, upload-time = \"2026-08-17T20:31:27.376Z\" },\n]\n\n[[package]]\nname = \"kiwisolver\"\nversion = \"1.4.9\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/5c/3c/85844f1b0feb11ee581ac23fe5fce65cd049a200c1446708cc1b7f922875/kiwisolver-1.4.9.tar.gz\", hash = \"sha256:c3b22c26c6fd6811b0ae8363b95ca8ce4ea3c202d3d0975b2914310ceb1bcc4d\", size = 97564, upload-time = \"2025-08-10T21:27:49.279Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/31/c1/c2686cda909742ab66c7388e9a1a8521a59eb89f8bcfbee28fc980d07e24/kiwisolver-1.4.9-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:a5d0432ccf1c7ab14f9949eec60c5d1f924f17c037e9f8b33352fa05799359b8\", size = 123681, upload-time = \"2025-08-10T21:26:26.725Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ca/f0/f44f50c9f5b1a1860261092e3bc91ecdc9acda848a8b8c6abfda4a24dd5c/kiwisolver-1.4.9-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:efb3a45b35622bb6c16dbfab491a8f5a391fe0e9d45ef32f4df85658232ca0e2\", size = 66464, upload-time = \"2025-08-10T21:26:27.733Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2d/7a/9d90a151f558e29c3936b8a47ac770235f436f2120aca41a6d5f3d62ae8d/kiwisolver-1.4.9-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:1a12cf6398e8a0a001a059747a1cbf24705e18fe413bc22de7b3d15c67cffe3f\", size = 64961, upload-time = \"2025-08-10T21:26:28.729Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e9/e9/f218a2cb3a9ffbe324ca29a9e399fa2d2866d7f348ec3a88df87fc248fc5/kiwisolver-1.4.9-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:b67e6efbf68e077dd71d1a6b37e43e1a99d0bff1a3d51867d45ee8908b931098\", size = 1474607, upload-time = \"2025-08-10T21:26:29.798Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/28/aac26d4c882f14de59041636292bc838db8961373825df23b8eeb807e198/kiwisolver-1.4.9-cp313-cp313-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:5656aa670507437af0207645273ccdfee4f14bacd7f7c67a4306d0dcaeaf6eed\", size = 1276546, upload-time = \"2025-08-10T21:26:31.401Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8b/ad/8bfc1c93d4cc565e5069162f610ba2f48ff39b7de4b5b8d93f69f30c4bed/kiwisolver-1.4.9-cp313-cp313-manylinux_2_24_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:bfc08add558155345129c7803b3671cf195e6a56e7a12f3dde7c57d9b417f525\", size = 1294482, upload-time = \"2025-08-10T21:26:32.721Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/f1/6aca55ff798901d8ce403206d00e033191f63d82dd708a186e0ed2067e9c/kiwisolver-1.4.9-cp313-cp313-manylinux_2_24_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:40092754720b174e6ccf9e845d0d8c7d8e12c3d71e7fc35f55f3813e96376f78\", size = 1343720, upload-time = \"2025-08-10T21:26:34.032Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d1/91/eed031876c595c81d90d0f6fc681ece250e14bf6998c3d7c419466b523b7/kiwisolver-1.4.9-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:497d05f29a1300d14e02e6441cf0f5ee81c1ff5a304b0d9fb77423974684e08b\", size = 2224907, upload-time = \"2025-08-10T21:26:35.824Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e9/ec/4d1925f2e49617b9cca9c34bfa11adefad49d00db038e692a559454dfb2e/kiwisolver-1.4.9-cp313-cp313-musllinux_1_2_ppc64le.whl\", hash = \"sha256:bdd1a81a1860476eb41ac4bc1e07b3f07259e6d55bbf739b79c8aaedcf512799\", size = 2321334, upload-time = \"2025-08-10T21:26:37.534Z\" },\n    { url = \"https://files.pythonhosted.org/packages/43/cb/450cd4499356f68802750c6ddc18647b8ea01ffa28f50d20598e0befe6e9/kiwisolver-1.4.9-cp313-cp313-musllinux_1_2_s390x.whl\", hash = \"sha256:e6b93f13371d341afee3be9f7c5964e3fe61d5fa30f6a30eb49856935dfe4fc3\", size = 2488313, upload-time = \"2025-08-10T21:26:39.191Z\" },\n    { url = \"https://files.pythonhosted.org/packages/71/67/fc76242bd99f885651128a5d4fa6083e5524694b7c88b489b1b55fdc491d/kiwisolver-1.4.9-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:d75aa530ccfaa593da12834b86a0724f58bff12706659baa9227c2ccaa06264c\", size = 2291970, upload-time = \"2025-08-10T21:26:40.828Z\" },\n    { url = \"https://files.pythonhosted.org/packages/75/bd/f1a5d894000941739f2ae1b65a32892349423ad49c2e6d0771d0bad3fae4/kiwisolver-1.4.9-cp313-cp313-win_amd64.whl\", hash = \"sha256:dd0a578400839256df88c16abddf9ba14813ec5f21362e1fe65022e00c883d4d\", size = 73894, upload-time = \"2025-08-10T21:26:42.33Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/38/dce480814d25b99a391abbddadc78f7c117c6da34be68ca8b02d5848b424/kiwisolver-1.4.9-cp313-cp313-win_arm64.whl\", hash = \"sha256:d4188e73af84ca82468f09cadc5ac4db578109e52acb4518d8154698d3a87ca2\", size = 64995, upload-time = \"2025-08-10T21:26:43.889Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e2/37/7d218ce5d92dadc5ebdd9070d903e0c7cf7edfe03f179433ac4d13ce659c/kiwisolver-1.4.9-cp313-cp313t-macosx_10_13_universal2.whl\", hash = \"sha256:5a0f2724dfd4e3b3ac5a82436a8e6fd16baa7d507117e4279b660fe8ca38a3a1\", size = 126510, upload-time = \"2025-08-10T21:26:44.915Z\" },\n    { url = \"https://files.pythonhosted.org/packages/23/b0/e85a2b48233daef4b648fb657ebbb6f8367696a2d9548a00b4ee0eb67803/kiwisolver-1.4.9-cp313-cp313t-macosx_10_13_x86_64.whl\", hash = \"sha256:1b11d6a633e4ed84fc0ddafd4ebfd8ea49b3f25082c04ad12b8315c11d504dc1\", size = 67903, upload-time = \"2025-08-10T21:26:45.934Z\" },\n    { url = \"https://files.pythonhosted.org/packages/44/98/f2425bc0113ad7de24da6bb4dae1343476e95e1d738be7c04d31a5d037fd/kiwisolver-1.4.9-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:61874cdb0a36016354853593cffc38e56fc9ca5aa97d2c05d3dcf6922cd55a11\", size = 66402, upload-time = \"2025-08-10T21:26:47.101Z\" },\n    { url = \"https://files.pythonhosted.org/packages/98/d8/594657886df9f34c4177cc353cc28ca7e6e5eb562d37ccc233bff43bbe2a/kiwisolver-1.4.9-cp313-cp313t-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:60c439763a969a6af93b4881db0eed8fadf93ee98e18cbc35bc8da868d0c4f0c\", size = 1582135, upload-time = \"2025-08-10T21:26:48.665Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5c/c6/38a115b7170f8b306fc929e166340c24958347308ea3012c2b44e7e295db/kiwisolver-1.4.9-cp313-cp313t-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:92a2f997387a1b79a75e7803aa7ded2cfbe2823852ccf1ba3bcf613b62ae3197\", size = 1389409, upload-time = \"2025-08-10T21:26:50.335Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bf/3b/e04883dace81f24a568bcee6eb3001da4ba05114afa622ec9b6fafdc1f5e/kiwisolver-1.4.9-cp313-cp313t-manylinux_2_24_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:a31d512c812daea6d8b3be3b2bfcbeb091dbb09177706569bcfc6240dcf8b41c\", size = 1401763, upload-time = \"2025-08-10T21:26:51.867Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9f/80/20ace48e33408947af49d7d15c341eaee69e4e0304aab4b7660e234d6288/kiwisolver-1.4.9-cp313-cp313t-manylinux_2_24_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:52a15b0f35dad39862d376df10c5230155243a2c1a436e39eb55623ccbd68185\", size = 1453643, upload-time = \"2025-08-10T21:26:53.592Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/31/6ce4380a4cd1f515bdda976a1e90e547ccd47b67a1546d63884463c92ca9/kiwisolver-1.4.9-cp313-cp313t-musllinux_1_2_aarch64.whl\", hash = \"sha256:a30fd6fdef1430fd9e1ba7b3398b5ee4e2887783917a687d86ba69985fb08748\", size = 2330818, upload-time = \"2025-08-10T21:26:55.051Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fa/e9/3f3fcba3bcc7432c795b82646306e822f3fd74df0ee81f0fa067a1f95668/kiwisolver-1.4.9-cp313-cp313t-musllinux_1_2_ppc64le.whl\", hash = \"sha256:cc9617b46837c6468197b5945e196ee9ca43057bb7d9d1ae688101e4e1dddf64\", size = 2419963, upload-time = \"2025-08-10T21:26:56.421Z\" },\n    { url = \"https://files.pythonhosted.org/packages/99/43/7320c50e4133575c66e9f7dadead35ab22d7c012a3b09bb35647792b2a6d/kiwisolver-1.4.9-cp313-cp313t-musllinux_1_2_s390x.whl\", hash = \"sha256:0ab74e19f6a2b027ea4f845a78827969af45ce790e6cb3e1ebab71bdf9f215ff\", size = 2594639, upload-time = \"2025-08-10T21:26:57.882Z\" },\n    { url = \"https://files.pythonhosted.org/packages/65/d6/17ae4a270d4a987ef8a385b906d2bdfc9fce502d6dc0d3aea865b47f548c/kiwisolver-1.4.9-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:dba5ee5d3981160c28d5490f0d1b7ed730c22470ff7f6cc26cfcfaacb9896a07\", size = 2391741, upload-time = \"2025-08-10T21:26:59.237Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/8f/8f6f491d595a9e5912971f3f863d81baddccc8a4d0c3749d6a0dd9ffc9df/kiwisolver-1.4.9-cp313-cp313t-win_arm64.whl\", hash = \"sha256:0749fd8f4218ad2e851e11cc4dc05c7cbc0cbc4267bdfdb31782e65aace4ee9c\", size = 68646, upload-time = \"2025-08-10T21:27:00.52Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6b/32/6cc0fbc9c54d06c2969faa9c1d29f5751a2e51809dd55c69055e62d9b426/kiwisolver-1.4.9-cp314-cp314-macosx_10_13_universal2.whl\", hash = \"sha256:9928fe1eb816d11ae170885a74d074f57af3a0d65777ca47e9aeb854a1fba386\", size = 123806, upload-time = \"2025-08-10T21:27:01.537Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b2/dd/2bfb1d4a4823d92e8cbb420fe024b8d2167f72079b3bb941207c42570bdf/kiwisolver-1.4.9-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:d0005b053977e7b43388ddec89fa567f43d4f6d5c2c0affe57de5ebf290dc552\", size = 66605, upload-time = \"2025-08-10T21:27:03.335Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f7/69/00aafdb4e4509c2ca6064646cba9cd4b37933898f426756adb2cb92ebbed/kiwisolver-1.4.9-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:2635d352d67458b66fd0667c14cb1d4145e9560d503219034a18a87e971ce4f3\", size = 64925, upload-time = \"2025-08-10T21:27:04.339Z\" },\n    { url = \"https://files.pythonhosted.org/packages/43/dc/51acc6791aa14e5cb6d8a2e28cefb0dc2886d8862795449d021334c0df20/kiwisolver-1.4.9-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:767c23ad1c58c9e827b649a9ab7809fd5fd9db266a9cf02b0e926ddc2c680d58\", size = 1472414, upload-time = \"2025-08-10T21:27:05.437Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3d/bb/93fa64a81db304ac8a246f834d5094fae4b13baf53c839d6bb6e81177129/kiwisolver-1.4.9-cp314-cp314-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:72d0eb9fba308b8311685c2268cf7d0a0639a6cd027d8128659f72bdd8a024b4\", size = 1281272, upload-time = \"2025-08-10T21:27:07.063Z\" },\n    { url = \"https://files.pythonhosted.org/packages/70/e6/6df102916960fb8d05069d4bd92d6d9a8202d5a3e2444494e7cd50f65b7a/kiwisolver-1.4.9-cp314-cp314-manylinux_2_24_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:f68e4f3eeca8fb22cc3d731f9715a13b652795ef657a13df1ad0c7dc0e9731df\", size = 1298578, upload-time = \"2025-08-10T21:27:08.452Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7c/47/e142aaa612f5343736b087864dbaebc53ea8831453fb47e7521fa8658f30/kiwisolver-1.4.9-cp314-cp314-manylinux_2_24_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:d84cd4061ae292d8ac367b2c3fa3aad11cb8625a95d135fe93f286f914f3f5a6\", size = 1345607, upload-time = \"2025-08-10T21:27:10.125Z\" },\n    { url = \"https://files.pythonhosted.org/packages/54/89/d641a746194a0f4d1a3670fb900d0dbaa786fb98341056814bc3f058fa52/kiwisolver-1.4.9-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:a60ea74330b91bd22a29638940d115df9dc00af5035a9a2a6ad9399ffb4ceca5\", size = 2230150, upload-time = \"2025-08-10T21:27:11.484Z\" },\n    { url = \"https://files.pythonhosted.org/packages/aa/6b/5ee1207198febdf16ac11f78c5ae40861b809cbe0e6d2a8d5b0b3044b199/kiwisolver-1.4.9-cp314-cp314-musllinux_1_2_ppc64le.whl\", hash = \"sha256:ce6a3a4e106cf35c2d9c4fa17c05ce0b180db622736845d4315519397a77beaf\", size = 2325979, upload-time = \"2025-08-10T21:27:12.917Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fc/ff/b269eefd90f4ae14dcc74973d5a0f6d28d3b9bb1afd8c0340513afe6b39a/kiwisolver-1.4.9-cp314-cp314-musllinux_1_2_s390x.whl\", hash = \"sha256:77937e5e2a38a7b48eef0585114fe7930346993a88060d0bf886086d2aa49ef5\", size = 2491456, upload-time = \"2025-08-10T21:27:14.353Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fc/d4/10303190bd4d30de547534601e259a4fbf014eed94aae3e5521129215086/kiwisolver-1.4.9-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:24c175051354f4a28c5d6a31c93906dc653e2bf234e8a4bbfb964892078898ce\", size = 2294621, upload-time = \"2025-08-10T21:27:15.808Z\" },\n    { url = \"https://files.pythonhosted.org/packages/28/e0/a9a90416fce5c0be25742729c2ea52105d62eda6c4be4d803c2a7be1fa50/kiwisolver-1.4.9-cp314-cp314-win_amd64.whl\", hash = \"sha256:0763515d4df10edf6d06a3c19734e2566368980d21ebec439f33f9eb936c07b7\", size = 75417, upload-time = \"2025-08-10T21:27:17.436Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1f/10/6949958215b7a9a264299a7db195564e87900f709db9245e4ebdd3c70779/kiwisolver-1.4.9-cp314-cp314-win_arm64.whl\", hash = \"sha256:0e4e2bf29574a6a7b7f6cb5fa69293b9f96c928949ac4a53ba3f525dffb87f9c\", size = 66582, upload-time = \"2025-08-10T21:27:18.436Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ec/79/60e53067903d3bc5469b369fe0dfc6b3482e2133e85dae9daa9527535991/kiwisolver-1.4.9-cp314-cp314t-macosx_10_13_universal2.whl\", hash = \"sha256:d976bbb382b202f71c67f77b0ac11244021cfa3f7dfd9e562eefcea2df711548\", size = 126514, upload-time = \"2025-08-10T21:27:19.465Z\" },\n    { url = \"https://files.pythonhosted.org/packages/25/d1/4843d3e8d46b072c12a38c97c57fab4608d36e13fe47d47ee96b4d61ba6f/kiwisolver-1.4.9-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:2489e4e5d7ef9a1c300a5e0196e43d9c739f066ef23270607d45aba368b91f2d\", size = 67905, upload-time = \"2025-08-10T21:27:20.51Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8c/ae/29ffcbd239aea8b93108de1278271ae764dfc0d803a5693914975f200596/kiwisolver-1.4.9-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:e2ea9f7ab7fbf18fffb1b5434ce7c69a07582f7acc7717720f1d69f3e806f90c\", size = 66399, upload-time = \"2025-08-10T21:27:21.496Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a1/ae/d7ba902aa604152c2ceba5d352d7b62106bedbccc8e95c3934d94472bfa3/kiwisolver-1.4.9-cp314-cp314t-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:b34e51affded8faee0dfdb705416153819d8ea9250bbbf7ea1b249bdeb5f1122\", size = 1582197, upload-time = \"2025-08-10T21:27:22.604Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f2/41/27c70d427eddb8bc7e4f16420a20fefc6f480312122a59a959fdfe0445ad/kiwisolver-1.4.9-cp314-cp314t-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:d8aacd3d4b33b772542b2e01beb50187536967b514b00003bdda7589722d2a64\", size = 1390125, upload-time = \"2025-08-10T21:27:24.036Z\" },\n    { url = \"https://files.pythonhosted.org/packages/41/42/b3799a12bafc76d962ad69083f8b43b12bf4fe78b097b12e105d75c9b8f1/kiwisolver-1.4.9-cp314-cp314t-manylinux_2_24_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:7cf974dd4e35fa315563ac99d6287a1024e4dc2077b8a7d7cd3d2fb65d283134\", size = 1402612, upload-time = \"2025-08-10T21:27:25.773Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d2/b5/a210ea073ea1cfaca1bb5c55a62307d8252f531beb364e18aa1e0888b5a0/kiwisolver-1.4.9-cp314-cp314t-manylinux_2_24_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:85bd218b5ecfbee8c8a82e121802dcb519a86044c9c3b2e4aef02fa05c6da370\", size = 1453990, upload-time = \"2025-08-10T21:27:27.089Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5f/ce/a829eb8c033e977d7ea03ed32fb3c1781b4fa0433fbadfff29e39c676f32/kiwisolver-1.4.9-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:0856e241c2d3df4efef7c04a1e46b1936b6120c9bcf36dd216e3acd84bc4fb21\", size = 2331601, upload-time = \"2025-08-10T21:27:29.343Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e0/4b/b5e97eb142eb9cd0072dacfcdcd31b1c66dc7352b0f7c7255d339c0edf00/kiwisolver-1.4.9-cp314-cp314t-musllinux_1_2_ppc64le.whl\", hash = \"sha256:9af39d6551f97d31a4deebeac6f45b156f9755ddc59c07b402c148f5dbb6482a\", size = 2422041, upload-time = \"2025-08-10T21:27:30.754Z\" },\n    { url = \"https://files.pythonhosted.org/packages/40/be/8eb4cd53e1b85ba4edc3a9321666f12b83113a178845593307a3e7891f44/kiwisolver-1.4.9-cp314-cp314t-musllinux_1_2_s390x.whl\", hash = \"sha256:bb4ae2b57fc1d8cbd1cf7b1d9913803681ffa903e7488012be5b76dedf49297f\", size = 2594897, upload-time = \"2025-08-10T21:27:32.803Z\" },\n    { url = \"https://files.pythonhosted.org/packages/99/dd/841e9a66c4715477ea0abc78da039832fbb09dac5c35c58dc4c41a407b8a/kiwisolver-1.4.9-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:aedff62918805fb62d43a4aa2ecd4482c380dc76cd31bd7c8878588a61bd0369\", size = 2391835, upload-time = \"2025-08-10T21:27:34.23Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0c/28/4b2e5c47a0da96896fdfdb006340ade064afa1e63675d01ea5ac222b6d52/kiwisolver-1.4.9-cp314-cp314t-win_amd64.whl\", hash = \"sha256:1fa333e8b2ce4d9660f2cda9c0e1b6bafcfb2457a9d259faa82289e73ec24891\", size = 79988, upload-time = \"2025-08-10T21:27:35.587Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/be/3578e8afd18c88cdf9cb4cffde75a96d2be38c5a903f1ed0ceec061bd09e/kiwisolver-1.4.9-cp314-cp314t-win_arm64.whl\", hash = \"sha256:4a48a2ce79d65d363597ef7b567ce3d14d68783d2b2263d98db3d9477805ba32\", size = 70260, upload-time = \"2025-08-10T21:27:36.606Z\" },\n]\n\n[[package]]\nname = \"markdown-it-py\"\nversion = \"4.0.0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"mdurl\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/5b/f5/4ec618ed16cc4f8fb3b701563655a69816155e79e24a17b651541804721d/markdown_it_py-4.0.0.tar.gz\", hash = \"sha256:cb0a2b4aa34f932c007117b194e945bd74e0ec24133ceb5bac59009cda1cb9f3\", size = 73070, upload-time = \"2025-08-11T12:57:52.854Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/94/54/e7d793b573f298e1c9013b8c4dade17d481164aa517d1d7148619c2cedbf/markdown_it_py-4.0.0-py3-none-any.whl\", hash = \"sha256:87327c59b172c5011896038353a81343b6754500a08cd7a4973bb48c6d578147\", size = 87321, upload-time = \"2025-08-11T12:57:51.923Z\" },\n]\n\n[[package]]\nname = \"matplotlib\"\nversion = \"3.10.8\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"contourpy\" },\n    { name = \"cycler\" },\n    { name = \"fonttools\" },\n    { name = \"kiwisolver\" },\n    { name = \"numpy\" },\n    { name = \"packaging\" },\n    { name = \"pillow\" },\n    { name = \"pyparsing\" },\n    { name = \"python-dateutil\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/8a/76/d3c6e3a13fe484ebe7718d14e269c9569c4eb0020a968a327acb3b9a8fe6/matplotlib-3.10.8.tar.gz\", hash = \"sha256:2299372c19d56bcd35cf05a2738308758d32b9eaed2371898d8f5bd33f084aa3\", size = 34806269, upload-time = \"2025-12-10T22:56:51.155Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/3d/b9/15fd5541ef4f5b9a17eefd379356cf12175fe577424e7b1d80676516031a/matplotlib-3.10.8-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:3f2e409836d7f5ac2f1c013110a4d50b9f7edc26328c108915f9075d7d7a91b6\", size = 8261076, upload-time = \"2025-12-10T22:55:44.648Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8d/a0/2ba3473c1b66b9c74dc7107c67e9008cb1782edbe896d4c899d39ae9cf78/matplotlib-3.10.8-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:56271f3dac49a88d7fca5060f004d9d22b865f743a12a23b1e937a0be4818ee1\", size = 8148794, upload-time = \"2025-12-10T22:55:46.252Z\" },\n    { url = \"https://files.pythonhosted.org/packages/75/97/a471f1c3eb1fd6f6c24a31a5858f443891d5127e63a7788678d14e249aea/matplotlib-3.10.8-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:a0a7f52498f72f13d4a25ea70f35f4cb60642b466cbb0a9be951b5bc3f45a486\", size = 8718474, upload-time = \"2025-12-10T22:55:47.864Z\" },\n    { url = \"https://files.pythonhosted.org/packages/01/be/cd478f4b66f48256f42927d0acbcd63a26a893136456cd079c0cc24fbabf/matplotlib-3.10.8-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:646d95230efb9ca614a7a594d4fcacde0ac61d25e37dd51710b36477594963ce\", size = 9549637, upload-time = \"2025-12-10T22:55:50.048Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5d/7c/8dc289776eae5109e268c4fb92baf870678dc048a25d4ac903683b86d5bf/matplotlib-3.10.8-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:f89c151aab2e2e23cb3fe0acad1e8b82841fd265379c4cecd0f3fcb34c15e0f6\", size = 9613678, upload-time = \"2025-12-10T22:55:52.21Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/40/37612487cc8a437d4dd261b32ca21fe2d79510fe74af74e1f42becb1bdb8/matplotlib-3.10.8-cp313-cp313-win_amd64.whl\", hash = \"sha256:e8ea3e2d4066083e264e75c829078f9e149fa119d27e19acd503de65e0b13149\", size = 8142686, upload-time = \"2025-12-10T22:55:54.253Z\" },\n    { url = \"https://files.pythonhosted.org/packages/66/52/8d8a8730e968185514680c2a6625943f70269509c3dcfc0dcf7d75928cb8/matplotlib-3.10.8-cp313-cp313-win_arm64.whl\", hash = \"sha256:c108a1d6fa78a50646029cb6d49808ff0fc1330fda87fa6f6250c6b5369b6645\", size = 8012917, upload-time = \"2025-12-10T22:55:56.268Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/27/51fe26e1062f298af5ef66343d8ef460e090a27fea73036c76c35821df04/matplotlib-3.10.8-cp313-cp313t-macosx_10_13_x86_64.whl\", hash = \"sha256:ad3d9833a64cf48cc4300f2b406c3d0f4f4724a91c0bd5640678a6ba7c102077\", size = 8305679, upload-time = \"2025-12-10T22:55:57.856Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2c/1e/4de865bc591ac8e3062e835f42dd7fe7a93168d519557837f0e37513f629/matplotlib-3.10.8-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:eb3823f11823deade26ce3b9f40dcb4a213da7a670013929f31d5f5ed1055b22\", size = 8198336, upload-time = \"2025-12-10T22:55:59.371Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c6/cb/2f7b6e75fb4dce87ef91f60cac4f6e34f4c145ab036a22318ec837971300/matplotlib-3.10.8-cp313-cp313t-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:d9050fee89a89ed57b4fb2c1bfac9a3d0c57a0d55aed95949eedbc42070fea39\", size = 8731653, upload-time = \"2025-12-10T22:56:01.032Z\" },\n    { url = \"https://files.pythonhosted.org/packages/46/b3/bd9c57d6ba670a37ab31fb87ec3e8691b947134b201f881665b28cc039ff/matplotlib-3.10.8-cp313-cp313t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:b44d07310e404ba95f8c25aa5536f154c0a8ec473303535949e52eb71d0a1565\", size = 9561356, upload-time = \"2025-12-10T22:56:02.95Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c0/3d/8b94a481456dfc9dfe6e39e93b5ab376e50998cddfd23f4ae3b431708f16/matplotlib-3.10.8-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:0a33deb84c15ede243aead39f77e990469fff93ad1521163305095b77b72ce4a\", size = 9614000, upload-time = \"2025-12-10T22:56:05.411Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bd/cd/bc06149fe5585ba800b189a6a654a75f1f127e8aab02fd2be10df7fa500c/matplotlib-3.10.8-cp313-cp313t-win_amd64.whl\", hash = \"sha256:3a48a78d2786784cc2413e57397981fb45c79e968d99656706018d6e62e57958\", size = 8220043, upload-time = \"2025-12-10T22:56:07.551Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e3/de/b22cf255abec916562cc04eef457c13e58a1990048de0c0c3604d082355e/matplotlib-3.10.8-cp313-cp313t-win_arm64.whl\", hash = \"sha256:15d30132718972c2c074cd14638c7f4592bd98719e2308bccea40e0538bc0cb5\", size = 8062075, upload-time = \"2025-12-10T22:56:09.178Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3c/43/9c0ff7a2f11615e516c3b058e1e6e8f9614ddeca53faca06da267c48345d/matplotlib-3.10.8-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:b53285e65d4fa4c86399979e956235deb900be5baa7fc1218ea67fbfaeaadd6f\", size = 8262481, upload-time = \"2025-12-10T22:56:10.885Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6f/ca/e8ae28649fcdf039fda5ef554b40a95f50592a3c47e6f7270c9561c12b07/matplotlib-3.10.8-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:32f8dce744be5569bebe789e46727946041199030db8aeb2954d26013a0eb26b\", size = 8151473, upload-time = \"2025-12-10T22:56:12.377Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f1/6f/009d129ae70b75e88cbe7e503a12a4c0670e08ed748a902c2568909e9eb5/matplotlib-3.10.8-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:4cf267add95b1c88300d96ca837833d4112756045364f5c734a2276038dae27d\", size = 9553896, upload-time = \"2025-12-10T22:56:14.432Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/26/4221a741eb97967bc1fd5e4c52b9aa5a91b2f4ec05b59f6def4d820f9df9/matplotlib-3.10.8-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:2cf5bd12cecf46908f286d7838b2abc6c91cda506c0445b8223a7c19a00df008\", size = 9824193, upload-time = \"2025-12-10T22:56:16.29Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1f/f3/3abf75f38605772cf48a9daf5821cd4f563472f38b4b828c6fba6fa6d06e/matplotlib-3.10.8-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:41703cc95688f2516b480f7f339d8851a6035f18e100ee6a32bc0b8536a12a9c\", size = 9615444, upload-time = \"2025-12-10T22:56:18.155Z\" },\n    { url = \"https://files.pythonhosted.org/packages/93/a5/de89ac80f10b8dc615807ee1133cd99ac74082581196d4d9590bea10690d/matplotlib-3.10.8-cp314-cp314-win_amd64.whl\", hash = \"sha256:83d282364ea9f3e52363da262ce32a09dfe241e4080dcedda3c0db059d3c1f11\", size = 8272719, upload-time = \"2025-12-10T22:56:20.366Z\" },\n    { url = \"https://files.pythonhosted.org/packages/69/ce/b006495c19ccc0a137b48083168a37bd056392dee02f87dba0472f2797fe/matplotlib-3.10.8-cp314-cp314-win_arm64.whl\", hash = \"sha256:2c1998e92cd5999e295a731bcb2911c75f597d937341f3030cc24ef2733d78a8\", size = 8144205, upload-time = \"2025-12-10T22:56:22.239Z\" },\n    { url = \"https://files.pythonhosted.org/packages/68/d9/b31116a3a855bd313c6fcdb7226926d59b041f26061c6c5b1be66a08c826/matplotlib-3.10.8-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:b5a2b97dbdc7d4f353ebf343744f1d1f1cca8aa8bfddb4262fcf4306c3761d50\", size = 8305785, upload-time = \"2025-12-10T22:56:24.218Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1e/90/6effe8103f0272685767ba5f094f453784057072f49b393e3ea178fe70a5/matplotlib-3.10.8-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:3f5c3e4da343bba819f0234186b9004faba952cc420fbc522dc4e103c1985908\", size = 8198361, upload-time = \"2025-12-10T22:56:26.787Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/65/a73188711bea603615fc0baecca1061429ac16940e2385433cc778a9d8e7/matplotlib-3.10.8-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:5f62550b9a30afde8c1c3ae450e5eb547d579dd69b25c2fc7a1c67f934c1717a\", size = 9561357, upload-time = \"2025-12-10T22:56:28.953Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f4/3d/b5c5d5d5be8ce63292567f0e2c43dde9953d3ed86ac2de0a72e93c8f07a1/matplotlib-3.10.8-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:495672de149445ec1b772ff2c9ede9b769e3cb4f0d0aa7fa730d7f59e2d4e1c1\", size = 9823610, upload-time = \"2025-12-10T22:56:31.455Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4d/4b/e7beb6bbd49f6bae727a12b270a2654d13c397576d25bd6786e47033300f/matplotlib-3.10.8-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:595ba4d8fe983b88f0eec8c26a241e16d6376fe1979086232f481f8f3f67494c\", size = 9614011, upload-time = \"2025-12-10T22:56:33.85Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7c/e6/76f2813d31f032e65f6f797e3f2f6e4aab95b65015924b1c51370395c28a/matplotlib-3.10.8-cp314-cp314t-win_amd64.whl\", hash = \"sha256:25d380fe8b1dc32cf8f0b1b448470a77afb195438bafdf1d858bfb876f3edf7b\", size = 8362801, upload-time = \"2025-12-10T22:56:36.107Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5d/49/d651878698a0b67f23aa28e17f45a6d6dd3d3f933fa29087fa4ce5947b5a/matplotlib-3.10.8-cp314-cp314t-win_arm64.whl\", hash = \"sha256:113bb52413ea508ce954a02c10ffd0d565f9c3bc7f2eddc27dfe1731e71c7b5f\", size = 8192560, upload-time = \"2025-12-10T22:56:38.008Z\" },\n]\n\n[[package]]\nname = \"mdurl\"\nversion = \"0.1.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/d6/54/cfe61301667036ec958cb99bd3efefba235e65cdeb9c84d24a8293ba1d90/mdurl-0.1.2.tar.gz\", hash = \"sha256:bb413d29f5eea38f31dd4754dd7377d4465116fb207585f97bf925588687c1ba\", size = 8729, upload-time = \"2022-08-14T12:40:10.846Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b3/38/89ba8ad64ae25be8de66a6d463314cf1eb366222074cfda9ee839c56a4b4/mdurl-0.1.2-py3-none-any.whl\", hash = \"sha256:84008a41e51615a49fc9966191ff91509e3c40b939176e643fd50a5c2196b8f8\", size = 9979, upload-time = \"2022-08-14T12:40:09.779Z\" },\n]\n\n[[package]]\nname = \"ml-dtypes\"\nversion = \"0.5.4\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/0e/4a/c27b42ed9b1c7d13d9ba8b6905dece787d6259152f2309338aed29b2447b/ml_dtypes-0.5.4.tar.gz\", hash = \"sha256:8ab06a50fb9bf9666dd0fe5dfb4676fa2b0ac0f31ecff72a6c3af8e22c063453\", size = 692314, upload-time = \"2025-11-17T22:32:31.031Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/d9/a1/4008f14bbc616cfb1ac5b39ea485f9c63031c4634ab3f4cf72e7541f816a/ml_dtypes-0.5.4-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:8c760d85a2f82e2bed75867079188c9d18dae2ee77c25a54d60e9cc79be1bc48\", size = 676888, upload-time = \"2025-11-17T22:31:56.907Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/b7/dff378afc2b0d5a7d6cd9d3209b60474d9819d1189d347521e1688a60a53/ml_dtypes-0.5.4-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:ce756d3a10d0c4067172804c9cc276ba9cc0ff47af9078ad439b075d1abdc29b\", size = 5036993, upload-time = \"2025-11-17T22:31:58.497Z\" },\n    { url = \"https://files.pythonhosted.org/packages/eb/33/40cd74219417e78b97c47802037cf2d87b91973e18bb968a7da48a96ea44/ml_dtypes-0.5.4-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:533ce891ba774eabf607172254f2e7260ba5f57bdd64030c9a4fcfbd99815d0d\", size = 5010956, upload-time = \"2025-11-17T22:31:59.931Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e1/8b/200088c6859d8221454825959df35b5244fa9bdf263fd0249ac5fb75e281/ml_dtypes-0.5.4-cp313-cp313-win_amd64.whl\", hash = \"sha256:f21c9219ef48ca5ee78402d5cc831bd58ea27ce89beda894428bc67a52da5328\", size = 212224, upload-time = \"2025-11-17T22:32:01.349Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8f/75/dfc3775cb36367816e678f69a7843f6f03bd4e2bcd79941e01ea960a068e/ml_dtypes-0.5.4-cp313-cp313-win_arm64.whl\", hash = \"sha256:35f29491a3e478407f7047b8a4834e4640a77d2737e0b294d049746507af5175\", size = 160798, upload-time = \"2025-11-17T22:32:02.864Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4f/74/e9ddb35fd1dd43b1106c20ced3f53c2e8e7fc7598c15638e9f80677f81d4/ml_dtypes-0.5.4-cp313-cp313t-macosx_10_13_universal2.whl\", hash = \"sha256:304ad47faa395415b9ccbcc06a0350800bc50eda70f0e45326796e27c62f18b6\", size = 702083, upload-time = \"2025-11-17T22:32:04.08Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/f5/667060b0aed1aa63166b22897fdf16dca9eb704e6b4bbf86848d5a181aa7/ml_dtypes-0.5.4-cp313-cp313t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:6a0df4223b514d799b8a1629c65ddc351b3efa833ccf7f8ea0cf654a61d1e35d\", size = 5354111, upload-time = \"2025-11-17T22:32:05.546Z\" },\n    { url = \"https://files.pythonhosted.org/packages/40/49/0f8c498a28c0efa5f5c95a9e374c83ec1385ca41d0e85e7cf40e5d519a21/ml_dtypes-0.5.4-cp313-cp313t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:531eff30e4d368cb6255bc2328d070e35836aa4f282a0fb5f3a0cd7260257298\", size = 5366453, upload-time = \"2025-11-17T22:32:07.115Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8c/27/12607423d0a9c6bbbcc780ad19f1f6baa2b68b18ce4bddcdc122c4c68dc9/ml_dtypes-0.5.4-cp313-cp313t-win_amd64.whl\", hash = \"sha256:cb73dccfc991691c444acc8c0012bee8f2470da826a92e3a20bb333b1a7894e6\", size = 225612, upload-time = \"2025-11-17T22:32:08.615Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e5/80/5a5929e92c72936d5b19872c5fb8fc09327c1da67b3b68c6a13139e77e20/ml_dtypes-0.5.4-cp313-cp313t-win_arm64.whl\", hash = \"sha256:3bbbe120b915090d9dd1375e4684dd17a20a2491ef25d640a908281da85e73f1\", size = 164145, upload-time = \"2025-11-17T22:32:09.782Z\" },\n    { url = \"https://files.pythonhosted.org/packages/72/4e/1339dc6e2557a344f5ba5590872e80346f76f6cb2ac3dd16e4666e88818c/ml_dtypes-0.5.4-cp314-cp314-macosx_10_13_universal2.whl\", hash = \"sha256:2b857d3af6ac0d39db1de7c706e69c7f9791627209c3d6dedbfca8c7e5faec22\", size = 673781, upload-time = \"2025-11-17T22:32:11.364Z\" },\n    { url = \"https://files.pythonhosted.org/packages/04/f9/067b84365c7e83bda15bba2b06c6ca250ce27b20630b1128c435fb7a09aa/ml_dtypes-0.5.4-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:805cef3a38f4eafae3a5bf9ebdcdb741d0bcfd9e1bd90eb54abd24f928cd2465\", size = 5036145, upload-time = \"2025-11-17T22:32:12.783Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c6/bb/82c7dcf38070b46172a517e2334e665c5bf374a262f99a283ea454bece7c/ml_dtypes-0.5.4-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:14a4fd3228af936461db66faccef6e4f41c1d82fcc30e9f8d58a08916b1d811f\", size = 5010230, upload-time = \"2025-11-17T22:32:14.38Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e9/93/2bfed22d2498c468f6bcd0d9f56b033eaa19f33320389314c19ef6766413/ml_dtypes-0.5.4-cp314-cp314-win_amd64.whl\", hash = \"sha256:8c6a2dcebd6f3903e05d51960a8058d6e131fe69f952a5397e5dbabc841b6d56\", size = 221032, upload-time = \"2025-11-17T22:32:15.763Z\" },\n    { url = \"https://files.pythonhosted.org/packages/76/a3/9c912fe6ea747bb10fe2f8f54d027eb265db05dfb0c6335e3e063e74e6e8/ml_dtypes-0.5.4-cp314-cp314-win_arm64.whl\", hash = \"sha256:5a0f68ca8fd8d16583dfa7793973feb86f2fbb56ce3966daf9c9f748f52a2049\", size = 163353, upload-time = \"2025-11-17T22:32:16.932Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cd/02/48aa7d84cc30ab4ee37624a2fd98c56c02326785750cd212bc0826c2f15b/ml_dtypes-0.5.4-cp314-cp314t-macosx_10_13_universal2.whl\", hash = \"sha256:bfc534409c5d4b0bf945af29e5d0ab075eae9eecbb549ff8a29280db822f34f9\", size = 702085, upload-time = \"2025-11-17T22:32:18.175Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5a/e7/85cb99fe80a7a5513253ec7faa88a65306be071163485e9a626fce1b6e84/ml_dtypes-0.5.4-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:2314892cdc3fcf05e373d76d72aaa15fda9fb98625effa73c1d646f331fcecb7\", size = 5355358, upload-time = \"2025-11-17T22:32:19.7Z\" },\n    { url = \"https://files.pythonhosted.org/packages/79/2b/a826ba18d2179a56e144aef69e57fb2ab7c464ef0b2111940ee8a3a223a2/ml_dtypes-0.5.4-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:0d2ffd05a2575b1519dc928c0b93c06339eb67173ff53acb00724502cda231cf\", size = 5366332, upload-time = \"2025-11-17T22:32:21.193Z\" },\n    { url = \"https://files.pythonhosted.org/packages/84/44/f4d18446eacb20ea11e82f133ea8f86e2bf2891785b67d9da8d0ab0ef525/ml_dtypes-0.5.4-cp314-cp314t-win_amd64.whl\", hash = \"sha256:4381fe2f2452a2d7589689693d3162e876b3ddb0a832cde7a414f8e1adf7eab1\", size = 236612, upload-time = \"2025-11-17T22:32:22.579Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ad/3f/3d42e9a78fe5edf792a83c074b13b9b770092a4fbf3462872f4303135f09/ml_dtypes-0.5.4-cp314-cp314t-win_arm64.whl\", hash = \"sha256:11942cbf2cf92157db91e5022633c0d9474d4dfd813a909383bd23ce828a4b7d\", size = 168825, upload-time = \"2025-11-17T22:32:23.766Z\" },\n]\n\n[[package]]\nname = \"msgpack\"\nversion = \"1.2.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/6d/44/ea2100ec54d30c46ee9dba10a3bfb79b655e96c6df237238a3234c75869b/msgpack-1.2.2.tar.gz\", hash = \"sha256:9eb0b0e602064527a045ea28c4f174ed69383587e29cebe28947e3b84106eb2a\", size = 187025, upload-time = \"2026-08-27T10:03:47.793Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/1f/eb/42f31c5a48811787ff59a9869721f70a49654d65ab6c455f4463c39b044e/msgpack-1.2.2-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:8b2a281b556f120a43e591ea39915741b7ad54d4727b9c4350a0a11692252533\", size = 83911, upload-time = \"2026-08-27T10:02:24.06Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/54/10c6c16ddba8a5112e3680176b838e3694e4aad7284f9daa6d6d70d98817/msgpack-1.2.2-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:1e8cdd1f3e7cc52c751092a9bf740e81e6919ab109cd376ae2d965dad0bbae34\", size = 83734, upload-time = \"2026-08-27T10:02:25.613Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/75/35823e4419df8792191b2a17ae3fe71b41d02c162b2c491c94d1a87f0caa/msgpack-1.2.2-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:1814f92306ae7862908e9ece7cfd90e0dc87ded3e89b6ae7ffdd1175d6376fdc\", size = 405635, upload-time = \"2026-08-27T10:02:27.012Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6e/d3/6592e4064619b04f2dd0054c5fa13e37e3d55eb26044483d871fadb2f46b/msgpack-1.2.2-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:d24b38a825bcca41bb956de50eb98451ef291304a8607fad99e619043d3e79b9\", size = 417332, upload-time = \"2026-08-27T10:02:28.776Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e3/a1/b21c6818a545e9a4a976ac954a5c250eecde9a02e0ec82f415473dab1324/msgpack-1.2.2-cp313-cp313-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:34e83e345194a2a51d8bd447dea9de2104f91e75b247f4735f14f04529f0746b\", size = 374378, upload-time = \"2026-08-27T10:02:30.678Z\" },\n    { url = \"https://files.pythonhosted.org/packages/03/8b/7ada15c7b64151d6dbb562d1b091520efb2c37acf2403b1d4ae13797b27d/msgpack-1.2.2-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:682804bf31e43d46e51a9a33bd575b51e839d715ce6bd5612c055f7b28ad637b\", size = 395809, upload-time = \"2026-08-27T10:02:32.322Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bb/f7/96283e50f7020df4dfeacc55612b7a210c8cdf0dda48bc262f1f9b3e4c49/msgpack-1.2.2-cp313-cp313-musllinux_1_2_riscv64.whl\", hash = \"sha256:9b659d77f8726fa5e7038967dda6b68d53cf34472c094cfa5b845454713b90d5\", size = 373495, upload-time = \"2026-08-27T10:02:33.832Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cc/fe/1548dede9d9ca482f2d424a2e110a9705d4e02627a16b8bc8d10ce0208a2/msgpack-1.2.2-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:4d9a562aec0a92fe536da2e533d313b3d2a6b929157b1dec7ff623446dc0a8ab\", size = 414360, upload-time = \"2026-08-27T10:02:35.396Z\" },\n    { url = \"https://files.pythonhosted.org/packages/77/9d/4419b8f86c219174b1fb8bbd7faaf84a548935f7b1916d028401b9433417/msgpack-1.2.2-cp313-cp313-win32.whl\", hash = \"sha256:a4161eee7799863aee237c35c90427861f7b994416dd81ae829f560b0a81bdcd\", size = 65196, upload-time = \"2026-08-27T10:02:37.007Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3c/f8/593f5caf0dacab41cde1564c5f0419e61af55ec9628006205e8fd5eb5e03/msgpack-1.2.2-cp313-cp313-win_amd64.whl\", hash = \"sha256:b07c03f0da7e5279170df7745ddc732d526c8a198208936ec1a95c11ed2b2d5f\", size = 72203, upload-time = \"2026-08-27T10:02:38.28Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bc/9e/c6ef92046b4a2bbb9d3aa0cb581cbf4a4051afccf6e5fb301a1bd3086f39/msgpack-1.2.2-cp313-cp313-win_arm64.whl\", hash = \"sha256:d13d07efbf655f9ae7a2352b630c52727b359005b21ba08a507585c9ac8c0896\", size = 65435, upload-time = \"2026-08-27T10:02:39.534Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5e/50/3e92c403346652cabd08cb8faceef847bae917ea3b3c81b64a5b6d09ed41/msgpack-1.2.2-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:e497ee34e8a3342bbde51b27c22d8db05a651df3361dd3daef5b3ab0d66f3e04\", size = 84315, upload-time = \"2026-08-27T10:02:41.181Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b6/dc/8efe6dd96a12ab043930cb4cffb40b6e7f061491d6ec7a3d2b75ef1fda42/msgpack-1.2.2-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:0dd9173c5ebaf5ecc5ca86e7ae1db92934e1d57b856f3dd90698941431f4fd77\", size = 84634, upload-time = \"2026-08-27T10:02:42.621Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1b/89/996573095bf7b038c04dd65ddbc4f1a4d381b0f7a44ff9186f3c7b8325c2/msgpack-1.2.2-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:8dc4487097571f7311188c3eca2a3e86cd1f1db4c37c7a017bcc3fd38486cbfe\", size = 404194, upload-time = \"2026-08-27T10:02:44.096Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b6/4e/46f5a5d949dbd054dab60cb15aac7ac6ae6774c134532893414689bf2f53/msgpack-1.2.2-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:73b0e05c32c3cfc3cd84994908e57430c0ebc6813abf905d3f18ff115d54df3f\", size = 412343, upload-time = \"2026-08-27T10:02:45.747Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/e8/739a94197358a313307e6e9e7d8d22ef66add39222de911a44161aa96920/msgpack-1.2.2-cp314-cp314-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:aa1120c653b76d8eafa50423b5eba06b5c9737f8692c74fa3afe03e84b8978ea\", size = 372620, upload-time = \"2026-08-27T10:02:47.578Z\" },\n    { url = \"https://files.pythonhosted.org/packages/03/d4/09b92e1fcdccea9466bfae45455367ac52362ae445d96a602e51b7a8df73/msgpack-1.2.2-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:ccfd880988f8438d1c91c77d7edc58e70f4d2012e999167bc154c64c6f06ea6b\", size = 394603, upload-time = \"2026-08-27T10:02:49.172Z\" },\n    { url = \"https://files.pythonhosted.org/packages/47/db/d11bd6f258a60703dcdc7a3772818ad0c2f602ee4c2acfb24088c6c3ebc3/msgpack-1.2.2-cp314-cp314-musllinux_1_2_riscv64.whl\", hash = \"sha256:6195257a107bf25872ef84aab7295078271eea3ac6413f0506b631f6c9586ed5\", size = 372666, upload-time = \"2026-08-27T10:02:50.886Z\" },\n    { url = \"https://files.pythonhosted.org/packages/71/cf/fbbbac0c6e5fbb9d51abc23e3b5fe8620f5c01e0588797cf664a623bb9e1/msgpack-1.2.2-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:b8dd6c71d20c28d2d0eb0c51e7cccf3584afde3b1364f6629596186c9025bd54\", size = 410889, upload-time = \"2026-08-27T10:02:52.51Z\" },\n    { url = \"https://files.pythonhosted.org/packages/94/60/8366558da954095e04e7fbc351f9387d87a682feaee9a235ceda966f794b/msgpack-1.2.2-cp314-cp314-win32.whl\", hash = \"sha256:d242f3c4ccf55b056e6cf901720dccde58f1df117898f2bbf3bcd6e38ec7c248\", size = 66774, upload-time = \"2026-08-27T10:02:53.984Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4b/3d/1ce873c8057c65e4fbb076ffe1c99c9ae39d90a00a2540d7b06c652a292f/msgpack-1.2.2-cp314-cp314-win_amd64.whl\", hash = \"sha256:1510f24612d4b983dff6935d9273e02c320cfd525727fbcb58836a75f589fdbc\", size = 73424, upload-time = \"2026-08-27T10:02:55.277Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/55/e36f2a33e38657f33850d74e0bf256838a0d45802c298cc501a32bffcc08/msgpack-1.2.2-cp314-cp314-win_arm64.whl\", hash = \"sha256:7826f16edc763e768404f55605ef85dfcf5857e729c1ed29e0d7c180be4fe6d8\", size = 67657, upload-time = \"2026-08-27T10:02:56.493Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/58/7e764b957bae80ae281a9cb28761068c8bae8d5c6ac0873e43cc69d176c7/msgpack-1.2.2-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:f466049b8e1ec0854287bbe9a074316826fe0e08dcf707245f98b1ae49e92650\", size = 86594, upload-time = \"2026-08-27T10:02:57.796Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ae/f0/250f5985b6ee533e60d357571a808aaae03c54118294dc3db7158e27feb1/msgpack-1.2.2-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:1f6b6f8deb07d49090e1808c6ef9cb7d23ca17bef3aa6ed3e5e03df16606e60c\", size = 87374, upload-time = \"2026-08-27T10:02:59.256Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bd/2c/126ec8f187877c5f688631c543d1d3a3d75b2e66b83fb9de3ed7c13a39b6/msgpack-1.2.2-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:b542ffc0a5c531eedc40419f291f1bd659aa8d4223408a5b51c88a2796083fd3\", size = 428157, upload-time = \"2026-08-27T10:03:00.9Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/21/d2d81d50aaedb14147d01f22094185794db3ad8a8791b60afacba0627c89/msgpack-1.2.2-cp314-cp314t-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:7d095df2627e5dd59ac7b0c5ad627a671c76e6020171e03cbe4621a61f0562c3\", size = 426669, upload-time = \"2026-08-27T10:03:02.457Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c6/fc/f7d484ee5b572719608e7ffad569bea22ff11309a96ca2fae85eec94226b/msgpack-1.2.2-cp314-cp314t-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:ffdd2f4950daf7815490f23087963e3420175b9609520b7ff5df64d351159c22\", size = 380625, upload-time = \"2026-08-27T10:03:04.244Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0a/c4/b924cbd5516676f4e612329f18602a833bd055ffbe27f808eeba0f01bfea/msgpack-1.2.2-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:652d1bf13d01bac8fd569def0fe76745e55bcda01e30aa6332d5947ea3788839\", size = 411328, upload-time = \"2026-08-27T10:03:05.869Z\" },\n    { url = \"https://files.pythonhosted.org/packages/27/9d/0c1d9683a951a80f270c3b7dac1022c18b9307617344dd44d904135d5e12/msgpack-1.2.2-cp314-cp314t-musllinux_1_2_riscv64.whl\", hash = \"sha256:9bf452ff4d4981f25a18e9476e002bcc9263e7928024aa4d7148e25f7be3f929\", size = 377892, upload-time = \"2026-08-27T10:03:07.37Z\" },\n    { url = \"https://files.pythonhosted.org/packages/06/bb/bf22338cdd22e0b40c8f28468cea5f3d9c320244c095d8303364bc012c41/msgpack-1.2.2-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:55faa6f8395e23b848c535ad5dcb96b3462f37f5e7f4ac500d500434f7345da7\", size = 419426, upload-time = \"2026-08-27T10:03:09Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7d/42/6d02c19a01abd8d7ce817c321d2ee6af1a8e24d584dca619d1b6576a83bf/msgpack-1.2.2-cp314-cp314t-win32.whl\", hash = \"sha256:419a45c67a5c04213172a14b1864657e014665b77d7081b107a51707923dd39e\", size = 71810, upload-time = \"2026-08-27T10:03:10.498Z\" },\n    { url = \"https://files.pythonhosted.org/packages/af/df/fda3a204415dab0a8c0db5461ef7205416ea52bd8581c5cafd361be07f3b/msgpack-1.2.2-cp314-cp314t-win_amd64.whl\", hash = \"sha256:935b1cfad9b908b0fa845010f4271df4c2f04e1cd26e3f18acd61a45f93c9e36\", size = 78919, upload-time = \"2026-08-27T10:03:12.016Z\" },\n    { url = \"https://files.pythonhosted.org/packages/63/d4/4b4b0ef25a86deca91feaf7252ca885ba4f2ada40461379120122a04fe96/msgpack-1.2.2-cp314-cp314t-win_arm64.whl\", hash = \"sha256:11e8c421e117d1c36728b423d0402555cccbf0c6f53e288f0e75b6b12100d70f\", size = 71925, upload-time = \"2026-08-27T10:03:13.332Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3b/92/4b44bc8f3243ef8cf9cb5368c17a299d45b9df858f6dfdd98a0482dbbb37/msgpack-1.2.2-cp315-cp315-macosx_10_15_x86_64.whl\", hash = \"sha256:e1b99ad34613d5f8477fa5cf99bc4eaeaf27965588007c102370cd9a78fe9de5\", size = 84293, upload-time = \"2026-08-27T10:03:14.718Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/05/c992bb65744665a41b5bf531fc0e1619bae0901f57738228ded90023c151/msgpack-1.2.2-cp315-cp315-macosx_11_0_arm64.whl\", hash = \"sha256:0fbc1bed8a535389b41882cfae66376e248cd1680eaa94fd83193c73e1d24986\", size = 84490, upload-time = \"2026-08-27T10:03:16.12Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/bf/7f53b9e6709a4df7f9b9b81dc65f9dfaa32caf65bee94986ec2cb8fa07f1/msgpack-1.2.2-cp315-cp315-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:06d95f61de7afe4f4ff908a6feebfcb070d0582ac87c9cf3cedf8551cf634516\", size = 405332, upload-time = \"2026-08-27T10:03:17.692Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d2/5a/305c4dca14b50d0b51fb88ef04ec125b8f0be3e2ce730dcc62dbaa651cc5/msgpack-1.2.2-cp315-cp315-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:b5c696ae7cd7166b3657261adb855b461ff31f07823fdbae9de8bf80adfccc21\", size = 416798, upload-time = \"2026-08-27T10:03:19.389Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7a/df/a645102b4cdfd9a94201cac4e900e9c1429fc16d86aa311c06eef82528c9/msgpack-1.2.2-cp315-cp315-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:0708afbf6a9587f0bfe479a9825c141d14d91e2f6a5c8103cf28bc96f4edb5d9\", size = 377312, upload-time = \"2026-08-27T10:03:20.928Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f4/26/c56d8d086d3fb1077bb48092b158b5ea2eee08b279e10c191275f13bc980/msgpack-1.2.2-cp315-cp315-musllinux_1_2_aarch64.whl\", hash = \"sha256:226a62ffe99fe54c5c61d910ec64c3449b7766c3280bd286bf6c94838dde239a\", size = 395182, upload-time = \"2026-08-27T10:03:22.571Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4d/b5/3d46ba367a565e536d8d2a61eebcee71b1dc803da3ce74a22313b573d6fa/msgpack-1.2.2-cp315-cp315-musllinux_1_2_riscv64.whl\", hash = \"sha256:9fd7f32e2f0fb334e7ecc5adb5cf0458785bd3a9d9d86f950e1715f101cebce5\", size = 377945, upload-time = \"2026-08-27T10:03:24.151Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a5/2c/d5d2df273ed5306357da25b69400fd8d7a53c4d87d8976604b677484d61c/msgpack-1.2.2-cp315-cp315-musllinux_1_2_x86_64.whl\", hash = \"sha256:9db1ba1c1e6a84245a9dd866265b56b8a1e9461549cc72ed296d8cbfbd32961b\", size = 413341, upload-time = \"2026-08-27T10:03:25.85Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1b/fb/32613bced3cad47b40b1b73dd04d687121349d83f748efc2575929121903/msgpack-1.2.2-cp315-cp315-win32.whl\", hash = \"sha256:e2eb7ea0ac3911a7aac9d8aaa36d40f216d99455b3274cd3fac38181bcd910cf\", size = 66730, upload-time = \"2026-08-27T10:03:27.294Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/56/d86171f7251015e9312e5a7f9fdd4cf89752fc2114b88fed453d2a040c66/msgpack-1.2.2-cp315-cp315-win_amd64.whl\", hash = \"sha256:9352e6cdb510a7b1a5d3ccaccec730e82e50cf3484a3af7bdaab19e23b9589ff\", size = 73477, upload-time = \"2026-08-27T10:03:28.615Z\" },\n    { url = \"https://files.pythonhosted.org/packages/13/1a/56b90f6defef61700b86baca3637c15f62ac0f9b21ab0f16613ab9d1f101/msgpack-1.2.2-cp315-cp315-win_arm64.whl\", hash = \"sha256:29cc2d5291711a52956a79a51f41c732329df39ad727c886bd8f0b5b9237a808\", size = 67660, upload-time = \"2026-08-27T10:03:29.895Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cd/20/12751ca0d8ec874701b54c392c2b19f51af8dd1de40a92a10e356f0aaf58/msgpack-1.2.2-cp315-cp315t-macosx_10_15_x86_64.whl\", hash = \"sha256:d886baa46b2532135e7320067e6a44edb09ba5883a6096b0f9c044533984b8a8\", size = 86462, upload-time = \"2026-08-27T10:03:31.348Z\" },\n    { url = \"https://files.pythonhosted.org/packages/91/4c/cf6d12a3d709fe5f9771dd917c35e6ebcd55597a5b792287382fde056c95/msgpack-1.2.2-cp315-cp315t-macosx_11_0_arm64.whl\", hash = \"sha256:53679573c75cce5f82359e0bd4e6a97809a6b9a9b7a48fd1ba592f4a82cddc84\", size = 87412, upload-time = \"2026-08-27T10:03:32.74Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ca/0d/0aac5752d1708dcb458f8754db34a4999514db3df2d2b798b9381293f638/msgpack-1.2.2-cp315-cp315t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:d3c247d457ae9079974c7ce3c665396754a6d2baff7eaa51332212a8a5a3f13b\", size = 422057, upload-time = \"2026-08-27T10:03:34.124Z\" },\n    { url = \"https://files.pythonhosted.org/packages/81/30/70f281a3685b04aaf235a5237da11b978a02a865a5a479186205177ad676/msgpack-1.2.2-cp315-cp315t-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:352ed831042549cca8be23780e1fe7c9177e65ff02bf183509c4b4d33f671782\", size = 422696, upload-time = \"2026-08-27T10:03:35.862Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8a/6d/f76e8425efb0aa38988cd778ae290bfa120491d80d26872d88bb52fedb3f/msgpack-1.2.2-cp315-cp315t-manylinux_2_31_riscv64.manylinux_2_39_riscv64.whl\", hash = \"sha256:f80361592c13d7226b4379c8941529b63fe1a9d0e05d2de8f3306b70e522b53f\", size = 376495, upload-time = \"2026-08-27T10:03:37.339Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/77/0809aa9b52b2868f7d01862dc14073708f0440421a65197b48453480034c/msgpack-1.2.2-cp315-cp315t-musllinux_1_2_aarch64.whl\", hash = \"sha256:68df2947921d449f6dcfeafd86cb2cdde13327a8b447534bbe4ee5aaf32a5695\", size = 404683, upload-time = \"2026-08-27T10:03:38.87Z\" },\n    { url = \"https://files.pythonhosted.org/packages/02/d2/4e5ac915ba120172d210ef00165c5e6276c8a65db3a4a5cf36e946b83e23/msgpack-1.2.2-cp315-cp315t-musllinux_1_2_riscv64.whl\", hash = \"sha256:51dd39d23cfdea0400ed3ff2d29d1e83bd951d3aea79dc89be5b701a09edfe23\", size = 375087, upload-time = \"2026-08-27T10:03:40.486Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cb/e3/8051d53e5495c87c6cf27eb42fb680361017037f87f322bdaf525f71e4a2/msgpack-1.2.2-cp315-cp315t-musllinux_1_2_x86_64.whl\", hash = \"sha256:b13b59e66f107cca1ba708dd5307179870ca1b15b19fcee7ccf722e5308d9212\", size = 414421, upload-time = \"2026-08-27T10:03:42.308Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ba/4e/13783aa7c17414d7186c72c49bc718366f75e49f0ea58d4f81cb63ac3187/msgpack-1.2.2-cp315-cp315t-win32.whl\", hash = \"sha256:8c6321a414f8b4a8dc43976b2fa8349156434ca9adedd9a187b796f7e1d3d3fc\", size = 71790, upload-time = \"2026-08-27T10:03:43.715Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5e/9d/1d02994c7ae2603c98100984428ff0f67443572133bc18eca6058f732c1b/msgpack-1.2.2-cp315-cp315t-win_amd64.whl\", hash = \"sha256:6f53285f20d592ed309ee19e509cc4c77a3bda1db02ad67e8a0949bb227a5a6d\", size = 78766, upload-time = \"2026-08-27T10:03:45.036Z\" },\n    { url = \"https://files.pythonhosted.org/packages/60/54/89ed16e6f966a050dc78b0e94a545025211b07ce9f4bdfe07dff70c03fc2/msgpack-1.2.2-cp315-cp315t-win_arm64.whl\", hash = \"sha256:a378e12ccc06d76efde115caf4073b7e5ff3cc18291d1341f9e65fb882e3f754\", size = 71819, upload-time = \"2026-08-27T10:03:46.375Z\" },\n]\n\n[[package]]\nname = \"nest-asyncio\"\nversion = \"1.6.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/83/f8/51569ac65d696c8ecbee95938f89d4abf00f47d58d48f6fbabfe8f0baefe/nest_asyncio-1.6.0.tar.gz\", hash = \"sha256:6f172d5449aca15afd6c646851f4e31e02c598d553a667e38cafa997cfec55fe\", size = 7418, upload-time = \"2024-01-21T14:25:19.227Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/a0/c4/c2971a3ba4c6103a3d10c4b0f24f461ddc027f0f09763220cf35ca1401b3/nest_asyncio-1.6.0-py3-none-any.whl\", hash = \"sha256:87af6efd6b5e897c81050477ef65c62e2b2f35d51703cae01aff2905b1852e1c\", size = 5195, upload-time = \"2024-01-21T14:25:17.223Z\" },\n]\n\n[[package]]\nname = \"nodeenv\"\nversion = \"1.10.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/24/bf/d1bda4f6168e0b2e9e5958945e01910052158313224ada5ce1fb2e1113b8/nodeenv-1.10.0.tar.gz\", hash = \"sha256:996c191ad80897d076bdfba80a41994c2b47c68e224c542b48feba42ba00f8bb\", size = 55611, upload-time = \"2025-12-20T14:08:54.006Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/88/b2/d0896bdcdc8d28a7fc5717c305f1a861c26e18c05047949fb371034d98bd/nodeenv-1.10.0-py2.py3-none-any.whl\", hash = \"sha256:5bb13e3eed2923615535339b3c620e76779af4cb4c6a90deccc9e36b274d3827\", size = 23438, upload-time = \"2025-12-20T14:08:52.782Z\" },\n]\n\n[[package]]\nname = \"numpy\"\nversion = \"2.4.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/57/fd/0005efbd0af48e55eb3c7208af93f2862d4b1a56cd78e84309a2d959208d/numpy-2.4.2.tar.gz\", hash = \"sha256:659a6107e31a83c4e33f763942275fd278b21d095094044eb35569e86a21ddae\", size = 20723651, upload-time = \"2026-01-31T23:13:10.135Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/a1/22/815b9fe25d1d7ae7d492152adbc7226d3eff731dffc38fe970589fcaaa38/numpy-2.4.2-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:25f2059807faea4b077a2b6837391b5d830864b3543627f381821c646f31a63c\", size = 16663696, upload-time = \"2026-01-31T23:11:17.516Z\" },\n    { url = \"https://files.pythonhosted.org/packages/09/f0/817d03a03f93ba9c6c8993de509277d84e69f9453601915e4a69554102a1/numpy-2.4.2-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:bd3a7a9f5847d2fb8c2c6d1c862fa109c31a9abeca1a3c2bd5a64572955b2979\", size = 14688322, upload-time = \"2026-01-31T23:11:19.883Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/b4/f805ab79293c728b9a99438775ce51885fd4f31b76178767cfc718701a39/numpy-2.4.2-cp313-cp313-macosx_14_0_arm64.whl\", hash = \"sha256:8e4549f8a3c6d13d55041925e912bfd834285ef1dd64d6bc7d542583355e2e98\", size = 5198157, upload-time = \"2026-01-31T23:11:22.375Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/09/826e4289844eccdcd64aac27d13b0fd3f32039915dd5b9ba01baae1f436c/numpy-2.4.2-cp313-cp313-macosx_14_0_x86_64.whl\", hash = \"sha256:aea4f66ff44dfddf8c2cffd66ba6538c5ec67d389285292fe428cb2c738c8aef\", size = 6546330, upload-time = \"2026-01-31T23:11:23.958Z\" },\n    { url = \"https://files.pythonhosted.org/packages/19/fb/cbfdbfa3057a10aea5422c558ac57538e6acc87ec1669e666d32ac198da7/numpy-2.4.2-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:c3cd545784805de05aafe1dde61752ea49a359ccba9760c1e5d1c88a93bbf2b7\", size = 15660968, upload-time = \"2026-01-31T23:11:25.713Z\" },\n    { url = \"https://files.pythonhosted.org/packages/04/dc/46066ce18d01645541f0186877377b9371b8fa8017fa8262002b4ef22612/numpy-2.4.2-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:d0d9b7c93578baafcbc5f0b83eaf17b79d345c6f36917ba0c67f45226911d499\", size = 16607311, upload-time = \"2026-01-31T23:11:28.117Z\" },\n    { url = \"https://files.pythonhosted.org/packages/14/d9/4b5adfc39a43fa6bf918c6d544bc60c05236cc2f6339847fc5b35e6cb5b0/numpy-2.4.2-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:f74f0f7779cc7ae07d1810aab8ac6b1464c3eafb9e283a40da7309d5e6e48fbb\", size = 17012850, upload-time = \"2026-01-31T23:11:30.888Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b7/20/adb6e6adde6d0130046e6fdfb7675cc62bc2f6b7b02239a09eb58435753d/numpy-2.4.2-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:c7ac672d699bf36275c035e16b65539931347d68b70667d28984c9fb34e07fa7\", size = 18334210, upload-time = \"2026-01-31T23:11:33.214Z\" },\n    { url = \"https://files.pythonhosted.org/packages/78/0e/0a73b3dff26803a8c02baa76398015ea2a5434d9b8265a7898a6028c1591/numpy-2.4.2-cp313-cp313-win32.whl\", hash = \"sha256:8e9afaeb0beff068b4d9cd20d322ba0ee1cecfb0b08db145e4ab4dd44a6b5110\", size = 5958199, upload-time = \"2026-01-31T23:11:35.385Z\" },\n    { url = \"https://files.pythonhosted.org/packages/43/bc/6352f343522fcb2c04dbaf94cb30cca6fd32c1a750c06ad6231b4293708c/numpy-2.4.2-cp313-cp313-win_amd64.whl\", hash = \"sha256:7df2de1e4fba69a51c06c28f5a3de36731eb9639feb8e1cf7e4a7b0daf4cf622\", size = 12310848, upload-time = \"2026-01-31T23:11:38.001Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6e/8d/6da186483e308da5da1cc6918ce913dcfe14ffde98e710bfeff2a6158d4e/numpy-2.4.2-cp313-cp313-win_arm64.whl\", hash = \"sha256:0fece1d1f0a89c16b03442eae5c56dc0be0c7883b5d388e0c03f53019a4bfd71\", size = 10221082, upload-time = \"2026-01-31T23:11:40.392Z\" },\n    { url = \"https://files.pythonhosted.org/packages/25/a1/9510aa43555b44781968935c7548a8926274f815de42ad3997e9e83680dd/numpy-2.4.2-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:5633c0da313330fd20c484c78cdd3f9b175b55e1a766c4a174230c6b70ad8262\", size = 14815866, upload-time = \"2026-01-31T23:11:42.495Z\" },\n    { url = \"https://files.pythonhosted.org/packages/36/30/6bbb5e76631a5ae46e7923dd16ca9d3f1c93cfa8d4ed79a129814a9d8db3/numpy-2.4.2-cp313-cp313t-macosx_14_0_arm64.whl\", hash = \"sha256:d9f64d786b3b1dd742c946c42d15b07497ed14af1a1f3ce840cce27daa0ce913\", size = 5325631, upload-time = \"2026-01-31T23:11:44.7Z\" },\n    { url = \"https://files.pythonhosted.org/packages/46/00/3a490938800c1923b567b3a15cd17896e68052e2145d8662aaf3e1ffc58f/numpy-2.4.2-cp313-cp313t-macosx_14_0_x86_64.whl\", hash = \"sha256:b21041e8cb6a1eb5312dd1d2f80a94d91efffb7a06b70597d44f1bd2dfc315ab\", size = 6646254, upload-time = \"2026-01-31T23:11:46.341Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/e9/fac0890149898a9b609caa5af7455a948b544746e4b8fe7c212c8edd71f8/numpy-2.4.2-cp313-cp313t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:00ab83c56211a1d7c07c25e3217ea6695e50a3e2f255053686b081dc0b091a82\", size = 15720138, upload-time = \"2026-01-31T23:11:48.082Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ea/5c/08887c54e68e1e28df53709f1893ce92932cc6f01f7c3d4dc952f61ffd4e/numpy-2.4.2-cp313-cp313t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:2fb882da679409066b4603579619341c6d6898fc83a8995199d5249f986e8e8f\", size = 16655398, upload-time = \"2026-01-31T23:11:50.293Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4d/89/253db0fa0e66e9129c745e4ef25631dc37d5f1314dad2b53e907b8538e6d/numpy-2.4.2-cp313-cp313t-musllinux_1_2_aarch64.whl\", hash = \"sha256:66cb9422236317f9d44b67b4d18f44efe6e9c7f8794ac0462978513359461554\", size = 17079064, upload-time = \"2026-01-31T23:11:52.927Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/d5/cbade46ce97c59c6c3da525e8d95b7abe8a42974a1dc5c1d489c10433e88/numpy-2.4.2-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:0f01dcf33e73d80bd8dc0f20a71303abbafa26a19e23f6b68d1aa9990af90257\", size = 18379680, upload-time = \"2026-01-31T23:11:55.22Z\" },\n    { url = \"https://files.pythonhosted.org/packages/40/62/48f99ae172a4b63d981babe683685030e8a3df4f246c893ea5c6ef99f018/numpy-2.4.2-cp313-cp313t-win32.whl\", hash = \"sha256:52b913ec40ff7ae845687b0b34d8d93b60cb66dcee06996dd5c99f2fc9328657\", size = 6082433, upload-time = \"2026-01-31T23:11:58.096Z\" },\n    { url = \"https://files.pythonhosted.org/packages/07/38/e054a61cfe48ad9f1ed0d188e78b7e26859d0b60ef21cd9de4897cdb5326/numpy-2.4.2-cp313-cp313t-win_amd64.whl\", hash = \"sha256:5eea80d908b2c1f91486eb95b3fb6fab187e569ec9752ab7d9333d2e66bf2d6b\", size = 12451181, upload-time = \"2026-01-31T23:11:59.782Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6e/a4/a05c3a6418575e185dd84d0b9680b6bb2e2dc3e4202f036b7b4e22d6e9dc/numpy-2.4.2-cp313-cp313t-win_arm64.whl\", hash = \"sha256:fd49860271d52127d61197bb50b64f58454e9f578cb4b2c001a6de8b1f50b0b1\", size = 10290756, upload-time = \"2026-01-31T23:12:02.438Z\" },\n    { url = \"https://files.pythonhosted.org/packages/18/88/b7df6050bf18fdcfb7046286c6535cabbdd2064a3440fca3f069d319c16e/numpy-2.4.2-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:444be170853f1f9d528428eceb55f12918e4fda5d8805480f36a002f1415e09b\", size = 16663092, upload-time = \"2026-01-31T23:12:04.521Z\" },\n    { url = \"https://files.pythonhosted.org/packages/25/7a/1fee4329abc705a469a4afe6e69b1ef7e915117747886327104a8493a955/numpy-2.4.2-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:d1240d50adff70c2a88217698ca844723068533f3f5c5fa6ee2e3220e3bdb000\", size = 14698770, upload-time = \"2026-01-31T23:12:06.96Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fb/0b/f9e49ba6c923678ad5bc38181c08ac5e53b7a5754dbca8e581aa1a56b1ff/numpy-2.4.2-cp314-cp314-macosx_14_0_arm64.whl\", hash = \"sha256:7cdde6de52fb6664b00b056341265441192d1291c130e99183ec0d4b110ff8b1\", size = 5208562, upload-time = \"2026-01-31T23:12:09.632Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7d/12/d7de8f6f53f9bb76997e5e4c069eda2051e3fe134e9181671c4391677bb2/numpy-2.4.2-cp314-cp314-macosx_14_0_x86_64.whl\", hash = \"sha256:cda077c2e5b780200b6b3e09d0b42205a3d1c68f30c6dceb90401c13bff8fe74\", size = 6543710, upload-time = \"2026-01-31T23:12:11.969Z\" },\n    { url = \"https://files.pythonhosted.org/packages/09/63/c66418c2e0268a31a4cf8a8b512685748200f8e8e8ec6c507ce14e773529/numpy-2.4.2-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:d30291931c915b2ab5717c2974bb95ee891a1cf22ebc16a8006bd59cd210d40a\", size = 15677205, upload-time = \"2026-01-31T23:12:14.33Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5d/6c/7f237821c9642fb2a04d2f1e88b4295677144ca93285fd76eff3bcba858d/numpy-2.4.2-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:bba37bc29d4d85761deed3954a1bc62be7cf462b9510b51d367b769a8c8df325\", size = 16611738, upload-time = \"2026-01-31T23:12:16.525Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c2/a7/39c4cdda9f019b609b5c473899d87abff092fc908cfe4d1ecb2fcff453b0/numpy-2.4.2-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:b2f0073ed0868db1dcd86e052d37279eef185b9c8db5bf61f30f46adac63c909\", size = 17028888, upload-time = \"2026-01-31T23:12:19.306Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/b3/e84bb64bdfea967cc10950d71090ec2d84b49bc691df0025dddb7c26e8e3/numpy-2.4.2-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:7f54844851cdb630ceb623dcec4db3240d1ac13d4990532446761baede94996a\", size = 18339556, upload-time = \"2026-01-31T23:12:21.816Z\" },\n    { url = \"https://files.pythonhosted.org/packages/88/f5/954a291bc1192a27081706862ac62bb5920fbecfbaa302f64682aa90beed/numpy-2.4.2-cp314-cp314-win32.whl\", hash = \"sha256:12e26134a0331d8dbd9351620f037ec470b7c75929cb8a1537f6bfe411152a1a\", size = 6006899, upload-time = \"2026-01-31T23:12:24.14Z\" },\n    { url = \"https://files.pythonhosted.org/packages/05/cb/eff72a91b2efdd1bc98b3b8759f6a1654aa87612fc86e3d87d6fe4f948c4/numpy-2.4.2-cp314-cp314-win_amd64.whl\", hash = \"sha256:068cdb2d0d644cdb45670810894f6a0600797a69c05f1ac478e8d31670b8ee75\", size = 12443072, upload-time = \"2026-01-31T23:12:26.33Z\" },\n    { url = \"https://files.pythonhosted.org/packages/37/75/62726948db36a56428fce4ba80a115716dc4fad6a3a4352487f8bb950966/numpy-2.4.2-cp314-cp314-win_arm64.whl\", hash = \"sha256:6ed0be1ee58eef41231a5c943d7d1375f093142702d5723ca2eb07db9b934b05\", size = 10494886, upload-time = \"2026-01-31T23:12:28.488Z\" },\n    { url = \"https://files.pythonhosted.org/packages/36/2f/ee93744f1e0661dc267e4b21940870cabfae187c092e1433b77b09b50ac4/numpy-2.4.2-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:98f16a80e917003a12c0580f97b5f875853ebc33e2eaa4bccfc8201ac6869308\", size = 14818567, upload-time = \"2026-01-31T23:12:30.709Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a7/24/6535212add7d76ff938d8bdc654f53f88d35cddedf807a599e180dcb8e66/numpy-2.4.2-cp314-cp314t-macosx_14_0_arm64.whl\", hash = \"sha256:20abd069b9cda45874498b245c8015b18ace6de8546bf50dfa8cea1696ed06ef\", size = 5328372, upload-time = \"2026-01-31T23:12:32.962Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5e/9d/c48f0a035725f925634bf6b8994253b43f2047f6778a54147d7e213bc5a7/numpy-2.4.2-cp314-cp314t-macosx_14_0_x86_64.whl\", hash = \"sha256:e98c97502435b53741540a5717a6749ac2ada901056c7db951d33e11c885cc7d\", size = 6649306, upload-time = \"2026-01-31T23:12:34.797Z\" },\n    { url = \"https://files.pythonhosted.org/packages/81/05/7c73a9574cd4a53a25907bad38b59ac83919c0ddc8234ec157f344d57d9a/numpy-2.4.2-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:da6cad4e82cb893db4b69105c604d805e0c3ce11501a55b5e9f9083b47d2ffe8\", size = 15722394, upload-time = \"2026-01-31T23:12:36.565Z\" },\n    { url = \"https://files.pythonhosted.org/packages/35/fa/4de10089f21fc7d18442c4a767ab156b25c2a6eaf187c0db6d9ecdaeb43f/numpy-2.4.2-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:9e4424677ce4b47fe73c8b5556d876571f7c6945d264201180db2dc34f676ab5\", size = 16653343, upload-time = \"2026-01-31T23:12:39.188Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b8/f9/d33e4ffc857f3763a57aa85650f2e82486832d7492280ac21ba9efda80da/numpy-2.4.2-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:2b8f157c8a6f20eb657e240f8985cc135598b2b46985c5bccbde7616dc9c6b1e\", size = 17078045, upload-time = \"2026-01-31T23:12:42.041Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c8/b8/54bdb43b6225badbea6389fa038c4ef868c44f5890f95dd530a218706da3/numpy-2.4.2-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:5daf6f3914a733336dab21a05cdec343144600e964d2fcdabaac0c0269874b2a\", size = 18380024, upload-time = \"2026-01-31T23:12:44.331Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a5/55/6e1a61ded7af8df04016d81b5b02daa59f2ea9252ee0397cb9f631efe9e5/numpy-2.4.2-cp314-cp314t-win32.whl\", hash = \"sha256:8c50dd1fc8826f5b26a5ee4d77ca55d88a895f4e4819c7ecc2a9f5905047a443\", size = 6153937, upload-time = \"2026-01-31T23:12:47.229Z\" },\n    { url = \"https://files.pythonhosted.org/packages/45/aa/fa6118d1ed6d776b0983f3ceac9b1a5558e80df9365b1c3aa6d42bf9eee4/numpy-2.4.2-cp314-cp314t-win_amd64.whl\", hash = \"sha256:fcf92bee92742edd401ba41135185866f7026c502617f422eb432cfeca4fe236\", size = 12631844, upload-time = \"2026-01-31T23:12:48.997Z\" },\n    { url = \"https://files.pythonhosted.org/packages/32/0a/2ec5deea6dcd158f254a7b372fb09cfba5719419c8d66343bab35237b3fb/numpy-2.4.2-cp314-cp314t-win_arm64.whl\", hash = \"sha256:1f92f53998a17265194018d1cc321b2e96e900ca52d54c7c77837b71b9465181\", size = 10565379, upload-time = \"2026-01-31T23:12:51.345Z\" },\n]\n\n[[package]]\nname = \"nvidia-cublas-cu12\"\nversion = \"12.9.2.10\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-cuda-nvrtc-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/f7/a2/c96163a0fff1839c0c9548bbdeae7b853b867009e33b9b9264adc238b1cf/nvidia_cublas_cu12-12.9.2.10-py3-none-manylinux_2_27_aarch64.whl\", hash = \"sha256:5572131a59c3eebeeb1c4c8144f772d49372c20124916e072a0e3fc30df421d5\", size = 575012079, upload-time = \"2026-04-08T18:51:47.303Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cb/c0/0a517bfe63ccd3b92eb254d264e28fca3c7cab75d07daea315250fb1bf73/nvidia_cublas_cu12-12.9.2.10-py3-none-manylinux_2_27_x86_64.whl\", hash = \"sha256:e4f53a8ca8c5d6e8c492d0d0a3d565ecb59a751b19cfdaa4f6da0ab2104c1702\", size = 581240110, upload-time = \"2026-04-08T18:52:31.532Z\" },\n]\n\n[[package]]\nname = \"nvidia-cuda-cccl-cu12\"\nversion = \"12.9.27\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/61/7e/82e49956b046bdc506c789235c587d9b3ef58b8bc1782258c1e247229647/nvidia_cuda_cccl_cu12-12.9.27-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:d7898b38aa68beaa234d48f0868273702342a196d6e2e9d0ef058dca2390ebea\", size = 3152245, upload-time = \"2025-05-01T19:32:04.802Z\" },\n    { url = \"https://files.pythonhosted.org/packages/18/2a/d4cd8506d2044e082f8cd921be57392e6a9b5ccd3ffdf050362430a3d5d5/nvidia_cuda_cccl_cu12-12.9.27-py3-none-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:37869e17ce2e1ecec6eddf1927cca0f8c34e64fd848d40453df559091e2d7117\", size = 3152243, upload-time = \"2025-05-01T19:32:13.955Z\" },\n]\n\n[[package]]\nname = \"nvidia-cuda-cupti-cu12\"\nversion = \"12.9.79\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b4/78/351b5c8cdbd9a6b4fb0d6ee73fb176dcdc1b6b6ad47c2ffff5ae8ca4a1f7/nvidia_cuda_cupti_cu12-12.9.79-py3-none-manylinux_2_25_aarch64.whl\", hash = \"sha256:791853b030602c6a11d08b5578edfb957cadea06e9d3b26adbf8d036135a4afe\", size = 10077166, upload-time = \"2025-06-05T20:01:01.385Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c1/2e/b84e32197e33f39907b455b83395a017e697c07a449a2b15fd07fc1c9981/nvidia_cuda_cupti_cu12-12.9.79-py3-none-manylinux_2_25_x86_64.whl\", hash = \"sha256:096bcf334f13e1984ba36685ad4c1d6347db214de03dbb6eebb237b41d9d934f\", size = 10814997, upload-time = \"2025-06-05T20:01:10.168Z\" },\n]\n\n[[package]]\nname = \"nvidia-cuda-nvcc-cu12\"\nversion = \"12.9.86\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/25/48/b54a06168a2190572a312bfe4ce443687773eb61367ced31e064953dd2f7/nvidia_cuda_nvcc_cu12-12.9.86-py3-none-manylinux2010_x86_64.manylinux_2_12_x86_64.whl\", hash = \"sha256:5d6a0d32fdc7ea39917c20065614ae93add6f577d840233237ff08e9a38f58f0\", size = 40546229, upload-time = \"2025-06-05T20:01:53.357Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d6/5c/8cc072436787104bbbcbde1f76ab4a0d89e68f7cebc758dd2ad7913a43d0/nvidia_cuda_nvcc_cu12-12.9.86-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:44e1eca4d08926193a558d2434b1bf83d57b4d5743e0c431c0c83d51da1df62b\", size = 39411138, upload-time = \"2025-06-05T20:01:43.182Z\" },\n]\n\n[[package]]\nname = \"nvidia-cuda-nvrtc-cu12\"\nversion = \"12.9.86\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b8/85/e4af82cc9202023862090bfca4ea827d533329e925c758f0cde964cb54b7/nvidia_cuda_nvrtc_cu12-12.9.86-py3-none-manylinux2010_x86_64.manylinux_2_12_x86_64.whl\", hash = \"sha256:210cf05005a447e29214e9ce50851e83fc5f4358df8b453155d5e1918094dcb4\", size = 89568129, upload-time = \"2025-06-05T20:02:41.973Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/eb/c2295044b8f3b3b08860e2f6a912b702fc92568a167259df5dddb78f325e/nvidia_cuda_nvrtc_cu12-12.9.86-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:096d4de6bda726415dfaf3198d4f5c522b8e70139c97feef5cd2ca6d4cd9cead\", size = 44528905, upload-time = \"2025-06-05T20:02:29.754Z\" },\n]\n\n[[package]]\nname = \"nvidia-cuda-runtime-cu12\"\nversion = \"12.9.79\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/bc/e0/0279bd94539fda525e0c8538db29b72a5a8495b0c12173113471d28bce78/nvidia_cuda_runtime_cu12-12.9.79-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:83469a846206f2a733db0c42e223589ab62fd2fabac4432d2f8802de4bded0a4\", size = 3515012, upload-time = \"2025-06-05T20:00:35.519Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bc/46/a92db19b8309581092a3add7e6fceb4c301a3fd233969856a8cbf042cd3c/nvidia_cuda_runtime_cu12-12.9.79-py3-none-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:25bba2dfb01d48a9b59ca474a1ac43c6ebf7011f1b0b8cc44f54eb6ac48a96c3\", size = 3493179, upload-time = \"2025-06-05T20:00:53.735Z\" },\n]\n\n[[package]]\nname = \"nvidia-cudnn-cu12\"\nversion = \"9.25.1.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-cublas-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/9f/97/65cee6620521af847fde280f3bd10784f3ab3d513f1bfdd87e362bcbc2fe/nvidia_cudnn_cu12-9.25.1.1-py3-none-manylinux_2_27_aarch64.whl\", hash = \"sha256:c71f4af9025e05e478cfb07f9c2a4c118346dac236e915f3e63769fbcb031cb3\", size = 809606039, upload-time = \"2026-08-28T23:39:06.797Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/27/450c690b2ed878fd323dce0fcc6ed1746013210bc9c395f30eaf6fb03b09/nvidia_cudnn_cu12-9.25.1.1-py3-none-manylinux_2_27_x86_64.whl\", hash = \"sha256:515df94e4060bb58c88588e46fb39a5df310659d2d98733d1697ed667b4895d1\", size = 751246851, upload-time = \"2026-08-28T23:42:42.06Z\" },\n]\n\n[[package]]\nname = \"nvidia-cufft-cu12\"\nversion = \"11.4.1.4\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-nvjitlink-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/9b/2b/76445b0af890da61b501fde30650a1a4bd910607261b209cccb5235d3daa/nvidia_cufft_cu12-11.4.1.4-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:1a28c9b12260a1aa7a8fd12f5ebd82d027963d635ba82ff39a1acfa7c4c0fbcf\", size = 200822453, upload-time = \"2025-06-05T20:05:27.889Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/f4/61e6996dd20481ee834f57a8e9dca28b1869366a135e0d42e2aa8493bdd4/nvidia_cufft_cu12-11.4.1.4-py3-none-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:c67884f2a7d276b4b80eb56a79322a95df592ae5e765cf1243693365ccab4e28\", size = 200877592, upload-time = \"2025-06-05T20:05:45.862Z\" },\n]\n\n[[package]]\nname = \"nvidia-cusolver-cu12\"\nversion = \"11.7.5.82\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-cublas-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-cusparse-cu12\", marker = \"sys_platform == 'linux'\" },\n    { name = \"nvidia-nvjitlink-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/03/99/686ff9bf3a82a531c62b1a5c614476e8dfa24a9d89067aeedf3592ee4538/nvidia_cusolver_cu12-11.7.5.82-py3-none-manylinux_2_27_aarch64.whl\", hash = \"sha256:62efa83e4ace59a4c734d052bb72158e888aa7b770e1a5f601682f16fe5b4fd2\", size = 337869834, upload-time = \"2025-06-05T20:06:53.125Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/40/79b0c64d44d6c166c0964ec1d803d067f4a145cca23e23925fd351d0e642/nvidia_cusolver_cu12-11.7.5.82-py3-none-manylinux_2_27_x86_64.whl\", hash = \"sha256:15da72d1340d29b5b3cf3fd100e3cd53421dde36002eda6ed93811af63c40d88\", size = 338117415, upload-time = \"2025-06-05T20:07:16.809Z\" },\n]\n\n[[package]]\nname = \"nvidia-cusparse-cu12\"\nversion = \"12.5.10.65\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-nvjitlink-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/5e/6f/8710fbd17cdd1d0fc3fea7d36d5b65ce1933611c31e1861da330206b253a/nvidia_cusparse_cu12-12.5.10.65-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:221c73e7482dd93eda44e65ce567c031c07e2f93f6fa0ecd3ba876a195023e83\", size = 366359408, upload-time = \"2025-06-05T20:07:42.501Z\" },\n    { url = \"https://files.pythonhosted.org/packages/12/46/b0fd4b04f86577921feb97d8e2cf028afe04f614d17fb5013de9282c9216/nvidia_cusparse_cu12-12.5.10.65-py3-none-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:73060ce019ac064a057267c585bf1fd5a353734151f87472ff02b2c5c9984e78\", size = 366465088, upload-time = \"2025-06-05T20:08:20.413Z\" },\n]\n\n[[package]]\nname = \"nvidia-nccl-cu12\"\nversion = \"2.31.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/37/85/b073e54c993cd9f79faa955d7c9bd7356da408935483aebc3cbb53a922ec/nvidia_nccl_cu12-2.31.2-py3-none-manylinux_2_18_aarch64.whl\", hash = \"sha256:f208de397e431631eab0eca946444404a495d43a007535baa333d7de9e510ca2\", size = 342026203, upload-time = \"2026-08-11T23:23:40.509Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0f/36/104de52d6368f5b7f886e8fd252e0a438fe73a215e59b1b47f93a80ae2ea/nvidia_nccl_cu12-2.31.2-py3-none-manylinux_2_18_x86_64.whl\", hash = \"sha256:f9b1dc3c2a7e20176054144ebb3b32fea83b40402ee5d7ac7045cd11ecc956c0\", size = 342105414, upload-time = \"2026-08-11T23:24:24.167Z\" },\n]\n\n[[package]]\nname = \"nvidia-nvjitlink-cu12\"\nversion = \"12.9.86\"\nsource = { registry = \"https://pypi.org/simple\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/46/0c/c75bbfb967457a0b7670b8ad267bfc4fffdf341c074e0a80db06c24ccfd4/nvidia_nvjitlink_cu12-12.9.86-py3-none-manylinux2010_x86_64.manylinux_2_12_x86_64.whl\", hash = \"sha256:e3f1171dbdc83c5932a45f0f4c99180a70de9bd2718c1ab77d14104f6d7147f9\", size = 39748338, upload-time = \"2025-06-05T20:10:25.613Z\" },\n    { url = \"https://files.pythonhosted.org/packages/97/bc/2dcba8e70cf3115b400fef54f213bcd6715a3195eba000f8330f11e40c45/nvidia_nvjitlink_cu12-12.9.86-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:994a05ef08ef4b0b299829cde613a424382aff7efb08a7172c1fa616cc3af2ca\", size = 39514880, upload-time = \"2025-06-05T20:10:04.89Z\" },\n]\n\n[[package]]\nname = \"nvidia-nvshmem-cu12\"\nversion = \"3.7.2\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nvidia-cuda-cccl-cu12\", marker = \"sys_platform == 'linux'\" },\n]\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/88/a1/9ca9cc3338217311cee21f7ba795dad4f38b7a279a6da7d3d549258f60b1/nvidia_nvshmem_cu12-3.7.2-py3-none-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:98495de30994f1401a12cc8158ffacbeada44579f54185d75665381468056faa\", size = 229963056, upload-time = \"2026-07-17T19:23:44.067Z\" },\n    { url = \"https://files.pythonhosted.org/packages/63/03/cde130e3ff706784f9efd47204f299b15113ea08203e98a556603dac245d/nvidia_nvshmem_cu12-3.7.2-py3-none-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:02b6d3482d90ea8ba214bc400362297f573257763990a98c9846ec5c786a7227\", size = 230171132, upload-time = \"2026-07-17T19:25:07.092Z\" },\n]\n\n[[package]]\nname = \"opt-einsum\"\nversion = \"3.4.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/8c/b9/2ac072041e899a52f20cf9510850ff58295003aa75525e58343591b0cbfb/opt_einsum-3.4.0.tar.gz\", hash = \"sha256:96ca72f1b886d148241348783498194c577fa30a8faac108586b14f1ba4473ac\", size = 63004, upload-time = \"2024-09-26T14:33:24.483Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/23/cd/066e86230ae37ed0be70aae89aabf03ca8d9f39c8aea0dec8029455b5540/opt_einsum-3.4.0-py3-none-any.whl\", hash = \"sha256:69bb92469f86a1565195ece4ac0323943e83477171b91d24c35afe028a90d7cd\", size = 71932, upload-time = \"2024-09-26T14:33:23.039Z\" },\n]\n\n[[package]]\nname = \"optax\"\nversion = \"0.2.8\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"absl-py\" },\n    { name = \"jax\" },\n    { name = \"jaxlib\" },\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/8c/f9/e3d11ae6f298ee941a0690e353a323d158ba5dedc436e75621c310845c5c/optax-0.2.8.tar.gz\", hash = \"sha256:5b225b35066fc3eebaa4d798f1b4173b4d57d1a480610908981f8343b50af0b0\", size = 301193, upload-time = \"2026-03-20T23:30:05.465Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/8a/69/6a93d8600c339d7687a05857c7907bd4dd8cf88691a5ea106d7a50af90a1/optax-0.2.8-py3-none-any.whl\", hash = \"sha256:e3ca2d36c99daab1800ae9dbc0545034382d6bc780b24d969e1b0df65fa31cb4\", size = 402960, upload-time = \"2026-03-20T23:30:03.886Z\" },\n]\n\n[[package]]\nname = \"orbax-checkpoint\"\nversion = \"0.12.4\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"absl-py\" },\n    { name = \"aiofiles\" },\n    { name = \"etils\", extra = [\"epath\", \"epy\"] },\n    { name = \"humanize\" },\n    { name = \"jax\" },\n    { name = \"msgpack\" },\n    { name = \"nest-asyncio\", marker = \"sys_platform == 'win32'\" },\n    { name = \"numpy\" },\n    { name = \"prometheus-client\" },\n    { name = \"protobuf\" },\n    { name = \"psutil\" },\n    { name = \"pyyaml\" },\n    { name = \"simplejson\" },\n    { name = \"tensorstore\" },\n    { name = \"typing-extensions\" },\n    { name = \"uvloop\", marker = \"sys_platform != 'win32'\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/d6/b2/7f709a61337465826c7d2acdb98285fa6270e90ba59b76a1f42bcb18bfe2/orbax_checkpoint-0.12.4.tar.gz\", hash = \"sha256:5e6e14b6ca4a7979e04e6769afa0a39dd535bb4b9bf9af64bdf5b55ca44eb795\", size = 749838, upload-time = \"2026-08-12T21:05:15.856Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/0c/30/19cebe8b381179ccd45faab303f4279c3aaa3a707387c42fbbb43ca778ac/orbax_checkpoint-0.12.4-py3-none-any.whl\", hash = \"sha256:f16d87e2c86d69480cdd2af21e53d2928fbeea0e432e35cb31600d547e035ecd\", size = 1370245, upload-time = \"2026-08-12T21:05:14.142Z\" },\n]\n\n[[package]]\nname = \"packaging\"\nversion = \"26.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/65/ee/299d360cdc32edc7d2cf530f3accf79c4fca01e96ffc950d8a52213bd8e4/packaging-26.0.tar.gz\", hash = \"sha256:00243ae351a257117b6a241061796684b084ed1c516a08c48a3f7e147a9d80b4\", size = 143416, upload-time = \"2026-01-21T20:50:39.064Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b7/b9/c538f279a4e237a006a2c98387d081e9eb060d203d8ed34467cc0f0b9b53/packaging-26.0-py3-none-any.whl\", hash = \"sha256:b36f1fef9334a5588b4166f8bcd26a14e521f2b55e6b9de3aaa80d3ff7a37529\", size = 74366, upload-time = \"2026-01-21T20:50:37.788Z\" },\n]\n\n[[package]]\nname = \"pillow\"\nversion = \"12.1.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/1f/42/5c74462b4fd957fcd7b13b04fb3205ff8349236ea74c7c375766d6c82288/pillow-12.1.1.tar.gz\", hash = \"sha256:9ad8fa5937ab05218e2b6a4cff30295ad35afd2f83ac592e68c0d871bb0fdbc4\", size = 46980264, upload-time = \"2026-02-11T04:23:07.146Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/d5/11/6db24d4bd7685583caeae54b7009584e38da3c3d4488ed4cd25b439de486/pillow-12.1.1-cp313-cp313-ios_13_0_arm64_iphoneos.whl\", hash = \"sha256:d242e8ac078781f1de88bf823d70c1a9b3c7950a44cdf4b7c012e22ccbcd8e4e\", size = 4062689, upload-time = \"2026-02-11T04:21:06.804Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/c0/ce6d3b1fe190f0021203e0d9b5b99e57843e345f15f9ef22fcd43842fd21/pillow-12.1.1-cp313-cp313-ios_13_0_arm64_iphonesimulator.whl\", hash = \"sha256:02f84dfad02693676692746df05b89cf25597560db2857363a208e393429f5e9\", size = 4138535, upload-time = \"2026-02-11T04:21:08.452Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a0/c6/d5eb6a4fb32a3f9c21a8c7613ec706534ea1cf9f4b3663e99f0d83f6fca8/pillow-12.1.1-cp313-cp313-ios_13_0_x86_64_iphonesimulator.whl\", hash = \"sha256:e65498daf4b583091ccbb2556c7000abf0f3349fcd57ef7adc9a84a394ed29f6\", size = 3601364, upload-time = \"2026-02-11T04:21:10.194Z\" },\n    { url = \"https://files.pythonhosted.org/packages/14/a1/16c4b823838ba4c9c52c0e6bbda903a3fe5a1bdbf1b8eb4fff7156f3e318/pillow-12.1.1-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:6c6db3b84c87d48d0088943bf33440e0c42370b99b1c2a7989216f7b42eede60\", size = 5262561, upload-time = \"2026-02-11T04:21:11.742Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bb/ad/ad9dc98ff24f485008aa5cdedaf1a219876f6f6c42a4626c08bc4e80b120/pillow-12.1.1-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:8b7e5304e34942bf62e15184219a7b5ad4ff7f3bb5cca4d984f37df1a0e1aee2\", size = 4657460, upload-time = \"2026-02-11T04:21:13.786Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9e/1b/f1a4ea9a895b5732152789326202a82464d5254759fbacae4deea3069334/pillow-12.1.1-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:18e5bddd742a44b7e6b1e773ab5db102bd7a94c32555ba656e76d319d19c3850\", size = 6232698, upload-time = \"2026-02-11T04:21:15.949Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/f4/86f51b8745070daf21fd2e5b1fe0eb35d4db9ca26e6d58366562fb56a743/pillow-12.1.1-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:fc44ef1f3de4f45b50ccf9136999d71abb99dca7706bc75d222ed350b9fd2289\", size = 8041706, upload-time = \"2026-02-11T04:21:17.723Z\" },\n    { url = \"https://files.pythonhosted.org/packages/29/9b/d6ecd956bb1266dd1045e995cce9b8d77759e740953a1c9aad9502a0461e/pillow-12.1.1-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:5a8eb7ed8d4198bccbd07058416eeec51686b498e784eda166395a23eb99138e\", size = 6346621, upload-time = \"2026-02-11T04:21:19.547Z\" },\n    { url = \"https://files.pythonhosted.org/packages/71/24/538bff45bde96535d7d998c6fed1a751c75ac7c53c37c90dc2601b243893/pillow-12.1.1-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:47b94983da0c642de92ced1702c5b6c292a84bd3a8e1d1702ff923f183594717\", size = 7038069, upload-time = \"2026-02-11T04:21:21.378Z\" },\n    { url = \"https://files.pythonhosted.org/packages/94/0e/58cb1a6bc48f746bc4cb3adb8cabff73e2742c92b3bf7a220b7cf69b9177/pillow-12.1.1-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:518a48c2aab7ce596d3bf79d0e275661b846e86e4d0e7dec34712c30fe07f02a\", size = 6460040, upload-time = \"2026-02-11T04:21:23.148Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6c/57/9045cb3ff11eeb6c1adce3b2d60d7d299d7b273a2e6c8381a524abfdc474/pillow-12.1.1-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:a550ae29b95c6dc13cf69e2c9dc5747f814c54eeb2e32d683e5e93af56caa029\", size = 7164523, upload-time = \"2026-02-11T04:21:25.01Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/f2/9be9cb99f2175f0d4dbadd6616ce1bf068ee54a28277ea1bf1fbf729c250/pillow-12.1.1-cp313-cp313-win32.whl\", hash = \"sha256:a003d7422449f6d1e3a34e3dd4110c22148336918ddbfc6a32581cd54b2e0b2b\", size = 6332552, upload-time = \"2026-02-11T04:21:27.238Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3f/eb/b0834ad8b583d7d9d42b80becff092082a1c3c156bb582590fcc973f1c7c/pillow-12.1.1-cp313-cp313-win_amd64.whl\", hash = \"sha256:344cf1e3dab3be4b1fa08e449323d98a2a3f819ad20f4b22e77a0ede31f0faa1\", size = 7040108, upload-time = \"2026-02-11T04:21:29.462Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/7d/fc09634e2aabdd0feabaff4a32f4a7d97789223e7c2042fd805ea4b4d2c2/pillow-12.1.1-cp313-cp313-win_arm64.whl\", hash = \"sha256:5c0dd1636633e7e6a0afe7bf6a51a14992b7f8e60de5789018ebbdfae55b040a\", size = 2453712, upload-time = \"2026-02-11T04:21:31.072Z\" },\n    { url = \"https://files.pythonhosted.org/packages/19/2a/b9d62794fc8a0dd14c1943df68347badbd5511103e0d04c035ffe5cf2255/pillow-12.1.1-cp313-cp313t-macosx_10_13_x86_64.whl\", hash = \"sha256:0330d233c1a0ead844fc097a7d16c0abff4c12e856c0b325f231820fee1f39da\", size = 5264880, upload-time = \"2026-02-11T04:21:32.865Z\" },\n    { url = \"https://files.pythonhosted.org/packages/26/9d/e03d857d1347fa5ed9247e123fcd2a97b6220e15e9cb73ca0a8d91702c6e/pillow-12.1.1-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:5dae5f21afb91322f2ff791895ddd8889e5e947ff59f71b46041c8ce6db790bc\", size = 4660616, upload-time = \"2026-02-11T04:21:34.97Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f7/ec/8a6d22afd02570d30954e043f09c32772bfe143ba9285e2fdb11284952cd/pillow-12.1.1-cp313-cp313t-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:2e0c664be47252947d870ac0d327fea7e63985a08794758aa8af5b6cb6ec0c9c\", size = 6269008, upload-time = \"2026-02-11T04:21:36.623Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3d/1d/6d875422c9f28a4a361f495a5f68d9de4a66941dc2c619103ca335fa6446/pillow-12.1.1-cp313-cp313t-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:691ab2ac363b8217f7d31b3497108fb1f50faab2f75dfb03284ec2f217e87bf8\", size = 8073226, upload-time = \"2026-02-11T04:21:38.585Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a1/cd/134b0b6ee5eda6dc09e25e24b40fdafe11a520bc725c1d0bbaa5e00bf95b/pillow-12.1.1-cp313-cp313t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:e9e8064fb1cc019296958595f6db671fba95209e3ceb0c4734c9baf97de04b20\", size = 6380136, upload-time = \"2026-02-11T04:21:40.562Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7a/a9/7628f013f18f001c1b98d8fffe3452f306a70dc6aba7d931019e0492f45e/pillow-12.1.1-cp313-cp313t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:472a8d7ded663e6162dafdf20015c486a7009483ca671cece7a9279b512fcb13\", size = 7067129, upload-time = \"2026-02-11T04:21:42.521Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1e/f8/66ab30a2193b277785601e82ee2d49f68ea575d9637e5e234faaa98efa4c/pillow-12.1.1-cp313-cp313t-musllinux_1_2_aarch64.whl\", hash = \"sha256:89b54027a766529136a06cfebeecb3a04900397a3590fd252160b888479517bf\", size = 6491807, upload-time = \"2026-02-11T04:21:44.22Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/0b/a877a6627dc8318fdb84e357c5e1a758c0941ab1ddffdafd231983788579/pillow-12.1.1-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:86172b0831b82ce4f7877f280055892b31179e1576aa00d0df3bb1bbf8c3e524\", size = 7190954, upload-time = \"2026-02-11T04:21:46.114Z\" },\n    { url = \"https://files.pythonhosted.org/packages/83/43/6f732ff85743cf746b1361b91665d9f5155e1483817f693f8d57ea93147f/pillow-12.1.1-cp313-cp313t-win32.whl\", hash = \"sha256:44ce27545b6efcf0fdbdceb31c9a5bdea9333e664cda58a7e674bb74608b3986\", size = 6336441, upload-time = \"2026-02-11T04:21:48.22Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3b/44/e865ef3986611bb75bfabdf94a590016ea327833f434558801122979cd0e/pillow-12.1.1-cp313-cp313t-win_amd64.whl\", hash = \"sha256:a285e3eb7a5a45a2ff504e31f4a8d1b12ef62e84e5411c6804a42197c1cf586c\", size = 7045383, upload-time = \"2026-02-11T04:21:50.015Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a8/c6/f4fb24268d0c6908b9f04143697ea18b0379490cb74ba9e8d41b898bd005/pillow-12.1.1-cp313-cp313t-win_arm64.whl\", hash = \"sha256:cc7d296b5ea4d29e6570dabeaed58d31c3fea35a633a69679fb03d7664f43fb3\", size = 2456104, upload-time = \"2026-02-11T04:21:51.633Z\" },\n    { url = \"https://files.pythonhosted.org/packages/03/d0/bebb3ffbf31c5a8e97241476c4cf8b9828954693ce6744b4a2326af3e16b/pillow-12.1.1-cp314-cp314-ios_13_0_arm64_iphoneos.whl\", hash = \"sha256:417423db963cb4be8bac3fc1204fe61610f6abeed1580a7a2cbb2fbda20f12af\", size = 4062652, upload-time = \"2026-02-11T04:21:53.19Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2d/c0/0e16fb0addda4851445c28f8350d8c512f09de27bbb0d6d0bbf8b6709605/pillow-12.1.1-cp314-cp314-ios_13_0_arm64_iphonesimulator.whl\", hash = \"sha256:b957b71c6b2387610f556a7eb0828afbe40b4a98036fc0d2acfa5a44a0c2036f\", size = 4138823, upload-time = \"2026-02-11T04:22:03.088Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6b/fb/6170ec655d6f6bb6630a013dd7cf7bc218423d7b5fa9071bf63dc32175ae/pillow-12.1.1-cp314-cp314-ios_13_0_x86_64_iphonesimulator.whl\", hash = \"sha256:097690ba1f2efdeb165a20469d59d8bb03c55fb6621eb2041a060ae8ea3e9642\", size = 3601143, upload-time = \"2026-02-11T04:22:04.909Z\" },\n    { url = \"https://files.pythonhosted.org/packages/59/04/dc5c3f297510ba9a6837cbb318b87dd2b8f73eb41a43cc63767f65cb599c/pillow-12.1.1-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:2815a87ab27848db0321fb78c7f0b2c8649dee134b7f2b80c6a45c6831d75ccd\", size = 5266254, upload-time = \"2026-02-11T04:22:07.656Z\" },\n    { url = \"https://files.pythonhosted.org/packages/05/30/5db1236b0d6313f03ebf97f5e17cda9ca060f524b2fcc875149a8360b21c/pillow-12.1.1-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:f7ed2c6543bad5a7d5530eb9e78c53132f93dfa44a28492db88b41cdab885202\", size = 4657499, upload-time = \"2026-02-11T04:22:09.613Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6f/18/008d2ca0eb612e81968e8be0bbae5051efba24d52debf930126d7eaacbba/pillow-12.1.1-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:652a2c9ccfb556235b2b501a3a7cf3742148cd22e04b5625c5fe057ea3e3191f\", size = 6232137, upload-time = \"2026-02-11T04:22:11.434Z\" },\n    { url = \"https://files.pythonhosted.org/packages/70/f1/f14d5b8eeb4b2cd62b9f9f847eb6605f103df89ef619ac68f92f748614ea/pillow-12.1.1-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:d6e4571eedf43af33d0fc233a382a76e849badbccdf1ac438841308652a08e1f\", size = 8042721, upload-time = \"2026-02-11T04:22:13.321Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5a/d6/17824509146e4babbdabf04d8171491fa9d776f7061ff6e727522df9bd03/pillow-12.1.1-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:b574c51cf7d5d62e9be37ba446224b59a2da26dc4c1bb2ecbe936a4fb1a7cb7f\", size = 6347798, upload-time = \"2026-02-11T04:22:15.449Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d1/ee/c85a38a9ab92037a75615aba572c85ea51e605265036e00c5b67dfafbfe2/pillow-12.1.1-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:a37691702ed687799de29a518d63d4682d9016932db66d4e90c345831b02fb4e\", size = 7039315, upload-time = \"2026-02-11T04:22:17.24Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ec/f3/bc8ccc6e08a148290d7523bde4d9a0d6c981db34631390dc6e6ec34cacf6/pillow-12.1.1-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:f95c00d5d6700b2b890479664a06e754974848afaae5e21beb4d83c106923fd0\", size = 6462360, upload-time = \"2026-02-11T04:22:19.111Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f6/ab/69a42656adb1d0665ab051eec58a41f169ad295cf81ad45406963105408f/pillow-12.1.1-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:559b38da23606e68681337ad74622c4dbba02254fc9cb4488a305dd5975c7eeb\", size = 7165438, upload-time = \"2026-02-11T04:22:21.041Z\" },\n    { url = \"https://files.pythonhosted.org/packages/02/46/81f7aa8941873f0f01d4b55cc543b0a3d03ec2ee30d617a0448bf6bd6dec/pillow-12.1.1-cp314-cp314-win32.whl\", hash = \"sha256:03edcc34d688572014ff223c125a3f77fb08091e4607e7745002fc214070b35f\", size = 6431503, upload-time = \"2026-02-11T04:22:22.833Z\" },\n    { url = \"https://files.pythonhosted.org/packages/40/72/4c245f7d1044b67affc7f134a09ea619d4895333d35322b775b928180044/pillow-12.1.1-cp314-cp314-win_amd64.whl\", hash = \"sha256:50480dcd74fa63b8e78235957d302d98d98d82ccbfac4c7e12108ba9ecbdba15\", size = 7176748, upload-time = \"2026-02-11T04:22:24.64Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e4/ad/8a87bdbe038c5c698736e3348af5c2194ffb872ea52f11894c95f9305435/pillow-12.1.1-cp314-cp314-win_arm64.whl\", hash = \"sha256:5cb1785d97b0c3d1d1a16bc1d710c4a0049daefc4935f3a8f31f827f4d3d2e7f\", size = 2544314, upload-time = \"2026-02-11T04:22:26.685Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6c/9d/efd18493f9de13b87ede7c47e69184b9e859e4427225ea962e32e56a49bc/pillow-12.1.1-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:1f90cff8aa76835cba5769f0b3121a22bd4eb9e6884cfe338216e557a9a548b8\", size = 5268612, upload-time = \"2026-02-11T04:22:29.884Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f8/f1/4f42eb2b388eb2ffc660dcb7f7b556c1015c53ebd5f7f754965ef997585b/pillow-12.1.1-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:1f1be78ce9466a7ee64bfda57bdba0f7cc499d9794d518b854816c41bf0aa4e9\", size = 4660567, upload-time = \"2026-02-11T04:22:31.799Z\" },\n    { url = \"https://files.pythonhosted.org/packages/01/54/df6ef130fa43e4b82e32624a7b821a2be1c5653a5fdad8469687a7db4e00/pillow-12.1.1-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.whl\", hash = \"sha256:42fc1f4677106188ad9a55562bbade416f8b55456f522430fadab3cef7cd4e60\", size = 6269951, upload-time = \"2026-02-11T04:22:33.921Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a9/48/618752d06cc44bb4aae8ce0cd4e6426871929ed7b46215638088270d9b34/pillow-12.1.1-cp314-cp314t-manylinux2014_x86_64.manylinux_2_17_x86_64.whl\", hash = \"sha256:98edb152429ab62a1818039744d8fbb3ccab98a7c29fc3d5fcef158f3f1f68b7\", size = 8074769, upload-time = \"2026-02-11T04:22:35.877Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c3/bd/f1d71eb39a72fa088d938655afba3e00b38018d052752f435838961127d8/pillow-12.1.1-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:d470ab1178551dd17fdba0fef463359c41aaa613cdcd7ff8373f54be629f9f8f\", size = 6381358, upload-time = \"2026-02-11T04:22:37.698Z\" },\n    { url = \"https://files.pythonhosted.org/packages/64/ef/c784e20b96674ed36a5af839305f55616f8b4f8aa8eeccf8531a6e312243/pillow-12.1.1-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:6408a7b064595afcab0a49393a413732a35788f2a5092fdc6266952ed67de586\", size = 7068558, upload-time = \"2026-02-11T04:22:39.597Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/cb/8059688b74422ae61278202c4e1ad992e8a2e7375227be0a21c6b87ca8d5/pillow-12.1.1-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:5d8c41325b382c07799a3682c1c258469ea2ff97103c53717b7893862d0c98ce\", size = 6493028, upload-time = \"2026-02-11T04:22:42.73Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c6/da/e3c008ed7d2dd1f905b15949325934510b9d1931e5df999bb15972756818/pillow-12.1.1-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:c7697918b5be27424e9ce568193efd13d925c4481dd364e43f5dff72d33e10f8\", size = 7191940, upload-time = \"2026-02-11T04:22:44.543Z\" },\n    { url = \"https://files.pythonhosted.org/packages/01/4a/9202e8d11714c1fc5951f2e1ef362f2d7fbc595e1f6717971d5dd750e969/pillow-12.1.1-cp314-cp314t-win32.whl\", hash = \"sha256:d2912fd8114fc5545aa3a4b5576512f64c55a03f3ebcca4c10194d593d43ea36\", size = 6438736, upload-time = \"2026-02-11T04:22:46.347Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f3/ca/cbce2327eb9885476b3957b2e82eb12c866a8b16ad77392864ad601022ce/pillow-12.1.1-cp314-cp314t-win_amd64.whl\", hash = \"sha256:4ceb838d4bd9dab43e06c363cab2eebf63846d6a4aeaea283bbdfd8f1a8ed58b\", size = 7182894, upload-time = \"2026-02-11T04:22:48.114Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ec/d2/de599c95ba0a973b94410477f8bf0b6f0b5e67360eb89bcb1ad365258beb/pillow-12.1.1-cp314-cp314t-win_arm64.whl\", hash = \"sha256:7b03048319bfc6170e93bd60728a1af51d3dd7704935feb228c4d4faab35d334\", size = 2546446, upload-time = \"2026-02-11T04:22:50.342Z\" },\n]\n\n[[package]]\nname = \"platformdirs\"\nversion = \"4.9.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/1b/04/fea538adf7dbbd6d186f551d595961e564a3b6715bdf276b477460858672/platformdirs-4.9.2.tar.gz\", hash = \"sha256:9a33809944b9db043ad67ca0db94b14bf452cc6aeaac46a88ea55b26e2e9d291\", size = 28394, upload-time = \"2026-02-16T03:56:10.574Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/48/31/05e764397056194206169869b50cf2fee4dbbbc71b344705b9c0d878d4d8/platformdirs-4.9.2-py3-none-any.whl\", hash = \"sha256:9170634f126f8efdae22fb58ae8a0eaa86f38365bc57897a6c4f781d1f5875bd\", size = 21168, upload-time = \"2026-02-16T03:56:08.891Z\" },\n]\n\n[[package]]\nname = \"prometheus-client\"\nversion = \"0.24.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/f0/58/a794d23feb6b00fc0c72787d7e87d872a6730dd9ed7c7b3e954637d8f280/prometheus_client-0.24.1.tar.gz\", hash = \"sha256:7e0ced7fbbd40f7b84962d5d2ab6f17ef88a72504dcf7c0b40737b43b2a461f9\", size = 85616, upload-time = \"2026-01-14T15:26:26.965Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/74/c3/24a2f845e3917201628ecaba4f18bab4d18a337834c1df2a159ee9d22a42/prometheus_client-0.24.1-py3-none-any.whl\", hash = \"sha256:150db128af71a5c2482b36e588fc8a6b95e498750da4b17065947c16070f4055\", size = 64057, upload-time = \"2026-01-14T15:26:24.42Z\" },\n]\n\n[[package]]\nname = \"protobuf\"\nversion = \"6.33.5\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/ba/25/7c72c307aafc96fa87062aa6291d9f7c94836e43214d43722e86037aac02/protobuf-6.33.5.tar.gz\", hash = \"sha256:6ddcac2a081f8b7b9642c09406bc6a4290128fce5f471cddd165960bb9119e5c\", size = 444465, upload-time = \"2026-01-29T21:51:33.494Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b1/79/af92d0a8369732b027e6d6084251dd8e782c685c72da161bd4a2e00fbabb/protobuf-6.33.5-cp310-abi3-win32.whl\", hash = \"sha256:d71b040839446bac0f4d162e758bea99c8251161dae9d0983a3b88dee345153b\", size = 425769, upload-time = \"2026-01-29T21:51:21.751Z\" },\n    { url = \"https://files.pythonhosted.org/packages/55/75/bb9bc917d10e9ee13dee8607eb9ab963b7cf8be607c46e7862c748aa2af7/protobuf-6.33.5-cp310-abi3-win_amd64.whl\", hash = \"sha256:3093804752167bcab3998bec9f1048baae6e29505adaf1afd14a37bddede533c\", size = 437118, upload-time = \"2026-01-29T21:51:24.022Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a2/6b/e48dfc1191bc5b52950246275bf4089773e91cb5ba3592621723cdddca62/protobuf-6.33.5-cp39-abi3-macosx_10_9_universal2.whl\", hash = \"sha256:a5cb85982d95d906df1e2210e58f8e4f1e3cdc088e52c921a041f9c9a0386de5\", size = 427766, upload-time = \"2026-01-29T21:51:25.413Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4e/b1/c79468184310de09d75095ed1314b839eb2f72df71097db9d1404a1b2717/protobuf-6.33.5-cp39-abi3-manylinux2014_aarch64.whl\", hash = \"sha256:9b71e0281f36f179d00cbcb119cb19dec4d14a81393e5ea220f64b286173e190\", size = 324638, upload-time = \"2026-01-29T21:51:26.423Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c5/f5/65d838092fd01c44d16037953fd4c2cc851e783de9b8f02b27ec4ffd906f/protobuf-6.33.5-cp39-abi3-manylinux2014_s390x.whl\", hash = \"sha256:8afa18e1d6d20af15b417e728e9f60f3aa108ee76f23c3b2c07a2c3b546d3afd\", size = 339411, upload-time = \"2026-01-29T21:51:27.446Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9b/53/a9443aa3ca9ba8724fdfa02dd1887c1bcd8e89556b715cfbacca6b63dbec/protobuf-6.33.5-cp39-abi3-manylinux2014_x86_64.whl\", hash = \"sha256:cbf16ba3350fb7b889fca858fb215967792dc125b35c7976ca4818bee3521cf0\", size = 323465, upload-time = \"2026-01-29T21:51:28.925Z\" },\n    { url = \"https://files.pythonhosted.org/packages/57/bf/2086963c69bdac3d7cff1cc7ff79b8ce5ea0bec6797a017e1be338a46248/protobuf-6.33.5-py3-none-any.whl\", hash = \"sha256:69915a973dd0f60f31a08b8318b73eab2bd6a392c79184b3612226b0a3f8ec02\", size = 170687, upload-time = \"2026-01-29T21:51:32.557Z\" },\n]\n\n[[package]]\nname = \"psutil\"\nversion = \"7.2.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/aa/c6/d1ddf4abb55e93cebc4f2ed8b5d6dbad109ecb8d63748dd2b20ab5e57ebe/psutil-7.2.2.tar.gz\", hash = \"sha256:0746f5f8d406af344fd547f1c8daa5f5c33dbc293bb8d6a16d80b4bb88f59372\", size = 493740, upload-time = \"2026-01-28T18:14:54.428Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/51/08/510cbdb69c25a96f4ae523f733cdc963ae654904e8db864c07585ef99875/psutil-7.2.2-cp313-cp313t-macosx_10_13_x86_64.whl\", hash = \"sha256:2edccc433cbfa046b980b0df0171cd25bcaeb3a68fe9022db0979e7aa74a826b\", size = 130595, upload-time = \"2026-01-28T18:14:57.293Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d6/f5/97baea3fe7a5a9af7436301f85490905379b1c6f2dd51fe3ecf24b4c5fbf/psutil-7.2.2-cp313-cp313t-macosx_11_0_arm64.whl\", hash = \"sha256:e78c8603dcd9a04c7364f1a3e670cea95d51ee865e4efb3556a3a63adef958ea\", size = 131082, upload-time = \"2026-01-28T18:14:59.732Z\" },\n    { url = \"https://files.pythonhosted.org/packages/37/d6/246513fbf9fa174af531f28412297dd05241d97a75911ac8febefa1a53c6/psutil-7.2.2-cp313-cp313t-manylinux2010_x86_64.manylinux_2_12_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:1a571f2330c966c62aeda00dd24620425d4b0cc86881c89861fbc04549e5dc63\", size = 181476, upload-time = \"2026-01-28T18:15:01.884Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b8/b5/9182c9af3836cca61696dabe4fd1304e17bc56cb62f17439e1154f225dd3/psutil-7.2.2-cp313-cp313t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:917e891983ca3c1887b4ef36447b1e0873e70c933afc831c6b6da078ba474312\", size = 184062, upload-time = \"2026-01-28T18:15:04.436Z\" },\n    { url = \"https://files.pythonhosted.org/packages/16/ba/0756dca669f5a9300d0cbcbfae9a4c30e446dfc7440ffe43ded5724bfd93/psutil-7.2.2-cp313-cp313t-win_amd64.whl\", hash = \"sha256:ab486563df44c17f5173621c7b198955bd6b613fb87c71c161f827d3fb149a9b\", size = 139893, upload-time = \"2026-01-28T18:15:06.378Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1c/61/8fa0e26f33623b49949346de05ec1ddaad02ed8ba64af45f40a147dbfa97/psutil-7.2.2-cp313-cp313t-win_arm64.whl\", hash = \"sha256:ae0aefdd8796a7737eccea863f80f81e468a1e4cf14d926bd9b6f5f2d5f90ca9\", size = 135589, upload-time = \"2026-01-28T18:15:08.03Z\" },\n    { url = \"https://files.pythonhosted.org/packages/81/69/ef179ab5ca24f32acc1dac0c247fd6a13b501fd5534dbae0e05a1c48b66d/psutil-7.2.2-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:eed63d3b4d62449571547b60578c5b2c4bcccc5387148db46e0c2313dad0ee00\", size = 130664, upload-time = \"2026-01-28T18:15:09.469Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7b/64/665248b557a236d3fa9efc378d60d95ef56dd0a490c2cd37dafc7660d4a9/psutil-7.2.2-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:7b6d09433a10592ce39b13d7be5a54fbac1d1228ed29abc880fb23df7cb694c9\", size = 131087, upload-time = \"2026-01-28T18:15:11.724Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/2e/e6782744700d6759ebce3043dcfa661fb61e2fb752b91cdeae9af12c2178/psutil-7.2.2-cp314-cp314t-manylinux2010_x86_64.manylinux_2_12_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:1fa4ecf83bcdf6e6c8f4449aff98eefb5d0604bf88cb883d7da3d8d2d909546a\", size = 182383, upload-time = \"2026-01-28T18:15:13.445Z\" },\n    { url = \"https://files.pythonhosted.org/packages/57/49/0a41cefd10cb7505cdc04dab3eacf24c0c2cb158a998b8c7b1d27ee2c1f5/psutil-7.2.2-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:e452c464a02e7dc7822a05d25db4cde564444a67e58539a00f929c51eddda0cf\", size = 185210, upload-time = \"2026-01-28T18:15:16.002Z\" },\n    { url = \"https://files.pythonhosted.org/packages/dd/2c/ff9bfb544f283ba5f83ba725a3c5fec6d6b10b8f27ac1dc641c473dc390d/psutil-7.2.2-cp314-cp314t-win_amd64.whl\", hash = \"sha256:c7663d4e37f13e884d13994247449e9f8f574bc4655d509c3b95e9ec9e2b9dc1\", size = 141228, upload-time = \"2026-01-28T18:15:18.385Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f2/fc/f8d9c31db14fcec13748d373e668bc3bed94d9077dbc17fb0eebc073233c/psutil-7.2.2-cp314-cp314t-win_arm64.whl\", hash = \"sha256:11fe5a4f613759764e79c65cf11ebdf26e33d6dd34336f8a337aa2996d71c841\", size = 136284, upload-time = \"2026-01-28T18:15:19.912Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e7/36/5ee6e05c9bd427237b11b3937ad82bb8ad2752d72c6969314590dd0c2f6e/psutil-7.2.2-cp36-abi3-macosx_10_9_x86_64.whl\", hash = \"sha256:ed0cace939114f62738d808fdcecd4c869222507e266e574799e9c0faa17d486\", size = 129090, upload-time = \"2026-01-28T18:15:22.168Z\" },\n    { url = \"https://files.pythonhosted.org/packages/80/c4/f5af4c1ca8c1eeb2e92ccca14ce8effdeec651d5ab6053c589b074eda6e1/psutil-7.2.2-cp36-abi3-macosx_11_0_arm64.whl\", hash = \"sha256:1a7b04c10f32cc88ab39cbf606e117fd74721c831c98a27dc04578deb0c16979\", size = 129859, upload-time = \"2026-01-28T18:15:23.795Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/70/5d8df3b09e25bce090399cf48e452d25c935ab72dad19406c77f4e828045/psutil-7.2.2-cp36-abi3-manylinux2010_x86_64.manylinux_2_12_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:076a2d2f923fd4821644f5ba89f059523da90dc9014e85f8e45a5774ca5bc6f9\", size = 155560, upload-time = \"2026-01-28T18:15:25.976Z\" },\n    { url = \"https://files.pythonhosted.org/packages/63/65/37648c0c158dc222aba51c089eb3bdfa238e621674dc42d48706e639204f/psutil-7.2.2-cp36-abi3-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:b0726cecd84f9474419d67252add4ac0cd9811b04d61123054b9fb6f57df6e9e\", size = 156997, upload-time = \"2026-01-28T18:15:27.794Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8e/13/125093eadae863ce03c6ffdbae9929430d116a246ef69866dad94da3bfbc/psutil-7.2.2-cp36-abi3-musllinux_1_2_aarch64.whl\", hash = \"sha256:fd04ef36b4a6d599bbdb225dd1d3f51e00105f6d48a28f006da7f9822f2606d8\", size = 148972, upload-time = \"2026-01-28T18:15:29.342Z\" },\n    { url = \"https://files.pythonhosted.org/packages/04/78/0acd37ca84ce3ddffaa92ef0f571e073faa6d8ff1f0559ab1272188ea2be/psutil-7.2.2-cp36-abi3-musllinux_1_2_x86_64.whl\", hash = \"sha256:b58fabe35e80b264a4e3bb23e6b96f9e45a3df7fb7eed419ac0e5947c61e47cc\", size = 148266, upload-time = \"2026-01-28T18:15:31.597Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b4/90/e2159492b5426be0c1fef7acba807a03511f97c5f86b3caeda6ad92351a7/psutil-7.2.2-cp37-abi3-win_amd64.whl\", hash = \"sha256:eb7e81434c8d223ec4a219b5fc1c47d0417b12be7ea866e24fb5ad6e84b3d988\", size = 137737, upload-time = \"2026-01-28T18:15:33.849Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8c/c7/7bb2e321574b10df20cbde462a94e2b71d05f9bbda251ef27d104668306a/psutil-7.2.2-cp37-abi3-win_arm64.whl\", hash = \"sha256:8c233660f575a5a89e6d4cb65d9f938126312bca76d8fe087b947b3a1aaac9ee\", size = 134617, upload-time = \"2026-01-28T18:15:36.514Z\" },\n]\n\n[[package]]\nname = \"pydantic\"\nversion = \"2.12.5\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"annotated-types\" },\n    { name = \"pydantic-core\" },\n    { name = \"typing-extensions\" },\n    { name = \"typing-inspection\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/69/44/36f1a6e523abc58ae5f928898e4aca2e0ea509b5aa6f6f392a5d882be928/pydantic-2.12.5.tar.gz\", hash = \"sha256:4d351024c75c0f085a9febbb665ce8c0c6ec5d30e903bdb6394b7ede26aebb49\", size = 821591, upload-time = \"2025-11-26T15:11:46.471Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/5a/87/b70ad306ebb6f9b585f114d0ac2137d792b48be34d732d60e597c2f8465a/pydantic-2.12.5-py3-none-any.whl\", hash = \"sha256:e561593fccf61e8a20fc46dfc2dfe075b8be7d0188df33f221ad1f0139180f9d\", size = 463580, upload-time = \"2025-11-26T15:11:44.605Z\" },\n]\n\n[[package]]\nname = \"pydantic-core\"\nversion = \"2.41.5\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/71/70/23b021c950c2addd24ec408e9ab05d59b035b39d97cdc1130e1bce647bb6/pydantic_core-2.41.5.tar.gz\", hash = \"sha256:08daa51ea16ad373ffd5e7606252cc32f07bc72b28284b6bc9c6df804816476e\", size = 460952, upload-time = \"2025-11-04T13:43:49.098Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/87/06/8806241ff1f70d9939f9af039c6c35f2360cf16e93c2ca76f184e76b1564/pydantic_core-2.41.5-cp313-cp313-macosx_10_12_x86_64.whl\", hash = \"sha256:941103c9be18ac8daf7b7adca8228f8ed6bb7a1849020f643b3a14d15b1924d9\", size = 2120403, upload-time = \"2025-11-04T13:40:25.248Z\" },\n    { url = \"https://files.pythonhosted.org/packages/94/02/abfa0e0bda67faa65fef1c84971c7e45928e108fe24333c81f3bfe35d5f5/pydantic_core-2.41.5-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:112e305c3314f40c93998e567879e887a3160bb8689ef3d2c04b6cc62c33ac34\", size = 1896206, upload-time = \"2025-11-04T13:40:27.099Z\" },\n    { url = \"https://files.pythonhosted.org/packages/15/df/a4c740c0943e93e6500f9eb23f4ca7ec9bf71b19e608ae5b579678c8d02f/pydantic_core-2.41.5-cp313-cp313-manylinux_2_17_aarch64.manylinux2014_aarch64.whl\", hash = \"sha256:0cbaad15cb0c90aa221d43c00e77bb33c93e8d36e0bf74760cd00e732d10a6a0\", size = 1919307, upload-time = \"2025-11-04T13:40:29.806Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9a/e3/6324802931ae1d123528988e0e86587c2072ac2e5394b4bc2bc34b61ff6e/pydantic_core-2.41.5-cp313-cp313-manylinux_2_17_armv7l.manylinux2014_armv7l.whl\", hash = \"sha256:03ca43e12fab6023fc79d28ca6b39b05f794ad08ec2feccc59a339b02f2b3d33\", size = 2063258, upload-time = \"2025-11-04T13:40:33.544Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c9/d4/2230d7151d4957dd79c3044ea26346c148c98fbf0ee6ebd41056f2d62ab5/pydantic_core-2.41.5-cp313-cp313-manylinux_2_17_ppc64le.manylinux2014_ppc64le.whl\", hash = \"sha256:dc799088c08fa04e43144b164feb0c13f9a0bc40503f8df3e9fde58a3c0c101e\", size = 2214917, upload-time = \"2025-11-04T13:40:35.479Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e6/9f/eaac5df17a3672fef0081b6c1bb0b82b33ee89aa5cec0d7b05f52fd4a1fa/pydantic_core-2.41.5-cp313-cp313-manylinux_2_17_s390x.manylinux2014_s390x.whl\", hash = \"sha256:97aeba56665b4c3235a0e52b2c2f5ae9cd071b8a8310ad27bddb3f7fb30e9aa2\", size = 2332186, upload-time = \"2025-11-04T13:40:37.436Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cf/4e/35a80cae583a37cf15604b44240e45c05e04e86f9cfd766623149297e971/pydantic_core-2.41.5-cp313-cp313-manylinux_2_17_x86_64.manylinux2014_x86_64.whl\", hash = \"sha256:406bf18d345822d6c21366031003612b9c77b3e29ffdb0f612367352aab7d586\", size = 2073164, upload-time = \"2025-11-04T13:40:40.289Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bf/e3/f6e262673c6140dd3305d144d032f7bd5f7497d3871c1428521f19f9efa2/pydantic_core-2.41.5-cp313-cp313-manylinux_2_5_i686.manylinux1_i686.whl\", hash = \"sha256:b93590ae81f7010dbe380cdeab6f515902ebcbefe0b9327cc4804d74e93ae69d\", size = 2179146, upload-time = \"2025-11-04T13:40:42.809Z\" },\n    { url = \"https://files.pythonhosted.org/packages/75/c7/20bd7fc05f0c6ea2056a4565c6f36f8968c0924f19b7d97bbfea55780e73/pydantic_core-2.41.5-cp313-cp313-musllinux_1_1_aarch64.whl\", hash = \"sha256:01a3d0ab748ee531f4ea6c3e48ad9dac84ddba4b0d82291f87248f2f9de8d740\", size = 2137788, upload-time = \"2025-11-04T13:40:44.752Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3a/8d/34318ef985c45196e004bc46c6eab2eda437e744c124ef0dbe1ff2c9d06b/pydantic_core-2.41.5-cp313-cp313-musllinux_1_1_armv7l.whl\", hash = \"sha256:6561e94ba9dacc9c61bce40e2d6bdc3bfaa0259d3ff36ace3b1e6901936d2e3e\", size = 2340133, upload-time = \"2025-11-04T13:40:46.66Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9c/59/013626bf8c78a5a5d9350d12e7697d3d4de951a75565496abd40ccd46bee/pydantic_core-2.41.5-cp313-cp313-musllinux_1_1_x86_64.whl\", hash = \"sha256:915c3d10f81bec3a74fbd4faebe8391013ba61e5a1a8d48c4455b923bdda7858\", size = 2324852, upload-time = \"2025-11-04T13:40:48.575Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1a/d9/c248c103856f807ef70c18a4f986693a46a8ffe1602e5d361485da502d20/pydantic_core-2.41.5-cp313-cp313-win32.whl\", hash = \"sha256:650ae77860b45cfa6e2cdafc42618ceafab3a2d9a3811fcfbd3bbf8ac3c40d36\", size = 1994679, upload-time = \"2025-11-04T13:40:50.619Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9e/8b/341991b158ddab181cff136acd2552c9f35bd30380422a639c0671e99a91/pydantic_core-2.41.5-cp313-cp313-win_amd64.whl\", hash = \"sha256:79ec52ec461e99e13791ec6508c722742ad745571f234ea6255bed38c6480f11\", size = 2019766, upload-time = \"2025-11-04T13:40:52.631Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/7d/f2f9db34af103bea3e09735bb40b021788a5e834c81eedb541991badf8f5/pydantic_core-2.41.5-cp313-cp313-win_arm64.whl\", hash = \"sha256:3f84d5c1b4ab906093bdc1ff10484838aca54ef08de4afa9de0f5f14d69639cd\", size = 1981005, upload-time = \"2025-11-04T13:40:54.734Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ea/28/46b7c5c9635ae96ea0fbb779e271a38129df2550f763937659ee6c5dbc65/pydantic_core-2.41.5-cp314-cp314-macosx_10_12_x86_64.whl\", hash = \"sha256:3f37a19d7ebcdd20b96485056ba9e8b304e27d9904d233d7b1015db320e51f0a\", size = 2119622, upload-time = \"2025-11-04T13:40:56.68Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/1a/145646e5687e8d9a1e8d09acb278c8535ebe9e972e1f162ed338a622f193/pydantic_core-2.41.5-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:1d1d9764366c73f996edd17abb6d9d7649a7eb690006ab6adbda117717099b14\", size = 1891725, upload-time = \"2025-11-04T13:40:58.807Z\" },\n    { url = \"https://files.pythonhosted.org/packages/23/04/e89c29e267b8060b40dca97bfc64a19b2a3cf99018167ea1677d96368273/pydantic_core-2.41.5-cp314-cp314-manylinux_2_17_aarch64.manylinux2014_aarch64.whl\", hash = \"sha256:25e1c2af0fce638d5f1988b686f3b3ea8cd7de5f244ca147c777769e798a9cd1\", size = 1915040, upload-time = \"2025-11-04T13:41:00.853Z\" },\n    { url = \"https://files.pythonhosted.org/packages/84/a3/15a82ac7bd97992a82257f777b3583d3e84bdb06ba6858f745daa2ec8a85/pydantic_core-2.41.5-cp314-cp314-manylinux_2_17_armv7l.manylinux2014_armv7l.whl\", hash = \"sha256:506d766a8727beef16b7adaeb8ee6217c64fc813646b424d0804d67c16eddb66\", size = 2063691, upload-time = \"2025-11-04T13:41:03.504Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/9b/0046701313c6ef08c0c1cf0e028c67c770a4e1275ca73131563c5f2a310a/pydantic_core-2.41.5-cp314-cp314-manylinux_2_17_ppc64le.manylinux2014_ppc64le.whl\", hash = \"sha256:4819fa52133c9aa3c387b3328f25c1facc356491e6135b459f1de698ff64d869\", size = 2213897, upload-time = \"2025-11-04T13:41:05.804Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8a/cd/6bac76ecd1b27e75a95ca3a9a559c643b3afcd2dd62086d4b7a32a18b169/pydantic_core-2.41.5-cp314-cp314-manylinux_2_17_s390x.manylinux2014_s390x.whl\", hash = \"sha256:2b761d210c9ea91feda40d25b4efe82a1707da2ef62901466a42492c028553a2\", size = 2333302, upload-time = \"2025-11-04T13:41:07.809Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4c/d2/ef2074dc020dd6e109611a8be4449b98cd25e1b9b8a303c2f0fca2f2bcf7/pydantic_core-2.41.5-cp314-cp314-manylinux_2_17_x86_64.manylinux2014_x86_64.whl\", hash = \"sha256:22f0fb8c1c583a3b6f24df2470833b40207e907b90c928cc8d3594b76f874375\", size = 2064877, upload-time = \"2025-11-04T13:41:09.827Z\" },\n    { url = \"https://files.pythonhosted.org/packages/18/66/e9db17a9a763d72f03de903883c057b2592c09509ccfe468187f2a2eef29/pydantic_core-2.41.5-cp314-cp314-manylinux_2_5_i686.manylinux1_i686.whl\", hash = \"sha256:2782c870e99878c634505236d81e5443092fba820f0373997ff75f90f68cd553\", size = 2180680, upload-time = \"2025-11-04T13:41:12.379Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/9e/3ce66cebb929f3ced22be85d4c2399b8e85b622db77dad36b73c5387f8f8/pydantic_core-2.41.5-cp314-cp314-musllinux_1_1_aarch64.whl\", hash = \"sha256:0177272f88ab8312479336e1d777f6b124537d47f2123f89cb37e0accea97f90\", size = 2138960, upload-time = \"2025-11-04T13:41:14.627Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a6/62/205a998f4327d2079326b01abee48e502ea739d174f0a89295c481a2272e/pydantic_core-2.41.5-cp314-cp314-musllinux_1_1_armv7l.whl\", hash = \"sha256:63510af5e38f8955b8ee5687740d6ebf7c2a0886d15a6d65c32814613681bc07\", size = 2339102, upload-time = \"2025-11-04T13:41:16.868Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3c/0d/f05e79471e889d74d3d88f5bd20d0ed189ad94c2423d81ff8d0000aab4ff/pydantic_core-2.41.5-cp314-cp314-musllinux_1_1_x86_64.whl\", hash = \"sha256:e56ba91f47764cc14f1daacd723e3e82d1a89d783f0f5afe9c364b8bb491ccdb\", size = 2326039, upload-time = \"2025-11-04T13:41:18.934Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ec/e1/e08a6208bb100da7e0c4b288eed624a703f4d129bde2da475721a80cab32/pydantic_core-2.41.5-cp314-cp314-win32.whl\", hash = \"sha256:aec5cf2fd867b4ff45b9959f8b20ea3993fc93e63c7363fe6851424c8a7e7c23\", size = 1995126, upload-time = \"2025-11-04T13:41:21.418Z\" },\n    { url = \"https://files.pythonhosted.org/packages/48/5d/56ba7b24e9557f99c9237e29f5c09913c81eeb2f3217e40e922353668092/pydantic_core-2.41.5-cp314-cp314-win_amd64.whl\", hash = \"sha256:8e7c86f27c585ef37c35e56a96363ab8de4e549a95512445b85c96d3e2f7c1bf\", size = 2015489, upload-time = \"2025-11-04T13:41:24.076Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4e/bb/f7a190991ec9e3e0ba22e4993d8755bbc4a32925c0b5b42775c03e8148f9/pydantic_core-2.41.5-cp314-cp314-win_arm64.whl\", hash = \"sha256:e672ba74fbc2dc8eea59fb6d4aed6845e6905fc2a8afe93175d94a83ba2a01a0\", size = 1977288, upload-time = \"2025-11-04T13:41:26.33Z\" },\n    { url = \"https://files.pythonhosted.org/packages/92/ed/77542d0c51538e32e15afe7899d79efce4b81eee631d99850edc2f5e9349/pydantic_core-2.41.5-cp314-cp314t-macosx_10_12_x86_64.whl\", hash = \"sha256:8566def80554c3faa0e65ac30ab0932b9e3a5cd7f8323764303d468e5c37595a\", size = 2120255, upload-time = \"2025-11-04T13:41:28.569Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bb/3d/6913dde84d5be21e284439676168b28d8bbba5600d838b9dca99de0fad71/pydantic_core-2.41.5-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:b80aa5095cd3109962a298ce14110ae16b8c1aece8b72f9dafe81cf597ad80b3\", size = 1863760, upload-time = \"2025-11-04T13:41:31.055Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5a/f0/e5e6b99d4191da102f2b0eb9687aaa7f5bea5d9964071a84effc3e40f997/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_17_aarch64.manylinux2014_aarch64.whl\", hash = \"sha256:3006c3dd9ba34b0c094c544c6006cc79e87d8612999f1a5d43b769b89181f23c\", size = 1878092, upload-time = \"2025-11-04T13:41:33.21Z\" },\n    { url = \"https://files.pythonhosted.org/packages/71/48/36fb760642d568925953bcc8116455513d6e34c4beaa37544118c36aba6d/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_17_armv7l.manylinux2014_armv7l.whl\", hash = \"sha256:72f6c8b11857a856bcfa48c86f5368439f74453563f951e473514579d44aa612\", size = 2053385, upload-time = \"2025-11-04T13:41:35.508Z\" },\n    { url = \"https://files.pythonhosted.org/packages/20/25/92dc684dd8eb75a234bc1c764b4210cf2646479d54b47bf46061657292a8/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_17_ppc64le.manylinux2014_ppc64le.whl\", hash = \"sha256:5cb1b2f9742240e4bb26b652a5aeb840aa4b417c7748b6f8387927bc6e45e40d\", size = 2218832, upload-time = \"2025-11-04T13:41:37.732Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e2/09/f53e0b05023d3e30357d82eb35835d0f6340ca344720a4599cd663dca599/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_17_s390x.manylinux2014_s390x.whl\", hash = \"sha256:bd3d54f38609ff308209bd43acea66061494157703364ae40c951f83ba99a1a9\", size = 2327585, upload-time = \"2025-11-04T13:41:40Z\" },\n    { url = \"https://files.pythonhosted.org/packages/aa/4e/2ae1aa85d6af35a39b236b1b1641de73f5a6ac4d5a7509f77b814885760c/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_17_x86_64.manylinux2014_x86_64.whl\", hash = \"sha256:2ff4321e56e879ee8d2a879501c8e469414d948f4aba74a2d4593184eb326660\", size = 2041078, upload-time = \"2025-11-04T13:41:42.323Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cd/13/2e215f17f0ef326fc72afe94776edb77525142c693767fc347ed6288728d/pydantic_core-2.41.5-cp314-cp314t-manylinux_2_5_i686.manylinux1_i686.whl\", hash = \"sha256:d0d2568a8c11bf8225044aa94409e21da0cb09dcdafe9ecd10250b2baad531a9\", size = 2173914, upload-time = \"2025-11-04T13:41:45.221Z\" },\n    { url = \"https://files.pythonhosted.org/packages/02/7a/f999a6dcbcd0e5660bc348a3991c8915ce6599f4f2c6ac22f01d7a10816c/pydantic_core-2.41.5-cp314-cp314t-musllinux_1_1_aarch64.whl\", hash = \"sha256:a39455728aabd58ceabb03c90e12f71fd30fa69615760a075b9fec596456ccc3\", size = 2129560, upload-time = \"2025-11-04T13:41:47.474Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3a/b1/6c990ac65e3b4c079a4fb9f5b05f5b013afa0f4ed6780a3dd236d2cbdc64/pydantic_core-2.41.5-cp314-cp314t-musllinux_1_1_armv7l.whl\", hash = \"sha256:239edca560d05757817c13dc17c50766136d21f7cd0fac50295499ae24f90fdf\", size = 2329244, upload-time = \"2025-11-04T13:41:49.992Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/02/3c562f3a51afd4d88fff8dffb1771b30cfdfd79befd9883ee094f5b6c0d8/pydantic_core-2.41.5-cp314-cp314t-musllinux_1_1_x86_64.whl\", hash = \"sha256:2a5e06546e19f24c6a96a129142a75cee553cc018ffee48a460059b1185f4470\", size = 2331955, upload-time = \"2025-11-04T13:41:54.079Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5c/96/5fb7d8c3c17bc8c62fdb031c47d77a1af698f1d7a406b0f79aaa1338f9ad/pydantic_core-2.41.5-cp314-cp314t-win32.whl\", hash = \"sha256:b4ececa40ac28afa90871c2cc2b9ffd2ff0bf749380fbdf57d165fd23da353aa\", size = 1988906, upload-time = \"2025-11-04T13:41:56.606Z\" },\n    { url = \"https://files.pythonhosted.org/packages/22/ed/182129d83032702912c2e2d8bbe33c036f342cc735737064668585dac28f/pydantic_core-2.41.5-cp314-cp314t-win_amd64.whl\", hash = \"sha256:80aa89cad80b32a912a65332f64a4450ed00966111b6615ca6816153d3585a8c\", size = 1981607, upload-time = \"2025-11-04T13:41:58.889Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9f/ed/068e41660b832bb0b1aa5b58011dea2a3fe0ba7861ff38c4d4904c1c1a99/pydantic_core-2.41.5-cp314-cp314t-win_arm64.whl\", hash = \"sha256:35b44f37a3199f771c3eaa53051bc8a70cd7b54f333531c59e29fd4db5d15008\", size = 1974769, upload-time = \"2025-11-04T13:42:01.186Z\" },\n]\n\n[[package]]\nname = \"pygments\"\nversion = \"2.19.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/b0/77/a5b8c569bf593b0140bde72ea885a803b82086995367bf2037de0159d924/pygments-2.19.2.tar.gz\", hash = \"sha256:636cb2477cec7f8952536970bc533bc43743542f70392ae026374600add5b887\", size = 4968631, upload-time = \"2025-06-21T13:39:12.283Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/c7/21/705964c7812476f378728bdf590ca4b771ec72385c533964653c68e86bdc/pygments-2.19.2-py3-none-any.whl\", hash = \"sha256:86540386c03d588bb81d44bc3928634ff26449851e99741617ecb9037ee5ec0b\", size = 1225217, upload-time = \"2025-06-21T13:39:07.939Z\" },\n]\n\n[[package]]\nname = \"pyparsing\"\nversion = \"3.3.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/f3/91/9c6ee907786a473bf81c5f53cf703ba0957b23ab84c264080fb5a450416f/pyparsing-3.3.2.tar.gz\", hash = \"sha256:c777f4d763f140633dcb6d8a3eda953bf7a214dc4eff598413c070bcdc117cbc\", size = 6851574, upload-time = \"2026-01-21T03:57:59.36Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/10/bd/c038d7cc38edc1aa5bf91ab8068b63d4308c66c4c8bb3cbba7dfbc049f9c/pyparsing-3.3.2-py3-none-any.whl\", hash = \"sha256:850ba148bd908d7e2411587e247a1e4f0327839c40e2e5e6d05a007ecc69911d\", size = 122781, upload-time = \"2026-01-21T03:57:55.912Z\" },\n]\n\n[[package]]\nname = \"pyright\"\nversion = \"1.1.411\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"nodeenv\" },\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/7e/ab/265f7dc69d28113ebba19092e57b075f41543b2ed048429c5f56e2b88eac/pyright-1.1.411.tar.gz\", hash = \"sha256:d885a0551f2e763b089a02702174e7f4ba77548cddabc972ab86d1f7f1b0f998\", size = 4112861, upload-time = \"2026-06-25T02:14:06.37Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/0a/49/385be530a6a5b78d1cbcd5c2e38debc8959a2fc6bdb716f4e581002979fc/pyright-1.1.411-py3-none-any.whl\", hash = \"sha256:dc7c72a8e2700c55baa127554040e067041ea53ccfd50bf96308cc4291c7d5d9\", size = 6181526, upload-time = \"2026-06-25T02:14:04.691Z\" },\n]\n\n[[package]]\nname = \"python-dateutil\"\nversion = \"2.9.0.post0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"six\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/66/c0/0c8b6ad9f17a802ee498c46e004a0eb49bc148f2fd230864601a86dcf6db/python-dateutil-2.9.0.post0.tar.gz\", hash = \"sha256:37dd54208da7e1cd875388217d5e00ebd4179249f90fb72437e91a35459a0ad3\", size = 342432, upload-time = \"2024-03-01T18:36:20.211Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/ec/57/56b9bcc3c9c6a792fcbaf139543cee77261f3651ca9da0c93f5c1221264b/python_dateutil-2.9.0.post0-py2.py3-none-any.whl\", hash = \"sha256:a8b2bc7bffae282281c8140a97d3aa9c14da0b136dfe83f850eea9a5f7470427\", size = 229892, upload-time = \"2024-03-01T18:36:18.57Z\" },\n]\n\n[[package]]\nname = \"python-sat\"\nversion = \"1.9.dev1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"six\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/3d/77/35da0b0833a31ac9676ee0d2252a8e1307c2fceedfb6331a4006d1924039/python_sat-1.9.dev1.tar.gz\", hash = \"sha256:272173c2ace3cec0947f31cfda5a582ff3389006c0407005891d07fd45d94370\", size = 5096465, upload-time = \"2026-02-25T02:51:01.78Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/32/5a/987ce64a7f27b99ca922b57555ffc97ace76a9fbfd063ffeb82075ef9b51/python_sat-1.9.dev1-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:a0e07e3dbce463c87755cf49704877fa5a69b72c1c2ca808ffbee15ead9c63a4\", size = 1946617, upload-time = \"2026-02-25T02:50:15.141Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/70/da719aa3cdf692abd285b2270aac85d39361c403726c6d9d3186608c2d3a/python_sat-1.9.dev1-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:ca3c74556e4d986fb6a04a11957fcf7c372a0fdb54a40fca4d80b1070e1a4e4d\", size = 1783049, upload-time = \"2026-02-25T02:50:16.576Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fd/54/0e8174ee6527b7261f69aeceabc9ec9ba98ff126979789f9b3626bcaf3d5/python_sat-1.9.dev1-cp313-cp313-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:43fbd6c5a7a1b71e931d67be43968ec9ae965da391ce2a91b5d80e7fbd1b9cc3\", size = 2983010, upload-time = \"2026-02-25T02:50:18.222Z\" },\n    { url = \"https://files.pythonhosted.org/packages/04/73/2ea6e16d91d8f38498a3f125119fcac2a5b8ee07c8485bb1e936c7e1ab0a/python_sat-1.9.dev1-cp313-cp313-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:9ccae678fa7ff1b48bb84026ec968f5ee2b766a20dae67b6c548e657b6e352b4\", size = 3079290, upload-time = \"2026-02-25T02:50:19.881Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9a/51/f53122e10c1cdf2cf3587640bc36603fa72d3c831f398fcf5bc37ad5f38b/python_sat-1.9.dev1-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:3ba4ab1c9a048cd4e92b6f6c561cddd2ddb3e6be3fa7dd52ded86346d3b15112\", size = 3954727, upload-time = \"2026-02-25T02:50:21.364Z\" },\n    { url = \"https://files.pythonhosted.org/packages/58/40/afeafe6c07bc893e94f19d3857fd434e458382ec6755fba1fc7c57e7f13b/python_sat-1.9.dev1-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:a57eb107a6e5431085480a93f28ab21016f5f7cc473ba9c28a6fcf5131350242\", size = 4090188, upload-time = \"2026-02-25T02:50:23.39Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cc/14/e086c27f8a05b292d814611a5c65078227d6e0a6234baa044b75a6f7a14a/python_sat-1.9.dev1-cp313-cp313-win_amd64.whl\", hash = \"sha256:223588d20ed73abc31637c4a34ca5c83798bdffc6fdbd8748d52d26d2ebd85d9\", size = 1511300, upload-time = \"2026-02-25T03:27:01.084Z\" },\n    { url = \"https://files.pythonhosted.org/packages/66/18/e4c443153be61c85ef48e566147631a31215b472989c9b7b84b9c97ecd6b/python_sat-1.9.dev1-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:5ecc730e3d43e37c557c80b9db4809a87c34a4d84622be53b29ca787f0a0cc7d\", size = 1946716, upload-time = \"2026-02-25T02:50:25.118Z\" },\n    { url = \"https://files.pythonhosted.org/packages/21/18/12ade3c9f35923c8fadbe7a6ec51c954c46d5ace97012bc21928795ffc76/python_sat-1.9.dev1-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:49c84479a314bb60094f887ffa233f088f83520c0b46d09d9ba3d56c1bdbc427\", size = 1783234, upload-time = \"2026-02-25T02:50:26.667Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8f/1d/b88dc289fa611ec8c5b7c2cde7afee1d1c552546192b7c58692e955d5abb/python_sat-1.9.dev1-cp314-cp314-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:e380439534313c6188a2bb67bd4a818da8e86de2526c309517c6479846586ff7\", size = 2982799, upload-time = \"2026-02-25T02:50:28.078Z\" },\n    { url = \"https://files.pythonhosted.org/packages/05/ed/dddf23f8dec344f248efbef88507157f2f9fd207a70fd24ffe2262d3d0c0/python_sat-1.9.dev1-cp314-cp314-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:f62417b8998b96ae34ebab670d890aced6bc594344fd1e9916470f2c36f41206\", size = 3079362, upload-time = \"2026-02-25T02:50:29.461Z\" },\n    { url = \"https://files.pythonhosted.org/packages/66/fb/b0d7f655aadaddf0cd1ca78be2196a37845948d99e7f199eb7da41bb349b/python_sat-1.9.dev1-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:04336dd7eaf88735721e219892d2e129805a6914a9783b1b796a0045c587ad8b\", size = 3954769, upload-time = \"2026-02-25T02:50:30.88Z\" },\n    { url = \"https://files.pythonhosted.org/packages/92/a6/323251e39ac584e34b9a81971cf24a917f6c0b6c711aaba6f75b383bc309/python_sat-1.9.dev1-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:d2a7be9b3da32220f21b5d4c1e7130de4c74ce6d5e2be8d2277ed48214f309e5\", size = 4090635, upload-time = \"2026-02-25T02:50:32.418Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d6/bf/6c6dc2efdbe550e06b739e2adc330f3dbf97a44356ea6dcfa12c5505bd68/python_sat-1.9.dev1-cp314-cp314-win_amd64.whl\", hash = \"sha256:baded4c6cf50ff60cd82d3a02d9784d956b2b5eea7839dc128a109c20f5b736b\", size = 1546220, upload-time = \"2026-02-25T03:27:05.284Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c1/7a/fa7886c443a64058c1017c8de2ba7d0ebd3088f1436e2373b4d9ea58f75a/python_sat-1.9.dev1-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:b9cd83dc70c3ffd5aa0fc62e8cf2ba3c5b729284fef1d46126263a88936057cb\", size = 1948820, upload-time = \"2026-02-25T02:50:33.8Z\" },\n    { url = \"https://files.pythonhosted.org/packages/24/29/167785281649ef88fc9da062eb0ab82b3720868e64cf8eadc3b5dfb18129/python_sat-1.9.dev1-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:ff9735316a656c7e77f12209a681ef10107e9bba3a06b3bda5efcf2b4b550ef5\", size = 1785463, upload-time = \"2026-02-25T02:50:35.149Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/5d/a01975b33d45ec252951ee12650fb7a347fa6c2bfb5430488e4ced778d53/python_sat-1.9.dev1-cp314-cp314t-manylinux_2_24_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:90c7bd1a6e39c27db83d25294041711751f5dc3b145f430b1ca7cac8e5381a00\", size = 3003633, upload-time = \"2026-02-25T02:50:36.862Z\" },\n    { url = \"https://files.pythonhosted.org/packages/21/c2/90bc99a46bde260c12cc11d357885c0216a06f99f1cd86c1171984b5e1ba/python_sat-1.9.dev1-cp314-cp314t-manylinux_2_24_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:5594c40048b3d96419ec7e83534a8b31c26cb7d64fd3bde4e90a0f6a1c4a7374\", size = 3102399, upload-time = \"2026-02-25T02:50:38.698Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c2/ad/97b5dd73bb174746ffcb7da373ad8dc53ffa2ec4561e36c7040af124ef74/python_sat-1.9.dev1-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:46b448a97f0f6e2ff6b7985ef461d9f709848cb07eea00918e031404de8b67fa\", size = 3970478, upload-time = \"2026-02-25T02:50:40.136Z\" },\n    { url = \"https://files.pythonhosted.org/packages/41/02/3f8be9fbfa4f980c3b45844d8e5e15f2e22d9e674f1fd4379caf0d48e4a5/python_sat-1.9.dev1-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:ced914a39b5969af8cfef6898507f4645f3469ebbaa24b9cc008cec4033c9e55\", size = 4108469, upload-time = \"2026-02-25T02:50:41.619Z\" },\n]\n\n[[package]]\nname = \"pyyaml\"\nversion = \"6.0.3\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/05/8e/961c0007c59b8dd7729d542c61a4d537767a59645b82a0b521206e1e25c2/pyyaml-6.0.3.tar.gz\", hash = \"sha256:d76623373421df22fb4cf8817020cbb7ef15c725b9d5e45f17e189bfc384190f\", size = 130960, upload-time = \"2025-09-25T21:33:16.546Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/d1/11/0fd08f8192109f7169db964b5707a2f1e8b745d4e239b784a5a1dd80d1db/pyyaml-6.0.3-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:8da9669d359f02c0b91ccc01cac4a67f16afec0dac22c2ad09f46bee0697eba8\", size = 181669, upload-time = \"2025-09-25T21:32:23.673Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b1/16/95309993f1d3748cd644e02e38b75d50cbc0d9561d21f390a76242ce073f/pyyaml-6.0.3-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:2283a07e2c21a2aa78d9c4442724ec1eb15f5e42a723b99cb3d822d48f5f7ad1\", size = 173252, upload-time = \"2025-09-25T21:32:25.149Z\" },\n    { url = \"https://files.pythonhosted.org/packages/50/31/b20f376d3f810b9b2371e72ef5adb33879b25edb7a6d072cb7ca0c486398/pyyaml-6.0.3-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:ee2922902c45ae8ccada2c5b501ab86c36525b883eff4255313a253a3160861c\", size = 767081, upload-time = \"2025-09-25T21:32:26.575Z\" },\n    { url = \"https://files.pythonhosted.org/packages/49/1e/a55ca81e949270d5d4432fbbd19dfea5321eda7c41a849d443dc92fd1ff7/pyyaml-6.0.3-cp313-cp313-manylinux2014_s390x.manylinux_2_17_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:a33284e20b78bd4a18c8c2282d549d10bc8408a2a7ff57653c0cf0b9be0afce5\", size = 841159, upload-time = \"2025-09-25T21:32:27.727Z\" },\n    { url = \"https://files.pythonhosted.org/packages/74/27/e5b8f34d02d9995b80abcef563ea1f8b56d20134d8f4e5e81733b1feceb2/pyyaml-6.0.3-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:0f29edc409a6392443abf94b9cf89ce99889a1dd5376d94316ae5145dfedd5d6\", size = 801626, upload-time = \"2025-09-25T21:32:28.878Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f9/11/ba845c23988798f40e52ba45f34849aa8a1f2d4af4b798588010792ebad6/pyyaml-6.0.3-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:f7057c9a337546edc7973c0d3ba84ddcdf0daa14533c2065749c9075001090e6\", size = 753613, upload-time = \"2025-09-25T21:32:30.178Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3d/e0/7966e1a7bfc0a45bf0a7fb6b98ea03fc9b8d84fa7f2229e9659680b69ee3/pyyaml-6.0.3-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:eda16858a3cab07b80edaf74336ece1f986ba330fdb8ee0d6c0d68fe82bc96be\", size = 794115, upload-time = \"2025-09-25T21:32:31.353Z\" },\n    { url = \"https://files.pythonhosted.org/packages/de/94/980b50a6531b3019e45ddeada0626d45fa85cbe22300844a7983285bed3b/pyyaml-6.0.3-cp313-cp313-win32.whl\", hash = \"sha256:d0eae10f8159e8fdad514efdc92d74fd8d682c933a6dd088030f3834bc8e6b26\", size = 137427, upload-time = \"2025-09-25T21:32:32.58Z\" },\n    { url = \"https://files.pythonhosted.org/packages/97/c9/39d5b874e8b28845e4ec2202b5da735d0199dbe5b8fb85f91398814a9a46/pyyaml-6.0.3-cp313-cp313-win_amd64.whl\", hash = \"sha256:79005a0d97d5ddabfeeea4cf676af11e647e41d81c9a7722a193022accdb6b7c\", size = 154090, upload-time = \"2025-09-25T21:32:33.659Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/e8/2bdf3ca2090f68bb3d75b44da7bbc71843b19c9f2b9cb9b0f4ab7a5a4329/pyyaml-6.0.3-cp313-cp313-win_arm64.whl\", hash = \"sha256:5498cd1645aa724a7c71c8f378eb29ebe23da2fc0d7a08071d89469bf1d2defb\", size = 140246, upload-time = \"2025-09-25T21:32:34.663Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9d/8c/f4bd7f6465179953d3ac9bc44ac1a8a3e6122cf8ada906b4f96c60172d43/pyyaml-6.0.3-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:8d1fab6bb153a416f9aeb4b8763bc0f22a5586065f86f7664fc23339fc1c1fac\", size = 181814, upload-time = \"2025-09-25T21:32:35.712Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bd/9c/4d95bb87eb2063d20db7b60faa3840c1b18025517ae857371c4dd55a6b3a/pyyaml-6.0.3-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:34d5fcd24b8445fadc33f9cf348c1047101756fd760b4dacb5c3e99755703310\", size = 173809, upload-time = \"2025-09-25T21:32:36.789Z\" },\n    { url = \"https://files.pythonhosted.org/packages/92/b5/47e807c2623074914e29dabd16cbbdd4bf5e9b2db9f8090fa64411fc5382/pyyaml-6.0.3-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:501a031947e3a9025ed4405a168e6ef5ae3126c59f90ce0cd6f2bfc477be31b7\", size = 766454, upload-time = \"2025-09-25T21:32:37.966Z\" },\n    { url = \"https://files.pythonhosted.org/packages/02/9e/e5e9b168be58564121efb3de6859c452fccde0ab093d8438905899a3a483/pyyaml-6.0.3-cp314-cp314-manylinux2014_s390x.manylinux_2_17_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:b3bc83488de33889877a0f2543ade9f70c67d66d9ebb4ac959502e12de895788\", size = 836355, upload-time = \"2025-09-25T21:32:39.178Z\" },\n    { url = \"https://files.pythonhosted.org/packages/88/f9/16491d7ed2a919954993e48aa941b200f38040928474c9e85ea9e64222c3/pyyaml-6.0.3-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:c458b6d084f9b935061bc36216e8a69a7e293a2f1e68bf956dcd9e6cbcd143f5\", size = 794175, upload-time = \"2025-09-25T21:32:40.865Z\" },\n    { url = \"https://files.pythonhosted.org/packages/dd/3f/5989debef34dc6397317802b527dbbafb2b4760878a53d4166579111411e/pyyaml-6.0.3-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:7c6610def4f163542a622a73fb39f534f8c101d690126992300bf3207eab9764\", size = 755228, upload-time = \"2025-09-25T21:32:42.084Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/ce/af88a49043cd2e265be63d083fc75b27b6ed062f5f9fd6cdc223ad62f03e/pyyaml-6.0.3-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:5190d403f121660ce8d1d2c1bb2ef1bd05b5f68533fc5c2ea899bd15f4399b35\", size = 789194, upload-time = \"2025-09-25T21:32:43.362Z\" },\n    { url = \"https://files.pythonhosted.org/packages/23/20/bb6982b26a40bb43951265ba29d4c246ef0ff59c9fdcdf0ed04e0687de4d/pyyaml-6.0.3-cp314-cp314-win_amd64.whl\", hash = \"sha256:4a2e8cebe2ff6ab7d1050ecd59c25d4c8bd7e6f400f5f82b96557ac0abafd0ac\", size = 156429, upload-time = \"2025-09-25T21:32:57.844Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f4/f4/a4541072bb9422c8a883ab55255f918fa378ecf083f5b85e87fc2b4eda1b/pyyaml-6.0.3-cp314-cp314-win_arm64.whl\", hash = \"sha256:93dda82c9c22deb0a405ea4dc5f2d0cda384168e466364dec6255b293923b2f3\", size = 143912, upload-time = \"2025-09-25T21:32:59.247Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7c/f9/07dd09ae774e4616edf6cda684ee78f97777bdd15847253637a6f052a62f/pyyaml-6.0.3-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:02893d100e99e03eda1c8fd5c441d8c60103fd175728e23e431db1b589cf5ab3\", size = 189108, upload-time = \"2025-09-25T21:32:44.377Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4e/78/8d08c9fb7ce09ad8c38ad533c1191cf27f7ae1effe5bb9400a46d9437fcf/pyyaml-6.0.3-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:c1ff362665ae507275af2853520967820d9124984e0f7466736aea23d8611fba\", size = 183641, upload-time = \"2025-09-25T21:32:45.407Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7b/5b/3babb19104a46945cf816d047db2788bcaf8c94527a805610b0289a01c6b/pyyaml-6.0.3-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:6adc77889b628398debc7b65c073bcb99c4a0237b248cacaf3fe8a557563ef6c\", size = 831901, upload-time = \"2025-09-25T21:32:48.83Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8b/cc/dff0684d8dc44da4d22a13f35f073d558c268780ce3c6ba1b87055bb0b87/pyyaml-6.0.3-cp314-cp314t-manylinux2014_s390x.manylinux_2_17_s390x.manylinux_2_28_s390x.whl\", hash = \"sha256:a80cb027f6b349846a3bf6d73b5e95e782175e52f22108cfa17876aaeff93702\", size = 861132, upload-time = \"2025-09-25T21:32:50.149Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b1/5e/f77dc6b9036943e285ba76b49e118d9ea929885becb0a29ba8a7c75e29fe/pyyaml-6.0.3-cp314-cp314t-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:00c4bdeba853cc34e7dd471f16b4114f4162dc03e6b7afcc2128711f0eca823c\", size = 839261, upload-time = \"2025-09-25T21:32:51.808Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ce/88/a9db1376aa2a228197c58b37302f284b5617f56a5d959fd1763fb1675ce6/pyyaml-6.0.3-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:66e1674c3ef6f541c35191caae2d429b967b99e02040f5ba928632d9a7f0f065\", size = 805272, upload-time = \"2025-09-25T21:32:52.941Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/92/1446574745d74df0c92e6aa4a7b0b3130706a4142b2d1a5869f2eaa423c6/pyyaml-6.0.3-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:16249ee61e95f858e83976573de0f5b2893b3677ba71c9dd36b9cf8be9ac6d65\", size = 829923, upload-time = \"2025-09-25T21:32:54.537Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f0/7a/1c7270340330e575b92f397352af856a8c06f230aa3e76f86b39d01b416a/pyyaml-6.0.3-cp314-cp314t-win_amd64.whl\", hash = \"sha256:4ad1906908f2f5ae4e5a8ddfce73c320c2a1429ec52eafd27138b7f1cbe341c9\", size = 174062, upload-time = \"2025-09-25T21:32:55.767Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f1/12/de94a39c2ef588c7e6455cfbe7343d3b2dc9d6b6b2f40c4c6565744c873d/pyyaml-6.0.3-cp314-cp314t-win_arm64.whl\", hash = \"sha256:ebc55a14a21cb14062aa4162f906cd962b28e2e9ea38f9b4391244cd8de4ae0b\", size = 149341, upload-time = \"2025-09-25T21:32:56.828Z\" },\n]\n\n[[package]]\nname = \"requests\"\nversion = \"2.32.5\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"certifi\" },\n    { name = \"charset-normalizer\" },\n    { name = \"idna\" },\n    { name = \"urllib3\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/c9/74/b3ff8e6c8446842c3f5c837e9c3dfcfe2018ea6ecef224c710c85ef728f4/requests-2.32.5.tar.gz\", hash = \"sha256:dbba0bac56e100853db0ea71b82b4dfd5fe2bf6d3754a8893c3af500cec7d7cf\", size = 134517, upload-time = \"2025-08-18T20:46:02.573Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/1e/db/4254e3eabe8020b458f1a747140d32277ec7a271daf1d235b70dc0b4e6e3/requests-2.32.5-py3-none-any.whl\", hash = \"sha256:2462f94637a34fd532264295e186976db0f5d453d1cdd31473c85a6a161affb6\", size = 64738, upload-time = \"2025-08-18T20:46:00.542Z\" },\n]\n\n[[package]]\nname = \"rich\"\nversion = \"15.0.0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"markdown-it-py\" },\n    { name = \"pygments\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/c0/8f/0722ca900cc807c13a6a0c696dacf35430f72e0ec571c4275d2371fca3e9/rich-15.0.0.tar.gz\", hash = \"sha256:edd07a4824c6b40189fb7ac9bc4c52536e9780fbbfbddf6f1e2502c31b068c36\", size = 230680, upload-time = \"2026-04-12T08:24:00.75Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/82/3b/64d4899d73f91ba49a8c18a8ff3f0ea8f1c1d75481760df8c68ef5235bf5/rich-15.0.0-py3-none-any.whl\", hash = \"sha256:33bd4ef74232fb73fe9279a257718407f169c09b78a87ad3d296f548e27de0bb\", size = 310654, upload-time = \"2026-04-12T08:24:02.83Z\" },\n]\n\n[[package]]\nname = \"ruff\"\nversion = \"0.16.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/70/25/7113f6d5498888c5fb7db34081cba7d5971c4cb1bfb26819966eee68f003/ruff-0.16.1.tar.gz\", hash = \"sha256:fedad7c801dabd3fb9741d76aca39246e6ddd9ca446a015875207bf19f1e6bc7\", size = 4877500, upload-time = \"2026-07-30T19:37:01.379Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/1b/bd/694da69368e0973de65df2ddc73ab18d43c469d5963d9b150911de6bc513/ruff-0.16.1-py3-none-linux_armv6l.whl\", hash = \"sha256:58edb313b88f0c5460a26adf5f39a37a3be789494a15e3e411e35fa78b89f9a0\", size = 10839126, upload-time = \"2026-07-30T19:36:13.697Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3f/f0/b626e5d5bd0dd9576263658ef12885e2288afd1029a48e26ffed65ec1ac1/ruff-0.16.1-py3-none-macosx_10_12_x86_64.whl\", hash = \"sha256:fde5a99e2f97479af66edd6622c6d5a2a7592c77cf4153d9e4428f5eeb55b60c\", size = 11070253, upload-time = \"2026-07-30T19:36:17.14Z\" },\n    { url = \"https://files.pythonhosted.org/packages/83/63/f40acfb6b35b88623e71684942b552c3edd96035f5d98f313815f7b277de/ruff-0.16.1-py3-none-macosx_11_0_arm64.whl\", hash = \"sha256:e0d4c20532fca4f7fa609369161d968dd28f65d83dabbd61d8e9c7edbf7001f6\", size = 10561425, upload-time = \"2026-07-30T19:36:20.04Z\" },\n    { url = \"https://files.pythonhosted.org/packages/aa/dd/14ec0e9c2b4d315547dd38765004b4863e354e1b52cb308272215d9f6f6d/ruff-0.16.1-py3-none-manylinux_2_17_aarch64.manylinux2014_aarch64.whl\", hash = \"sha256:30affbcedf59ad5703d9c91f82266e02b47739f797e1a7b6e158e5526a6dae38\", size = 10948879, upload-time = \"2026-07-30T19:36:22.476Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/e9/9d870cbae575030fdef595f04b4b97573c525b5497cce4f4498cf2f85446/ruff-0.16.1-py3-none-manylinux_2_17_armv7l.manylinux2014_armv7l.whl\", hash = \"sha256:24e9c631573cbca9d20f1283f8f479b2afa4a8503504822bd71a293889f16743\", size = 10643691, upload-time = \"2026-07-30T19:36:24.914Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c4/09/12743d544e2173f53ecd27217c65f90d2bc0f8424a66a60339e56bbc0457/ruff-0.16.1-py3-none-manylinux_2_17_i686.manylinux2014_i686.whl\", hash = \"sha256:b41bdd48fb420987a9b5212e4957c26ad4abce401fa9ea9d4d85843727945f4f\", size = 11435354, upload-time = \"2026-07-30T19:36:28.447Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7f/89/a1652b2daee52083c9554a6333b678a8b01d0400f976827bb87857f9449a/ruff-0.16.1-py3-none-manylinux_2_17_ppc64le.manylinux2014_ppc64le.whl\", hash = \"sha256:b0d1e1393b7648079e13669de1c1f4fde06d4583e84d8fd5c1551e0a77a2aa75\", size = 12259033, upload-time = \"2026-07-30T19:36:31.326Z\" },\n    { url = \"https://files.pythonhosted.org/packages/16/96/ecdcb8c54ee7b123b487f807eb014e6e019155a0b81dfb669acd52f28ce3/ruff-0.16.1-py3-none-manylinux_2_17_s390x.manylinux2014_s390x.whl\", hash = \"sha256:07bf434b1c95f4e093be4532068ef4fcf00924eb2ade8796075980902d6fd54a\", size = 11667981, upload-time = \"2026-07-30T19:36:34.394Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cd/90/c52e12e0d862e9572f2a33aa227409143520abe53111e9a6babbac7b4af8/ruff-0.16.1-py3-none-manylinux_2_17_x86_64.manylinux2014_x86_64.whl\", hash = \"sha256:39897739f112253ee4fdd2e8aa9a4f9ded99fb2be367d5f31dfa4ded6025584c\", size = 11468183, upload-time = \"2026-07-30T19:36:37.339Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2c/6b/4ffb7ad1d83eb16cf8cbb3c8815d3f11c88460fd162d4b372a2059be1c2a/ruff-0.16.1-py3-none-manylinux_2_31_riscv64.whl\", hash = \"sha256:82ae3c0c0d74daf17b968a10b7b3bb3ef297ab7de0c1f749646b25e690ccb150\", size = 11470071, upload-time = \"2026-07-30T19:36:39.91Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9c/72/32ae7db4c0b5e32ab611787caa19d1546800676d79f7483b7100a3561bf4/ruff-0.16.1-py3-none-musllinux_1_2_aarch64.whl\", hash = \"sha256:4d5f2ed10f8242d83fc08d521301089364e3375375705356f20c0e31606ef3ef\", size = 10919503, upload-time = \"2026-07-30T19:36:42.65Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f7/ca/3d901ba6ad6fc38da39c3448fc6c59ac945679293a17c3ceb6d6c1cba13e/ruff-0.16.1-py3-none-musllinux_1_2_armv7l.whl\", hash = \"sha256:a4665b309891f83f3e3c25447935f1213e9abbd4b5640af7a1f2def9f8d413c1\", size = 10649861, upload-time = \"2026-07-30T19:36:45.18Z\" },\n    { url = \"https://files.pythonhosted.org/packages/92/79/894ef1ced26552d5f8c9cf6d85b0687840e1128c55aeab7b9c2d54a0d880/ruff-0.16.1-py3-none-musllinux_1_2_i686.whl\", hash = \"sha256:26e9ca5c9bc3971f20d3cf18a957f52ffd6a5f6564ff15c4912a144dcac22494\", size = 11148137, upload-time = \"2026-07-30T19:36:47.936Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2d/69/3609a09fa1cb46cc28b762363e440a354204e5dff01bd0c8d7437874d6b9/ruff-0.16.1-py3-none-musllinux_1_2_x86_64.whl\", hash = \"sha256:67e1e1e3fa4f0c82f0e36d4cd61e661f6e7a6196cb1aa92fe0828fa7b8f257cd\", size = 11559211, upload-time = \"2026-07-30T19:36:50.448Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fc/8a/fb22af2fd78a736e241fabf67e30ce1799a64244026377a49e133af90762/ruff-0.16.1-py3-none-win32.whl\", hash = \"sha256:d31765e131295b8445caf301e3e8a85b34d1b9b211b4109b7ba457888b051806\", size = 10838258, upload-time = \"2026-07-30T19:36:53.298Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d4/35/e57fd9fb5d423961df087a00b12d42c0a830288dc2f3b45ecca299158b4f/ruff-0.16.1-py3-none-win_amd64.whl\", hash = \"sha256:09b05e8b90c2cb06ad63464350e7a45e8e44a2dfe52072ebfba6666ca8d3f596\", size = 11961111, upload-time = \"2026-07-30T19:36:56.107Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cb/46/240ea004bf6dc4feb40e9832f2205a476a47dd5b8a3f8211a5fc5f95e20e/ruff-0.16.1-py3-none-win_arm64.whl\", hash = \"sha256:dbaadaac38c70239f056d306b7476f246b0bf000fa6b3876402acbf5b227eaf8\", size = 11309414, upload-time = \"2026-07-30T19:36:58.79Z\" },\n]\n\n[[package]]\nname = \"scipy\"\nversion = \"1.17.1\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/7a/97/5a3609c4f8d58b039179648e62dd220f89864f56f7357f5d4f45c29eb2cc/scipy-1.17.1.tar.gz\", hash = \"sha256:95d8e012d8cb8816c226aef832200b1d45109ed4464303e997c5b13122b297c0\", size = 30573822, upload-time = \"2026-02-23T00:26:24.851Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/76/27/07ee1b57b65e92645f219b37148a7e7928b82e2b5dbeccecb4dff7c64f0b/scipy-1.17.1-cp313-cp313-macosx_10_14_x86_64.whl\", hash = \"sha256:5e3c5c011904115f88a39308379c17f91546f77c1667cea98739fe0fccea804c\", size = 31590199, upload-time = \"2026-02-23T00:19:17.192Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ec/ae/db19f8ab842e9b724bf5dbb7db29302a91f1e55bc4d04b1025d6d605a2c5/scipy-1.17.1-cp313-cp313-macosx_12_0_arm64.whl\", hash = \"sha256:6fac755ca3d2c3edcb22f479fceaa241704111414831ddd3bc6056e18516892f\", size = 28154001, upload-time = \"2026-02-23T00:19:22.241Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5b/58/3ce96251560107b381cbd6e8413c483bbb1228a6b919fa8652b0d4090e7f/scipy-1.17.1-cp313-cp313-macosx_14_0_arm64.whl\", hash = \"sha256:7ff200bf9d24f2e4d5dc6ee8c3ac64d739d3a89e2326ba68aaf6c4a2b838fd7d\", size = 20325719, upload-time = \"2026-02-23T00:19:26.329Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b2/83/15087d945e0e4d48ce2377498abf5ad171ae013232ae31d06f336e64c999/scipy-1.17.1-cp313-cp313-macosx_14_0_x86_64.whl\", hash = \"sha256:4b400bdc6f79fa02a4d86640310dde87a21fba0c979efff5248908c6f15fad1b\", size = 22683595, upload-time = \"2026-02-23T00:19:30.304Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b4/e0/e58fbde4a1a594c8be8114eb4aac1a55bcd6587047efc18a61eb1f5c0d30/scipy-1.17.1-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:2b64ca7d4aee0102a97f3ba22124052b4bd2152522355073580bf4845e2550b6\", size = 32896429, upload-time = \"2026-02-23T00:19:35.536Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/5f/f17563f28ff03c7b6799c50d01d5d856a1d55f2676f537ca8d28c7f627cd/scipy-1.17.1-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:581b2264fc0aa555f3f435a5944da7504ea3a065d7029ad60e7c3d1ae09c5464\", size = 35203952, upload-time = \"2026-02-23T00:19:42.259Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8d/a5/9afd17de24f657fdfe4df9a3f1ea049b39aef7c06000c13db1530d81ccca/scipy-1.17.1-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:beeda3d4ae615106d7094f7e7cef6218392e4465cc95d25f900bebabfded0950\", size = 34979063, upload-time = \"2026-02-23T00:19:47.547Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8b/13/88b1d2384b424bf7c924f2038c1c409f8d88bb2a8d49d097861dd64a57b2/scipy-1.17.1-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:6609bc224e9568f65064cfa72edc0f24ee6655b47575954ec6339534b2798369\", size = 37598449, upload-time = \"2026-02-23T00:19:53.238Z\" },\n    { url = \"https://files.pythonhosted.org/packages/35/e5/d6d0e51fc888f692a35134336866341c08655d92614f492c6860dc45bb2c/scipy-1.17.1-cp313-cp313-win_amd64.whl\", hash = \"sha256:37425bc9175607b0268f493d79a292c39f9d001a357bebb6b88fdfaff13f6448\", size = 36510943, upload-time = \"2026-02-23T00:20:50.89Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/fd/3be73c564e2a01e690e19cc618811540ba5354c67c8680dce3281123fb79/scipy-1.17.1-cp313-cp313-win_arm64.whl\", hash = \"sha256:5cf36e801231b6a2059bf354720274b7558746f3b1a4efb43fcf557ccd484a87\", size = 24545621, upload-time = \"2026-02-23T00:20:55.871Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6f/6b/17787db8b8114933a66f9dcc479a8272e4b4da75fe03b0c282f7b0ade8cd/scipy-1.17.1-cp313-cp313t-macosx_10_14_x86_64.whl\", hash = \"sha256:d59c30000a16d8edc7e64152e30220bfbd724c9bbb08368c054e24c651314f0a\", size = 31936708, upload-time = \"2026-02-23T00:19:58.694Z\" },\n    { url = \"https://files.pythonhosted.org/packages/38/2e/524405c2b6392765ab1e2b722a41d5da33dc5c7b7278184a8ad29b6cb206/scipy-1.17.1-cp313-cp313t-macosx_12_0_arm64.whl\", hash = \"sha256:010f4333c96c9bb1a4516269e33cb5917b08ef2166d5556ca2fd9f082a9e6ea0\", size = 28570135, upload-time = \"2026-02-23T00:20:03.934Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fd/c3/5bd7199f4ea8556c0c8e39f04ccb014ac37d1468e6cfa6a95c6b3562b76e/scipy-1.17.1-cp313-cp313t-macosx_14_0_arm64.whl\", hash = \"sha256:2ceb2d3e01c5f1d83c4189737a42d9cb2fc38a6eeed225e7515eef71ad301dce\", size = 20741977, upload-time = \"2026-02-23T00:20:07.935Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/b8/8ccd9b766ad14c78386599708eb745f6b44f08400a5fd0ade7cf89b6fc93/scipy-1.17.1-cp313-cp313t-macosx_14_0_x86_64.whl\", hash = \"sha256:844e165636711ef41f80b4103ed234181646b98a53c8f05da12ca5ca289134f6\", size = 23029601, upload-time = \"2026-02-23T00:20:12.161Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6d/a0/3cb6f4d2fb3e17428ad2880333cac878909ad1a89f678527b5328b93c1d4/scipy-1.17.1-cp313-cp313t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:158dd96d2207e21c966063e1635b1063cd7787b627b6f07305315dd73d9c679e\", size = 33019667, upload-time = \"2026-02-23T00:20:17.208Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f3/c3/2d834a5ac7bf3a0c806ad1508efc02dda3c8c61472a56132d7894c312dea/scipy-1.17.1-cp313-cp313t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:74cbb80d93260fe2ffa334efa24cb8f2f0f622a9b9febf8b483c0b865bfb3475\", size = 35264159, upload-time = \"2026-02-23T00:20:23.087Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4d/77/d3ed4becfdbd217c52062fafe35a72388d1bd82c2d0ba5ca19d6fcc93e11/scipy-1.17.1-cp313-cp313t-musllinux_1_2_aarch64.whl\", hash = \"sha256:dbc12c9f3d185f5c737d801da555fb74b3dcfa1a50b66a1a93e09190f41fab50\", size = 35102771, upload-time = \"2026-02-23T00:20:28.636Z\" },\n    { url = \"https://files.pythonhosted.org/packages/bd/12/d19da97efde68ca1ee5538bb261d5d2c062f0c055575128f11a2730e3ac1/scipy-1.17.1-cp313-cp313t-musllinux_1_2_x86_64.whl\", hash = \"sha256:94055a11dfebe37c656e70317e1996dc197e1a15bbcc351bcdd4610e128fe1ca\", size = 37665910, upload-time = \"2026-02-23T00:20:34.743Z\" },\n    { url = \"https://files.pythonhosted.org/packages/06/1c/1172a88d507a4baaf72c5a09bb6c018fe2ae0ab622e5830b703a46cc9e44/scipy-1.17.1-cp313-cp313t-win_amd64.whl\", hash = \"sha256:e30bdeaa5deed6bc27b4cc490823cd0347d7dae09119b8803ae576ea0ce52e4c\", size = 36562980, upload-time = \"2026-02-23T00:20:40.575Z\" },\n    { url = \"https://files.pythonhosted.org/packages/70/b0/eb757336e5a76dfa7911f63252e3b7d1de00935d7705cf772db5b45ec238/scipy-1.17.1-cp313-cp313t-win_arm64.whl\", hash = \"sha256:a720477885a9d2411f94a93d16f9d89bad0f28ca23c3f8daa521e2dcc3f44d49\", size = 24856543, upload-time = \"2026-02-23T00:20:45.313Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cf/83/333afb452af6f0fd70414dc04f898647ee1423979ce02efa75c3b0f2c28e/scipy-1.17.1-cp314-cp314-macosx_10_14_x86_64.whl\", hash = \"sha256:a48a72c77a310327f6a3a920092fa2b8fd03d7deaa60f093038f22d98e096717\", size = 31584510, upload-time = \"2026-02-23T00:21:01.015Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ed/a6/d05a85fd51daeb2e4ea71d102f15b34fedca8e931af02594193ae4fd25f7/scipy-1.17.1-cp314-cp314-macosx_12_0_arm64.whl\", hash = \"sha256:45abad819184f07240d8a696117a7aacd39787af9e0b719d00285549ed19a1e9\", size = 28170131, upload-time = \"2026-02-23T00:21:05.888Z\" },\n    { url = \"https://files.pythonhosted.org/packages/db/7b/8624a203326675d7746a254083a187398090a179335b2e4a20e2ddc46e83/scipy-1.17.1-cp314-cp314-macosx_14_0_arm64.whl\", hash = \"sha256:3fd1fcdab3ea951b610dc4cef356d416d5802991e7e32b5254828d342f7b7e0b\", size = 20342032, upload-time = \"2026-02-23T00:21:09.904Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c9/35/2c342897c00775d688d8ff3987aced3426858fd89d5a0e26e020b660b301/scipy-1.17.1-cp314-cp314-macosx_14_0_x86_64.whl\", hash = \"sha256:7bdf2da170b67fdf10bca777614b1c7d96ae3ca5794fd9587dce41eb2966e866\", size = 22678766, upload-time = \"2026-02-23T00:21:14.313Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ef/f2/7cdb8eb308a1a6ae1e19f945913c82c23c0c442a462a46480ce487fdc0ac/scipy-1.17.1-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:adb2642e060a6549c343603a3851ba76ef0b74cc8c079a9a58121c7ec9fe2350\", size = 32957007, upload-time = \"2026-02-23T00:21:19.663Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0b/2e/7eea398450457ecb54e18e9d10110993fa65561c4f3add5e8eccd2b9cd41/scipy-1.17.1-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:eee2cfda04c00a857206a4330f0c5e3e56535494e30ca445eb19ec624ae75118\", size = 35221333, upload-time = \"2026-02-23T00:21:25.278Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/77/5b8509d03b77f093a0d52e606d3c4f79e8b06d1d38c441dacb1e26cacf46/scipy-1.17.1-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:d2650c1fb97e184d12d8ba010493ee7b322864f7d3d00d3f9bb97d9c21de4068\", size = 35042066, upload-time = \"2026-02-23T00:21:31.358Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f9/df/18f80fb99df40b4070328d5ae5c596f2f00fffb50167e31439e932f29e7d/scipy-1.17.1-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:08b900519463543aa604a06bec02461558a6e1cef8fdbb8098f77a48a83c8118\", size = 37612763, upload-time = \"2026-02-23T00:21:37.247Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4b/39/f0e8ea762a764a9dc52aa7dabcfad51a354819de1f0d4652b6a1122424d6/scipy-1.17.1-cp314-cp314-win_amd64.whl\", hash = \"sha256:3877ac408e14da24a6196de0ddcace62092bfc12a83823e92e49e40747e52c19\", size = 37290984, upload-time = \"2026-02-23T00:22:35.023Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7c/56/fe201e3b0f93d1a8bcf75d3379affd228a63d7e2d80ab45467a74b494947/scipy-1.17.1-cp314-cp314-win_arm64.whl\", hash = \"sha256:f8885db0bc2bffa59d5c1b72fad7a6a92d3e80e7257f967dd81abb553a90d293\", size = 25192877, upload-time = \"2026-02-23T00:22:39.798Z\" },\n    { url = \"https://files.pythonhosted.org/packages/96/ad/f8c414e121f82e02d76f310f16db9899c4fcde36710329502a6b2a3c0392/scipy-1.17.1-cp314-cp314t-macosx_10_14_x86_64.whl\", hash = \"sha256:1cc682cea2ae55524432f3cdff9e9a3be743d52a7443d0cba9017c23c87ae2f6\", size = 31949750, upload-time = \"2026-02-23T00:21:42.289Z\" },\n    { url = \"https://files.pythonhosted.org/packages/7c/b0/c741e8865d61b67c81e255f4f0a832846c064e426636cd7de84e74d209be/scipy-1.17.1-cp314-cp314t-macosx_12_0_arm64.whl\", hash = \"sha256:2040ad4d1795a0ae89bfc7e8429677f365d45aa9fd5e4587cf1ea737f927b4a1\", size = 28585858, upload-time = \"2026-02-23T00:21:47.706Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ed/1b/3985219c6177866628fa7c2595bfd23f193ceebbe472c98a08824b9466ff/scipy-1.17.1-cp314-cp314t-macosx_14_0_arm64.whl\", hash = \"sha256:131f5aaea57602008f9822e2115029b55d4b5f7c070287699fe45c661d051e39\", size = 20757723, upload-time = \"2026-02-23T00:21:52.039Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c0/19/2a04aa25050d656d6f7b9e7b685cc83d6957fb101665bfd9369ca6534563/scipy-1.17.1-cp314-cp314t-macosx_14_0_x86_64.whl\", hash = \"sha256:9cdc1a2fcfd5c52cfb3045feb399f7b3ce822abdde3a193a6b9a60b3cb5854ca\", size = 23043098, upload-time = \"2026-02-23T00:21:56.185Z\" },\n    { url = \"https://files.pythonhosted.org/packages/86/f1/3383beb9b5d0dbddd030335bf8a8b32d4317185efe495374f134d8be6cce/scipy-1.17.1-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:6e3dcd57ab780c741fde8dc68619de988b966db759a3c3152e8e9142c26295ad\", size = 33030397, upload-time = \"2026-02-23T00:22:01.404Z\" },\n    { url = \"https://files.pythonhosted.org/packages/41/68/8f21e8a65a5a03f25a79165ec9d2b28c00e66dc80546cf5eb803aeeff35b/scipy-1.17.1-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:a9956e4d4f4a301ebf6cde39850333a6b6110799d470dbbb1e25326ac447f52a\", size = 35281163, upload-time = \"2026-02-23T00:22:07.024Z\" },\n    { url = \"https://files.pythonhosted.org/packages/84/8d/c8a5e19479554007a5632ed7529e665c315ae7492b4f946b0deb39870e39/scipy-1.17.1-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:a4328d245944d09fd639771de275701ccadf5f781ba0ff092ad141e017eccda4\", size = 35116291, upload-time = \"2026-02-23T00:22:12.585Z\" },\n    { url = \"https://files.pythonhosted.org/packages/52/52/e57eceff0e342a1f50e274264ed47497b59e6a4e3118808ee58ddda7b74a/scipy-1.17.1-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:a77cbd07b940d326d39a1d1b37817e2ee4d79cb30e7338f3d0cddffae70fcaa2\", size = 37682317, upload-time = \"2026-02-23T00:22:18.513Z\" },\n    { url = \"https://files.pythonhosted.org/packages/11/2f/b29eafe4a3fbc3d6de9662b36e028d5f039e72d345e05c250e121a230dd4/scipy-1.17.1-cp314-cp314t-win_amd64.whl\", hash = \"sha256:eb092099205ef62cd1782b006658db09e2fed75bffcae7cc0d44052d8aa0f484\", size = 37345327, upload-time = \"2026-02-23T00:22:24.442Z\" },\n    { url = \"https://files.pythonhosted.org/packages/07/39/338d9219c4e87f3e708f18857ecd24d22a0c3094752393319553096b98af/scipy-1.17.1-cp314-cp314t-win_arm64.whl\", hash = \"sha256:200e1050faffacc162be6a486a984a0497866ec54149a01270adc8a59b7c7d21\", size = 25489165, upload-time = \"2026-02-23T00:22:29.563Z\" },\n]\n\n[[package]]\nname = \"sentry-sdk\"\nversion = \"2.54.0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"certifi\" },\n    { name = \"urllib3\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/c8/e9/2e3a46c304e7fa21eaa70612f60354e32699c7102eb961f67448e222ad7c/sentry_sdk-2.54.0.tar.gz\", hash = \"sha256:2620c2575128d009b11b20f7feb81e4e4e8ae08ec1d36cbc845705060b45cc1b\", size = 413813, upload-time = \"2026-03-02T15:12:41.355Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/53/39/be412cc86bc6247b8f69e9383d7950711bd86f8d0a4a4b0fe8fad685bc21/sentry_sdk-2.54.0-py2.py3-none-any.whl\", hash = \"sha256:fd74e0e281dcda63afff095d23ebcd6e97006102cdc8e78a29f19ecdf796a0de\", size = 439198, upload-time = \"2026-03-02T15:12:39.546Z\" },\n]\n\n[[package]]\nname = \"simple-parsing\"\nversion = \"0.1.8\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"docstring-parser\" },\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/be/67/e3e5b89f1c81ca574a157104b0ecebfc3096933cbf58f644c9cb0a56c94f/simple_parsing-0.1.8.tar.gz\", hash = \"sha256:19c2a9002ebd7ad281fce579f9b2a0aa0c4d67e1688cee0e8cdf6d8e98ec2c18\", size = 255933, upload-time = \"2026-01-20T23:29:05.258Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/70/46/eab9fe2a4a2f6665a7c79b2007121a00ba95502fef50c1537d8147b4f91c/simple_parsing-0.1.8-py3-none-any.whl\", hash = \"sha256:4d1ef136a28674b3ebb9760cacda4d6f01de32de0b280a869df977d182f12947\", size = 113438, upload-time = \"2026-01-20T23:29:04.17Z\" },\n]\n\n[[package]]\nname = \"simplejson\"\nversion = \"4.1.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/f1/e3/1cc7dbf4deebc16e9dc42db37f473b5b612d021eb10e69974be308425171/simplejson-4.1.2.tar.gz\", hash = \"sha256:6ae4186f90362e9c03c80a1cd5062a20f3a11ac9d391f7ee0ef0701a0e2b7394\", size = 121591, upload-time = \"2026-08-27T00:38:27.527Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/45/14/9603f47a6da152a1e3c66748484546ea337f380951f9f971fd9bac6f4d11/simplejson-4.1.2-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:b99859df62436dff54d597fa26a251c00a0b8227277a6c018faa64cbd76e3a8c\", size = 115800, upload-time = \"2026-08-27T00:37:13.908Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fd/f9/372afb2500e6e4b52899861f3d477a2fac63af4c3e9aa64039d9a62aba18/simplejson-4.1.2-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:760864258e2ecf64c9de6e91756b69fe9821b3cc7a1a4326ef99902306a83816\", size = 93874, upload-time = \"2026-08-27T00:37:15.065Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c1/51/cad8715b85c1a822c790b557ecbdcc03f170ea03c5ff23d61d2efe4de364/simplejson-4.1.2-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:01554fea464ecb8a3a9a7053de4670c87e18590836398a30a535124bc4453480\", size = 93675, upload-time = \"2026-08-27T00:37:16.258Z\" },\n    { url = \"https://files.pythonhosted.org/packages/56/a0/4ad5d81a2adf7ee437a57c6bd2b676c476457aa85c2fcd1b03bc3577ac35/simplejson-4.1.2-cp313-cp313-manylinux1_x86_64.manylinux_2_28_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:f17a3c875f0fd6600739ee9bba4137a5138f8fc9524c69be4db8c659e0f703b0\", size = 196944, upload-time = \"2026-08-27T00:37:17.518Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8b/49/cccd27be83408a6736e31056ff5a8e1631b55f09555a1c99c0013425d1ad/simplejson-4.1.2-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:df5da14ae3daafe11c13861a39e7f57a92c2b5fd7b4b06601e82f7f941d53f07\", size = 193792, upload-time = \"2026-08-27T00:37:18.873Z\" },\n    { url = \"https://files.pythonhosted.org/packages/56/1a/d4e0b631616a118359811b7f1c2245f5995c41c0a97921d0e224f20a62ac/simplejson-4.1.2-cp313-cp313-manylinux2014_ppc64le.manylinux_2_17_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:2e20baa381e4c6e9c0b2767794504f40193caac93bdd03116571379490499325\", size = 201377, upload-time = \"2026-08-27T00:37:20.133Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f5/22/7c6a2599a83e1db980235a16c5195c6c3bf4a0d3b95c7088cff747042d0e/simplejson-4.1.2-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:4cc740929b41e32c63a22b56b1f1e55174fbcb062a2bc9872c4dc02dc48e5bc9\", size = 189885, upload-time = \"2026-08-27T00:37:21.364Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f2/c9/096bdddeb6809ac1e32b63c682fe6851a135fe35e7dc44d10d1e1cc439e4/simplejson-4.1.2-cp313-cp313-musllinux_1_2_ppc64le.whl\", hash = \"sha256:5c13623bab64ead9f5f246a0a232dcb8be6152fbb9b500b757808cc37c4a025e\", size = 198161, upload-time = \"2026-08-27T00:37:22.685Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f4/fe/fc0b116a4239b8f312030e238eefd0738b27b0b7efb59cea631e1c5eb755/simplejson-4.1.2-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:29fd672ee98241e1f0f6008a2d0a5664ab3d92fb0c454124c18c3b119362beca\", size = 193706, upload-time = \"2026-08-27T00:37:24.067Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/f6/a1e71e0d30704f3b6f520b086a2786ebc4c8e65142862c318c0f2d20ec74/simplejson-4.1.2-cp313-cp313-win32.whl\", hash = \"sha256:28d0e567e74865139d2576dc135e22bc509dbd64f3cab72e5ceed7b2d198bd89\", size = 90371, upload-time = \"2026-08-27T00:37:25.477Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a8/7a/7d285a780569195d4bab5f44b6691823497d36a2f34c95e3c31507b12b5c/simplejson-4.1.2-cp313-cp313-win_amd64.whl\", hash = \"sha256:f76148abeeb476ac0e129433c9734df9391f5373c8529c3d0b628de14b859fa3\", size = 92281, upload-time = \"2026-08-27T00:37:26.908Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0a/a0/3a0934c2b465cb8bbd6fad7e9ca32cfd70f1a0ffd204e0e5db9704fa1fbb/simplejson-4.1.2-cp314-cp314-macosx_10_15_universal2.whl\", hash = \"sha256:d999597ff19143130d2e52f363e5e7791703a87be3df9219fbec6eb54958d4d1\", size = 112905, upload-time = \"2026-08-27T00:37:28.074Z\" },\n    { url = \"https://files.pythonhosted.org/packages/05/ac/a9f131ae07efa8fd7b17961bdcdd5b6a00b0b49480cf66e379fe06459614/simplejson-4.1.2-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:37c0293cd6b04ab0e2c2bb8bcbe5c3c7c2cd3bd487bbd95c043237a7db4d4e9c\", size = 92397, upload-time = \"2026-08-27T00:37:29.471Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4c/0b/05e95a9a673adeeece7d368fd7ff305cfa00599d482a9ba23667af73ddf1/simplejson-4.1.2-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:a48a827277963a557ad844c845fa8992356d1afd6edba76cd32fe056cbf8df2b\", size = 92231, upload-time = \"2026-08-27T00:37:30.619Z\" },\n    { url = \"https://files.pythonhosted.org/packages/8b/95/2eddb2053b9ca497bbd07c663e54bb6e13747b1ff6c3f3c79a86b19ddd6d/simplejson-4.1.2-cp314-cp314-manylinux1_x86_64.manylinux_2_28_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:d350798258029864b27bca50b4ce7ee138faf8f07be21d2192b7088da9c38074\", size = 188580, upload-time = \"2026-08-27T00:37:31.841Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/98/43eb3ed7edbb07afcb861fc24dfcfc52b0e83373236420dd59ba1dc9aacf/simplejson-4.1.2-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:4c0bd55cc396b7dc1df43b19a9df8d85684fd84dc196fad674c1f4c4887279d0\", size = 185310, upload-time = \"2026-08-27T00:37:33.171Z\" },\n    { url = \"https://files.pythonhosted.org/packages/98/0b/2f60218ce135fad65dafd9998272c7fd029eb7195645c439395027a872a5/simplejson-4.1.2-cp314-cp314-manylinux2014_ppc64le.manylinux_2_17_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:205e28d0506e72cedf5b8bad4a946779db236d1fe4d43f2481a3361737ed573b\", size = 193465, upload-time = \"2026-08-27T00:37:34.49Z\" },\n    { url = \"https://files.pythonhosted.org/packages/73/5d/8270e305880188acbe83324c7f8d9a913cdfeec180bef845948113c96496/simplejson-4.1.2-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:87dd15ed478dc1dea9e5ee3e564bd49ff9f9ecab854a1ae896d66b8667387b28\", size = 181501, upload-time = \"2026-08-27T00:37:35.696Z\" },\n    { url = \"https://files.pythonhosted.org/packages/2a/87/dd6b9713ddd91fbdf6f78cf87fe6ff11c3216d01795db6206ee77fb86a9a/simplejson-4.1.2-cp314-cp314-musllinux_1_2_ppc64le.whl\", hash = \"sha256:c8135ff667bd1c131964795196e2428a9db4befeb074133b314847675d6ca367\", size = 189435, upload-time = \"2026-08-27T00:37:36.924Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d5/b9/1ece5f5ea9c72eaf98ec06c3f73971c868971b4f8d0d266758e7d95dc95b/simplejson-4.1.2-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:7273dd5d56430549d5bea9176923891f765ddcc421a1a05c74c6ff5397edaa38\", size = 185760, upload-time = \"2026-08-27T00:37:38.205Z\" },\n    { url = \"https://files.pythonhosted.org/packages/99/70/9519355cebd5916aabd8d1397a626c9c2e97f47edc4827d3b0859d9903dc/simplejson-4.1.2-cp314-cp314-win32.whl\", hash = \"sha256:432cc50cc23ce980ec60d3cbf8f35383653fec9b4c952e24cded2f638a48f48e\", size = 90304, upload-time = \"2026-08-27T00:37:39.432Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d0/81/4ed61f6cfa01e8d43ca242d04a6155091a7f19566f095715ed38a2dcfb80/simplejson-4.1.2-cp314-cp314-win_amd64.whl\", hash = \"sha256:a52db90cc4175bf7aaa36bf7b8c1ff92403349d2d999794ad3f75b175c627ff1\", size = 92616, upload-time = \"2026-08-27T00:37:40.607Z\" },\n    { url = \"https://files.pythonhosted.org/packages/6b/f1/15e52fe9168510d78315439ad5d0f737e8c9f920cad251c989acac4ef263/simplejson-4.1.2-cp314-cp314t-macosx_10_15_universal2.whl\", hash = \"sha256:92e85afa383ac2f6a80ac0d9dc6ccf9e92bc19d24451c41d290e83bab5534ccb\", size = 116460, upload-time = \"2026-08-27T00:37:42.916Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3c/b3/1bec2de25e21864d9920bf00427f965da74052e84088b924c12c92a1b1b6/simplejson-4.1.2-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:2081a5f1a1e2645d4b2db48e49b54862f60bc31387e71549c1d4679caacaf694\", size = 94213, upload-time = \"2026-08-27T00:37:44.193Z\" },\n    { url = \"https://files.pythonhosted.org/packages/3f/fe/f82ff72f373f3cd9078819525940fefb35b36b0f4581e602a78952c84531/simplejson-4.1.2-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:fcc4c6b0ba1f0515cbab539b5b7c1b38f3671999b390f8056cd71ac05895d901\", size = 93920, upload-time = \"2026-08-27T00:37:45.409Z\" },\n    { url = \"https://files.pythonhosted.org/packages/53/cd/292be366a353aa16c7e77a2b37b83bfa24e4bbca9fbf9914475375eaf2b1/simplejson-4.1.2-cp314-cp314t-manylinux1_x86_64.manylinux_2_28_x86_64.manylinux_2_5_x86_64.whl\", hash = \"sha256:119733522f1f5d50a4262820ec587753a368cce0231aae02b958bb47e705bc13\", size = 218654, upload-time = \"2026-08-27T00:37:46.659Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/4b/419a05e7aa24650a28c572a421ae71e3a40f5e10375efa2ce96db80cb358/simplejson-4.1.2-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:15ffd144c44be1f5ba2a9bc5641ea7af925b75e240adffb79ced67f35f58b4dd\", size = 219738, upload-time = \"2026-08-27T00:37:48.011Z\" },\n    { url = \"https://files.pythonhosted.org/packages/4c/d8/6ca3a747348465a80c1dcf50f8265477806981253677331a2b217b414f36/simplejson-4.1.2-cp314-cp314t-manylinux2014_ppc64le.manylinux_2_17_ppc64le.manylinux_2_28_ppc64le.whl\", hash = \"sha256:4134f1afadf815295d5d38f50f2b64e1758ce053b552526b44f74c5a34bf9bab\", size = 223936, upload-time = \"2026-08-27T00:37:49.273Z\" },\n    { url = \"https://files.pythonhosted.org/packages/5f/cb/5498d477c0131abf29349102c372307119c1b111d7992a8c899f8de03899/simplejson-4.1.2-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:601184707588eec8e04e16c534be5a4794aeac9a5163600e077c85c255a1f9b3\", size = 214779, upload-time = \"2026-08-27T00:37:50.63Z\" },\n    { url = \"https://files.pythonhosted.org/packages/33/ab/f39ffeb873375d3a733e886ca7c3e03131721e3e814edcd020cdfd339ef6/simplejson-4.1.2-cp314-cp314t-musllinux_1_2_ppc64le.whl\", hash = \"sha256:3a2f883839314597ace1f48fda2e8f4bf1018674d3842823f54b027690b15e41\", size = 219880, upload-time = \"2026-08-27T00:37:51.934Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c2/cf/01e88370229d92f1e8b2bc660cb53b3c3b5068fe76768021a331c9f276f7/simplejson-4.1.2-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:d284ea3976a73054151e7906fc1b4fff25d589970532b6209ed7aeda9079747b\", size = 215009, upload-time = \"2026-08-27T00:37:53.217Z\" },\n    { url = \"https://files.pythonhosted.org/packages/fc/53/016a4132161e1ac0b75385c1f61dbd96c0dff57ad2bb09e6e1653cfd7513/simplejson-4.1.2-cp314-cp314t-win32.whl\", hash = \"sha256:14a6a1fd97aeb7ebc54773bd0d195b480e946b9a915ebd163671744a387abee6\", size = 91670, upload-time = \"2026-08-27T00:37:54.503Z\" },\n    { url = \"https://files.pythonhosted.org/packages/da/b2/6911f3b7d82f641b7050190cc64dbae6dcc1148bb02f7212b26f6119f0c2/simplejson-4.1.2-cp314-cp314t-win_amd64.whl\", hash = \"sha256:e933a481b825bac33fb274de49e1574f805f48442198e06b1f2c3b4cbde40350\", size = 94267, upload-time = \"2026-08-27T00:37:55.836Z\" },\n    { url = \"https://files.pythonhosted.org/packages/95/e2/7f47df8fbd3d9c35902b76c242e21759a27d6e8c030c901c4f0ad93dd10b/simplejson-4.1.2-py3-none-any.whl\", hash = \"sha256:93f95f6769f37f4c3763666950b23bf9b9230b60bf1d718845e92db2ebcbf32d\", size = 71116, upload-time = \"2026-08-27T00:38:26.256Z\" },\n]\n\n[[package]]\nname = \"six\"\nversion = \"1.17.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/94/e7/b2c673351809dca68a0e064b6af791aa332cf192da575fd474ed7d6f16a2/six-1.17.0.tar.gz\", hash = \"sha256:ff70335d468e7eb6ec65b95b99d3a2836546063f63acc5171de367e834932a81\", size = 34031, upload-time = \"2024-12-04T17:35:28.174Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/b7/ce/149a00dd41f10bc29e5921b496af8b574d8413afcd5e30dfa0ed46c2cc5e/six-1.17.0-py2.py3-none-any.whl\", hash = \"sha256:4721f391ed90541fddacab5acf947aa0d3dc7d27b2e1e8eda2be8970586c3274\", size = 11050, upload-time = \"2024-12-04T17:35:26.475Z\" },\n]\n\n[[package]]\nname = \"smmap\"\nversion = \"5.0.2\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/44/cd/a040c4b3119bbe532e5b0732286f805445375489fceaec1f48306068ee3b/smmap-5.0.2.tar.gz\", hash = \"sha256:26ea65a03958fa0c8a1c7e8c7a58fdc77221b8910f6be2131affade476898ad5\", size = 22329, upload-time = \"2025-01-02T07:14:40.909Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/04/be/d09147ad1ec7934636ad912901c5fd7667e1c858e19d355237db0d0cd5e4/smmap-5.0.2-py3-none-any.whl\", hash = \"sha256:b30115f0def7d7531d22a0fb6502488d879e75b260a9db4d0819cfb25403af5e\", size = 24303, upload-time = \"2025-01-02T07:14:38.724Z\" },\n]\n\n[[package]]\nname = \"tcirl\"\nversion = \"0.1.0\"\nsource = { editable = \".\" }\ndependencies = [\n    { name = \"flax\" },\n    { name = \"graphviz\" },\n    { name = \"jax\" },\n    { name = \"matplotlib\" },\n    { name = \"numpy\" },\n    { name = \"optax\" },\n    { name = \"python-sat\" },\n    { name = \"simple-parsing\" },\n    { name = \"wandb\" },\n]\n\n[package.optional-dependencies]\ncuda = [\n    { name = \"jax\", extra = [\"cuda12\"] },\n]\n\n[package.dev-dependencies]\ndev = [\n    { name = \"diptest\" },\n    { name = \"pyright\" },\n    { name = \"ruff\" },\n]\n\n[package.metadata]\nrequires-dist = [\n    { name = \"flax\", specifier = \">=0.10\" },\n    { name = \"graphviz\", specifier = \">=0.21\" },\n    { name = \"jax\", specifier = \">=0.10\" },\n    { name = \"jax\", extras = [\"cuda12\"], marker = \"extra == 'cuda'\", specifier = \">=0.10\" },\n    { name = \"matplotlib\", specifier = \">=3.10.8\" },\n    { name = \"numpy\", specifier = \">=2.4.2\" },\n    { name = \"optax\", specifier = \">=0.2.8\" },\n    { name = \"python-sat\", specifier = \">=1.8.dev24\" },\n    { name = \"simple-parsing\", specifier = \">=0.1.8\" },\n    { name = \"wandb\", specifier = \">=0.25.0\" },\n]\nprovides-extras = [\"cuda\"]\n\n[package.metadata.requires-dev]\ndev = [\n    { name = \"diptest\", specifier = \">=0.12.0\" },\n    { name = \"pyright\", specifier = \">=1.1.410\" },\n    { name = \"ruff\", specifier = \">=0.15.15\" },\n]\n\n[[package]]\nname = \"tensorstore\"\nversion = \"0.1.85\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"ml-dtypes\" },\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/26/16/a6530387ed22d07e974af2ef55e34fb19a7251a6911c85a0be029a4dcf9c/tensorstore-0.1.85.tar.gz\", hash = \"sha256:26698bded0278e98e0988eb8f7d76ad248762afc5f55a38b9122ffd1474e505f\", size = 7317948, upload-time = \"2026-08-05T15:35:56.098Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/58/be/29c9c5d21a9fc7cae9e8c3cdaede865619a137921e633b38807085ac8b1f/tensorstore-0.1.85-cp313-cp313-macosx_10_14_x86_64.whl\", hash = \"sha256:7c6d5689948e5ff4bc220de3e239db3550f5e7c2355c6889746baa2c93f4b3ca\", size = 17015970, upload-time = \"2026-08-05T15:35:17.822Z\" },\n    { url = \"https://files.pythonhosted.org/packages/89/03/a3d6fd62fb22b58eebc6741d31dfff1e5bc491935881a06d6b180efda6e1/tensorstore-0.1.85-cp313-cp313-macosx_11_0_arm64.whl\", hash = \"sha256:3c0eeea5581a79fdc13b77efd2dfb35ff10ff67ee4f84d3ed2df0a7e250c3e6c\", size = 15410397, upload-time = \"2026-08-05T15:35:20.331Z\" },\n    { url = \"https://files.pythonhosted.org/packages/15/39/c8aa7ecaa715e722358a2e45f77420646db527897eee1a2e2dbfa511c63c/tensorstore-0.1.85-cp313-cp313-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:f5dae40b25cf99543d466d054b99064354055c2813470440fe46503cbaf450a0\", size = 19973413, upload-time = \"2026-08-05T15:35:23.469Z\" },\n    { url = \"https://files.pythonhosted.org/packages/93/f5/759503078567055731f747e6141bd878d1f706341a9d7a34b9eb6ad0ed50/tensorstore-0.1.85-cp313-cp313-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:f3b03f52c8982764133ddd045c05582608d2ad9011b3a20ff832680467697d6d\", size = 21580016, upload-time = \"2026-08-05T15:35:26.249Z\" },\n    { url = \"https://files.pythonhosted.org/packages/07/74/91a1f9038e2c018f21ea52729ade7d700dde9f01d566b0ed528ae4a7f1d3/tensorstore-0.1.85-cp313-cp313-win_amd64.whl\", hash = \"sha256:5c7567c8101b3568a5d34f2a5e7235eeb78161a86588d039b5f5658cba6a0b2a\", size = 14129625, upload-time = \"2026-08-05T15:35:28.928Z\" },\n    { url = \"https://files.pythonhosted.org/packages/91/f2/43f7c95524724e42042fd1e35dc51797277f4b5240fe9093583009a16ef6/tensorstore-0.1.85-cp314-cp314-macosx_10_15_x86_64.whl\", hash = \"sha256:bb4533783df1596e362e0eeb5f8b79be77ea7f6930012701aa75795a61d2bd65\", size = 17017251, upload-time = \"2026-08-05T15:35:31.391Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d3/37/b00787f8fa0a4f5ade03e112b971b871f1d9bfc19759f22d91c86a68e282/tensorstore-0.1.85-cp314-cp314-macosx_11_0_arm64.whl\", hash = \"sha256:f486c88b5107157f4819856d9f09d94925096ff167382bfcd0525c089c997bf0\", size = 15413971, upload-time = \"2026-08-05T15:35:33.989Z\" },\n    { url = \"https://files.pythonhosted.org/packages/1a/17/9cdf2f17db23bc412f39efbe615c163dbeb94121fb47aeff08e72a133f45/tensorstore-0.1.85-cp314-cp314-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:52d4ff5c6db93721a8a3bc7c93e8a00ce2becd5d7b795881c3b71494d8354614\", size = 19973625, upload-time = \"2026-08-05T15:35:36.772Z\" },\n    { url = \"https://files.pythonhosted.org/packages/ad/f6/557d714bb3ce13cd5115c24906d6732c251040dd4bcc96133fcb6f6a49db/tensorstore-0.1.85-cp314-cp314-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:5398a9eda248eb0ed4fe2dad10fed28287ad14bf2ffc5a6f3022905ac0dadc78\", size = 21581093, upload-time = \"2026-08-05T15:35:39.88Z\" },\n    { url = \"https://files.pythonhosted.org/packages/65/46/fee81370d763ff0f88c32291d3f1d4eb03cd133723ce5d9cfac8ddc0a489/tensorstore-0.1.85-cp314-cp314-win_amd64.whl\", hash = \"sha256:07245185b399402d139a9e7e90bd5938a08f5e33867efc91299e97c3e7fa0d0d\", size = 14540718, upload-time = \"2026-08-05T15:35:42.604Z\" },\n    { url = \"https://files.pythonhosted.org/packages/97/ec/9a1beaf29e46b2b527e2130c98fd533729dee6b64f242906ddde1ad79891/tensorstore-0.1.85-cp314-cp314t-macosx_10_15_x86_64.whl\", hash = \"sha256:66d2d85533a2b74b9b0a3b5faf51a19c417e3d592642b49b504cd92a34f00612\", size = 17093402, upload-time = \"2026-08-05T15:35:45.16Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/0d/cbc231244789b634a5796b1bdddc704806c94cdf13cc7ad2d66d8616ef53/tensorstore-0.1.85-cp314-cp314t-macosx_11_0_arm64.whl\", hash = \"sha256:19a3a809948a96eb44a6da72eef04f8ba44086d52f1e8122b84938890551fa2e\", size = 15499976, upload-time = \"2026-08-05T15:35:47.733Z\" },\n    { url = \"https://files.pythonhosted.org/packages/9c/e4/c6c573e4b75410bbd8ce541b1222f04fec9a87dff5298ee85b2267d0805b/tensorstore-0.1.85-cp314-cp314t-manylinux_2_27_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:da1b05a99b568dbf8f807efe307d7832f31cb1db35b3bc4144f3740dc7a04cae\", size = 19986971, upload-time = \"2026-08-05T15:35:50.451Z\" },\n    { url = \"https://files.pythonhosted.org/packages/66/91/02d93b2d718e33d0c50e06445ab7518b3b8f391dea5c55838f9f9ff9f9cc/tensorstore-0.1.85-cp314-cp314t-manylinux_2_27_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:82df9ad8e1df057f38203d12475a2929f36032a5a5224ac584851ed89e64622c\", size = 21599959, upload-time = \"2026-08-05T15:35:53.617Z\" },\n]\n\n[[package]]\nname = \"treescope\"\nversion = \"0.1.10\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"numpy\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/f0/2a/d13d3c38862632742d2fe2f7ae307c431db06538fd05ca03020d207b5dcc/treescope-0.1.10.tar.gz\", hash = \"sha256:20f74656f34ab2d8716715013e8163a0da79bdc2554c16d5023172c50d27ea95\", size = 138870, upload-time = \"2025-08-08T05:43:48.048Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/43/2b/36e984399089c026a6499ac8f7401d38487cf0183839a4aa78140d373771/treescope-0.1.10-py3-none-any.whl\", hash = \"sha256:dde52f5314f4c29d22157a6fe4d3bd103f9cae02791c9e672eefa32c9aa1da51\", size = 182255, upload-time = \"2025-08-08T05:43:46.673Z\" },\n]\n\n[[package]]\nname = \"typing-extensions\"\nversion = \"4.15.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/72/94/1a15dd82efb362ac84269196e94cf00f187f7ed21c242792a923cdb1c61f/typing_extensions-4.15.0.tar.gz\", hash = \"sha256:0cea48d173cc12fa28ecabc3b837ea3cf6f38c6d1136f85cbaaf598984861466\", size = 109391, upload-time = \"2025-08-25T13:49:26.313Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/18/67/36e9267722cc04a6b9f15c7f3441c2363321a3ea07da7ae0c0707beb2a9c/typing_extensions-4.15.0-py3-none-any.whl\", hash = \"sha256:f0fa19c6845758ab08074a0cfa8b7aecb71c999ca73d62883bc25cc018c4e548\", size = 44614, upload-time = \"2025-08-25T13:49:24.86Z\" },\n]\n\n[[package]]\nname = \"typing-inspection\"\nversion = \"0.4.2\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/55/e3/70399cb7dd41c10ac53367ae42139cf4b1ca5f36bb3dc6c9d33acdb43655/typing_inspection-0.4.2.tar.gz\", hash = \"sha256:ba561c48a67c5958007083d386c3295464928b01faa735ab8547c5692e87f464\", size = 75949, upload-time = \"2025-10-01T02:14:41.687Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/dc/9b/47798a6c91d8bdb567fe2698fe81e0c6b7cb7ef4d13da4114b41d239f65d/typing_inspection-0.4.2-py3-none-any.whl\", hash = \"sha256:4ed1cacbdc298c220f1bd249ed5287caa16f34d44ef4e9c3d0cbad5b521545e7\", size = 14611, upload-time = \"2025-10-01T02:14:40.154Z\" },\n]\n\n[[package]]\nname = \"urllib3\"\nversion = \"2.6.3\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/c7/24/5f1b3bdffd70275f6661c76461e25f024d5a38a46f04aaca912426a2b1d3/urllib3-2.6.3.tar.gz\", hash = \"sha256:1b62b6884944a57dbe321509ab94fd4d3b307075e0c2eae991ac71ee15ad38ed\", size = 435556, upload-time = \"2026-01-07T16:24:43.925Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/39/08/aaaad47bc4e9dc8c725e68f9d04865dbcb2052843ff09c97b08904852d84/urllib3-2.6.3-py3-none-any.whl\", hash = \"sha256:bf272323e553dfb2e87d9bfd225ca7b0f467b919d7bbd355436d3fd37cb0acd4\", size = 131584, upload-time = \"2026-01-07T16:24:42.685Z\" },\n]\n\n[[package]]\nname = \"uvloop\"\nversion = \"0.22.1\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/06/f0/18d39dbd1971d6d62c4629cc7fa67f74821b0dc1f5a77af43719de7936a7/uvloop-0.22.1.tar.gz\", hash = \"sha256:6c84bae345b9147082b17371e3dd5d42775bddce91f885499017f4607fdaf39f\", size = 2443250, upload-time = \"2025-10-16T22:17:19.342Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/89/8c/182a2a593195bfd39842ea68ebc084e20c850806117213f5a299dfc513d9/uvloop-0.22.1-cp313-cp313-macosx_10_13_universal2.whl\", hash = \"sha256:561577354eb94200d75aca23fbde86ee11be36b00e52a4eaf8f50fb0c86b7705\", size = 1358611, upload-time = \"2025-10-16T22:16:36.833Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d2/14/e301ee96a6dc95224b6f1162cd3312f6d1217be3907b79173b06785f2fe7/uvloop-0.22.1-cp313-cp313-macosx_10_13_x86_64.whl\", hash = \"sha256:1cdf5192ab3e674ca26da2eada35b288d2fa49fdd0f357a19f0e7c4e7d5077c8\", size = 751811, upload-time = \"2025-10-16T22:16:38.275Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b7/02/654426ce265ac19e2980bfd9ea6590ca96a56f10c76e63801a2df01c0486/uvloop-0.22.1-cp313-cp313-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:6e2ea3d6190a2968f4a14a23019d3b16870dd2190cd69c8180f7c632d21de68d\", size = 4288562, upload-time = \"2025-10-16T22:16:39.375Z\" },\n    { url = \"https://files.pythonhosted.org/packages/15/c0/0be24758891ef825f2065cd5db8741aaddabe3e248ee6acc5e8a80f04005/uvloop-0.22.1-cp313-cp313-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:0530a5fbad9c9e4ee3f2b33b148c6a64d47bbad8000ea63704fa8260f4cf728e\", size = 4366890, upload-time = \"2025-10-16T22:16:40.547Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d2/53/8369e5219a5855869bcee5f4d317f6da0e2c669aecf0ef7d371e3d084449/uvloop-0.22.1-cp313-cp313-musllinux_1_2_aarch64.whl\", hash = \"sha256:bc5ef13bbc10b5335792360623cc378d52d7e62c2de64660616478c32cd0598e\", size = 4119472, upload-time = \"2025-10-16T22:16:41.694Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f8/ba/d69adbe699b768f6b29a5eec7b47dd610bd17a69de51b251126a801369ea/uvloop-0.22.1-cp313-cp313-musllinux_1_2_x86_64.whl\", hash = \"sha256:1f38ec5e3f18c8a10ded09742f7fb8de0108796eb673f30ce7762ce1b8550cad\", size = 4239051, upload-time = \"2025-10-16T22:16:43.224Z\" },\n    { url = \"https://files.pythonhosted.org/packages/90/cd/b62bdeaa429758aee8de8b00ac0dd26593a9de93d302bff3d21439e9791d/uvloop-0.22.1-cp314-cp314-macosx_10_13_universal2.whl\", hash = \"sha256:3879b88423ec7e97cd4eba2a443aa26ed4e59b45e6b76aabf13fe2f27023a142\", size = 1362067, upload-time = \"2025-10-16T22:16:44.503Z\" },\n    { url = \"https://files.pythonhosted.org/packages/0d/f8/a132124dfda0777e489ca86732e85e69afcd1ff7686647000050ba670689/uvloop-0.22.1-cp314-cp314-macosx_10_13_x86_64.whl\", hash = \"sha256:4baa86acedf1d62115c1dc6ad1e17134476688f08c6efd8a2ab076e815665c74\", size = 752423, upload-time = \"2025-10-16T22:16:45.968Z\" },\n    { url = \"https://files.pythonhosted.org/packages/a3/94/94af78c156f88da4b3a733773ad5ba0b164393e357cc4bd0ab2e2677a7d6/uvloop-0.22.1-cp314-cp314-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:297c27d8003520596236bdb2335e6b3f649480bd09e00d1e3a99144b691d2a35\", size = 4272437, upload-time = \"2025-10-16T22:16:47.451Z\" },\n    { url = \"https://files.pythonhosted.org/packages/b5/35/60249e9fd07b32c665192cec7af29e06c7cd96fa1d08b84f012a56a0b38e/uvloop-0.22.1-cp314-cp314-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:c1955d5a1dd43198244d47664a5858082a3239766a839b2102a269aaff7a4e25\", size = 4292101, upload-time = \"2025-10-16T22:16:49.318Z\" },\n    { url = \"https://files.pythonhosted.org/packages/02/62/67d382dfcb25d0a98ce73c11ed1a6fba5037a1a1d533dcbb7cab033a2636/uvloop-0.22.1-cp314-cp314-musllinux_1_2_aarch64.whl\", hash = \"sha256:b31dc2fccbd42adc73bc4e7cdbae4fc5086cf378979e53ca5d0301838c5682c6\", size = 4114158, upload-time = \"2025-10-16T22:16:50.517Z\" },\n    { url = \"https://files.pythonhosted.org/packages/f0/7a/f1171b4a882a5d13c8b7576f348acfe6074d72eaf52cccef752f748d4a9f/uvloop-0.22.1-cp314-cp314-musllinux_1_2_x86_64.whl\", hash = \"sha256:93f617675b2d03af4e72a5333ef89450dfaa5321303ede6e67ba9c9d26878079\", size = 4177360, upload-time = \"2025-10-16T22:16:52.646Z\" },\n    { url = \"https://files.pythonhosted.org/packages/79/7b/b01414f31546caf0919da80ad57cbfe24c56b151d12af68cee1b04922ca8/uvloop-0.22.1-cp314-cp314t-macosx_10_13_universal2.whl\", hash = \"sha256:37554f70528f60cad66945b885eb01f1bb514f132d92b6eeed1c90fd54ed6289\", size = 1454790, upload-time = \"2025-10-16T22:16:54.355Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d4/31/0bb232318dd838cad3fa8fb0c68c8b40e1145b32025581975e18b11fab40/uvloop-0.22.1-cp314-cp314t-macosx_10_13_x86_64.whl\", hash = \"sha256:b76324e2dc033a0b2f435f33eb88ff9913c156ef78e153fb210e03c13da746b3\", size = 796783, upload-time = \"2025-10-16T22:16:55.906Z\" },\n    { url = \"https://files.pythonhosted.org/packages/42/38/c9b09f3271a7a723a5de69f8e237ab8e7803183131bc57c890db0b6bb872/uvloop-0.22.1-cp314-cp314t-manylinux2014_aarch64.manylinux_2_17_aarch64.manylinux_2_28_aarch64.whl\", hash = \"sha256:badb4d8e58ee08dad957002027830d5c3b06aea446a6a3744483c2b3b745345c\", size = 4647548, upload-time = \"2025-10-16T22:16:57.008Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c1/37/945b4ca0ac27e3dc4952642d4c900edd030b3da6c9634875af6e13ae80e5/uvloop-0.22.1-cp314-cp314t-manylinux2014_x86_64.manylinux_2_17_x86_64.manylinux_2_28_x86_64.whl\", hash = \"sha256:b91328c72635f6f9e0282e4a57da7470c7350ab1c9f48546c0f2866205349d21\", size = 4467065, upload-time = \"2025-10-16T22:16:58.206Z\" },\n    { url = \"https://files.pythonhosted.org/packages/97/cc/48d232f33d60e2e2e0b42f4e73455b146b76ebe216487e862700457fbf3c/uvloop-0.22.1-cp314-cp314t-musllinux_1_2_aarch64.whl\", hash = \"sha256:daf620c2995d193449393d6c62131b3fbd40a63bf7b307a1527856ace637fe88\", size = 4328384, upload-time = \"2025-10-16T22:16:59.36Z\" },\n    { url = \"https://files.pythonhosted.org/packages/e4/16/c1fd27e9549f3c4baf1dc9c20c456cd2f822dbf8de9f463824b0c0357e06/uvloop-0.22.1-cp314-cp314t-musllinux_1_2_x86_64.whl\", hash = \"sha256:6cde23eeda1a25c75b2e07d39970f3374105d5eafbaab2a4482be82f272d5a5e\", size = 4296730, upload-time = \"2025-10-16T22:17:00.744Z\" },\n]\n\n[[package]]\nname = \"wandb\"\nversion = \"0.25.0\"\nsource = { registry = \"https://pypi.org/simple\" }\ndependencies = [\n    { name = \"click\" },\n    { name = \"gitpython\" },\n    { name = \"packaging\" },\n    { name = \"platformdirs\" },\n    { name = \"protobuf\" },\n    { name = \"pydantic\" },\n    { name = \"pyyaml\" },\n    { name = \"requests\" },\n    { name = \"sentry-sdk\" },\n    { name = \"typing-extensions\" },\n]\nsdist = { url = \"https://files.pythonhosted.org/packages/fd/60/d94952549920469524b689479c864c692ca47eca4b8c2fe3389b64a58778/wandb-0.25.0.tar.gz\", hash = \"sha256:45840495a288e34245d69d07b5a0b449220fbc5b032e6b51c4f92ec9026d2ad1\", size = 43951335, upload-time = \"2026-02-13T00:17:45.515Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/c1/7d/0c131db3ec9deaabbd32263d90863cbfbe07659527e11c35a5c738cecdc5/wandb-0.25.0-py3-none-macosx_12_0_arm64.whl\", hash = \"sha256:5eecb3c7b5e60d1acfa4b056bfbaa0b79a482566a9db58c9f99724b3862bc8e5\", size = 23287536, upload-time = \"2026-02-13T00:17:20.265Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c3/95/31bb7f76a966ec87495e5a72ac7570685be162494c41757ac871768dbc4f/wandb-0.25.0-py3-none-macosx_12_0_x86_64.whl\", hash = \"sha256:daeedaadb183dc466e634fba90ab2bab1d4e93000912be0dee95065a0624a3fd\", size = 25196062, upload-time = \"2026-02-13T00:17:23.356Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d9/a1/258cdedbf30cebc692198a774cf0ef945b7ed98ee64bdaf62621281c95d8/wandb-0.25.0-py3-none-manylinux_2_28_aarch64.whl\", hash = \"sha256:5e0127dbcef13eea48f4b84268da7004d34d3120ebc7b2fa9cefb72b49dbb825\", size = 22799744, upload-time = \"2026-02-13T00:17:26.437Z\" },\n    { url = \"https://files.pythonhosted.org/packages/de/91/ec9465d014cfd199c5b2083d271d31b3c2aedeae66f3d8a0712f7f54bdf3/wandb-0.25.0-py3-none-manylinux_2_28_x86_64.whl\", hash = \"sha256:6c4c38077836f9b7569a35b0e1dcf1f0c43616fcd936d182f475edbfea063665\", size = 25262839, upload-time = \"2026-02-13T00:17:28.8Z\" },\n    { url = \"https://files.pythonhosted.org/packages/c7/95/cb2d1c7143f534544147fb53fe87944508b8cb9a058bc5b6f8a94adbee15/wandb-0.25.0-py3-none-musllinux_1_2_aarch64.whl\", hash = \"sha256:6edd8948d305cb73745bf564b807bd73da2ccbd47c548196b8a362f7df40aed8\", size = 22853714, upload-time = \"2026-02-13T00:17:31.68Z\" },\n    { url = \"https://files.pythonhosted.org/packages/d7/94/68163f70c1669edcf130822aaaea782d8198b5df74443eca0085ec596774/wandb-0.25.0-py3-none-musllinux_1_2_x86_64.whl\", hash = \"sha256:ada6f08629bb014ad6e0a19d5dec478cdaa116431baa3f0a4bf4ab8d9893611f\", size = 25358037, upload-time = \"2026-02-13T00:17:34.676Z\" },\n    { url = \"https://files.pythonhosted.org/packages/cc/fb/9578eed2c01b2fc6c8b693da110aa9c73a33d7bb556480f5cfc42e48c94e/wandb-0.25.0-py3-none-win32.whl\", hash = \"sha256:020b42ca4d76e347709d65f59b30d4623a115edc28f462af1c92681cb17eae7c\", size = 24604118, upload-time = \"2026-02-13T00:17:37.641Z\" },\n    { url = \"https://files.pythonhosted.org/packages/25/97/460f6cb738aaa39b4eb2e6b4c630b2ae4321cdd70a79d5955ea75a878981/wandb-0.25.0-py3-none-win_amd64.whl\", hash = \"sha256:78307ac0b328f2dc334c8607bec772851215584b62c439eb320c4af4fb077a00\", size = 24604122, upload-time = \"2026-02-13T00:17:39.991Z\" },\n    { url = \"https://files.pythonhosted.org/packages/27/6c/5847b4dda1dfd52630dac08711d4348c69ed657f0698fc2d949c7f7a6622/wandb-0.25.0-py3-none-win_arm64.whl\", hash = \"sha256:c6174401fd6fb726295e98d57b4231c100eca96bd17de51bfc64038a57230aaf\", size = 21785298, upload-time = \"2026-02-13T00:17:42.475Z\" },\n]\n\n[[package]]\nname = \"zipp\"\nversion = \"4.1.0\"\nsource = { registry = \"https://pypi.org/simple\" }\nsdist = { url = \"https://files.pythonhosted.org/packages/b9/d8/eab98a517c14134c0b2eb4e2387bc5f457334293ec5d2dd3857ec2966802/zipp-4.1.0.tar.gz\", hash = \"sha256:4cb57381f544315db7688e976e922a2b18cdb513d21cc194eb42232ba2a3e602\", size = 26214, upload-time = \"2026-05-18T20:08:57.967Z\" }\nwheels = [\n    { url = \"https://files.pythonhosted.org/packages/3a/13/547360d81e6d88d58492968ffda9f9542854f11310ee556fef14260cc886/zipp-4.1.0-py3-none-any.whl\", hash = \"sha256:25ad4e16390cd314347dd8f1de67a2ac538ae658ed4ab9db16029c07c188e97f\", size = 10238, upload-time = \"2026-05-18T20:08:57.045Z\" },\n]\n",
      "uv_lock_sha256": "fb7c8fb728e7c6b7efa7eed020f5057425bb99b959068f3e8267485755dee59f"
    }
  }
}

